Strassen's Algorithm for Tensor Contraction

Tensor contraction (TC) is an important computational kernel widely used in numerous applications. It is a multi-dimensional generalization of matrix multiplication (GEMM). While Strassen's algorithm for GEMM is well studied in theory and practice, extending it to accelerate TC has not been previously pursued. Thus, we believe this to be the first paper to demonstrate how one can in practice speed up tensor contraction with Strassen's algorithm. By adopting a Block-Scatter-Matrix format, a novel matrix-centric tensor layout, we can conceptually view TC as GEMM for a general stride storage, with an implicit tensor-to-matrix transformation. This insight enables us to tailor a recent state-of-the-art implementation of Strassen's algorithm to TC, avoiding explicit transpositions (permutations) and extra workspace, and reducing the overhead of memory movement that is incurred. Performance benefits are demonstrated with a performance model as well as in practice on modern single core, multicore, and distributed memory parallel architectures, achieving up to 1.3x speedup. The resulting implementations can serve as a drop-in replacement for various applications with significant speedup.

==> figures/benchmark/plotdata/benchmark.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ttt
1,24.34,24.48,23.15,22.34,18.72,15.35,13.17,23.143
2,24.69,25.34,23.91,22.49,19.65,15.94,13.55,22.414
3,25.26,27.77,28.86,28.7,26.92,30.15,28.56,26.885
4,25.11,27.14,28.17,28.18,25.84,27.82,27.81,26.733
5,25.08,27.25,28.39,28.19,26.18,28.65,28.36,26.722
6,25.14,27.31,28.44,27.41,26.34,28.49,26.38,26.719


==> figures/benchmark/plotdata/benchmark_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ttt
1,210.71,204.27,159.94,134.95,112.7,84.11,65.83,168.59
2,214.24,214.64,164.75,135.53,141.15,89.95,69.3,154.67
3,213.5,220.79,228.87,222.61,184.9,204.27,207.15,224.37
4,206.88,210.27,223.42,221.04,178.01,195.11,200.64,216.67
5,207.57,212.82,223.95,222.07,180.43,199.7,205.22,214.87
6,207.77,213.85,226.92,205.25,184.92,203.17,171.35,215.74


==> figures/benchmark/plotdata/dist.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ctf
1,208.16,220.6,206.57,205.79,217.23,167.8,166.22,219.74
4,188.83,203.12,189.37,187.85,201.5,159.39,157.75,202.94
16,185.67,193.66,183.44,182.61,192.4,158.45,156.79,191.33
36,188,201.87,183.99,183.72,206.27,156.26,155.16,190.3
64,182.65,193.78,182.92,181.36,191.74,159.1,157.25,185.48


==> figures/benchmark/plotdata/fixk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,71.3,52.9,51.18,44.53,27.25,12.55,14.21
197.99,108.34,83.08,54.17,59.82,39.82,19.94,15.32
230.04,106.88,91.63,64.82,60.99,33.23,23.84,20.21
659.89,169.16,166.01,132.37,129.06,110.1,55.56,78.33
366.68,149.09,138.64,115.37,94.11,81.04,47.98,43.44
481.66,166.31,147.99,112.43,115.24,75.45,47.47,54.13
887.68,181.62,192.85,121.72,145.86,126.63,86.06,98.43
641.3,168.79,167.23,149.58,142.3,127.93,88.63,86.42
739.73,172.6,162.16,150.22,136.98,108.01,87.86,89.97
1095.3,184,170.48,110.96,162.69,124.28,71.14,102.93
823.59,185.18,186.16,154.64,152.44,120.64,104.68,109.61
924.88,190.22,165.54,159.47,137.98,118.53,95.31,90.14
1504.3,204.42,185.22,171.47,150.66,153.13,101.92,111.93
1003.4,182.51,181.19,162.41,153.13,138.18,126.3,103.12
1148.9,181.27,181.12,173.26,158.42,148.83,101.81,118.88
1720.6,178.6,198.51,157.74,163.6,177.62,82.51,114.5
1183,199.99,188.11,175.25,155.31,126.55,133.68,130.25
1434,197.59,185.88,173.26,170.64,157.07,113.89,103.58
1913.3,193.85,203.28,141.98,168.71,164.65,109.48,112.03
1357.5,182.77,186.3,175.74,157.46,135.63,121.31,126.92
1647.2,202.88,175.56,178.31,165.96,140.93,120.01,132.85
2129.4,205.89,186.43,167.34,176.55,151.76,139.45,122.15
1524.7,192.76,168.76,175.01,158.95,147.33,130.37,122.25
1823.8,206.49,193.91,185.72,172.07,169.7,105.75,118.11
2313.3,181.48,183.2,176.06,172.11,157.16,123.27,131.45
1691.8,185.88,182.26,183.62,166.69,155.6,143.7,132.52
1993.5,203.43,189.32,186.65,168.46,162.65,131.04,152.3
2505.8,184.68,187.18,188.61,184.63,121.69,133.17,117.32
1858.7,195.34,176.27,187.9,163.18,158.84,129.68,135.83
2179.9,210.39,204.76,203.82,175.83,165.79,149.68,152.05
2674.7,191.96,204.4,181.47,183.52,150.93,111.36,132.26
2020.4,186.01,184.64,185.37,168.43,158.16,119.88,116.54
2547.8,204.44,168.99,183.64,176.97,146.21,138.55,144.06
2858.6,191.06,197.74,172.85,183.04,144.97,146.03,121.73
2180,207.59,197.19,174.22,171.2,143.05,122.46,127.18
2745.9,191.67,207.35,199.16,179.12,178.33,147.48,123.48
3027.3,205.98,191.93,196.4,173.02,147.65,141.27,126.02
2703.7,212.53,211.6,193.02,175.19,186.4,120.91,123.63
2948.6,195.77,209.05,192.38,182.01,156.97,144.31,109.98
3187.6,212.07,199.19,192.63,183.84,171.14,124.39,134.23
2887.8,192.87,205.39,186.94,169.65,165.51,146.69,131
3155.8,199.63,210.17,195.42,169.75,158.81,148.29,150.3
3371.4,173.77,207.06,197.92,185,156.82,121.83,132.37
3071.8,194.58,215.31,190.54,179.8,180,144.47,119.74
3353.4,191.41,193.62,188.89,182.44,142.06,144.91,150.76
3948.5,197.45,211.96,182.96,196.63,166.14,120.48,133.94
3249.6,190.3,214.46,190.35,180.25,161.3,115.52,128.23
3569.3,212.07,205.65,195.71,183.88,162.31,138.7,149.21
4127.6,182.36,219.89,172.27,187.62,150.98,140.39,126.86
3433.5,206.32,210.42,186.91,185.79,194.65,140.97,140.75
3960.2,193.38,192.8,158.08,196.57,148.24,140.05,128.54
4289.5,212.96,177.38,195.35,194.5,174.68,142.2,125.39
3611.2,203.68,217.65,186.34,182.93,181.97,131.68,123.47
4198.3,198.21,199.92,196.32,192.13,152.16,142.52,135.45
4468.6,187.06,222.42,197.68,187.51,193.51,144.89,142.42
3786.5,194.34,210.48,186.43,181.87,176.61,144.53,134.38
4353.2,203.7,214.88,203.8,189.88,180.57,163.22,151.47
4647.6,195.47,193.3,192.69,183.61,181.37,136.22,136.39
3964.1,187.49,214.64,196.68,187.3,197.46,128.65,131.31
4502.9,199.51,196.78,186.18,192,168.94,165.08,137.92
4826.6,196.67,216.19,201.67,201.36,199.49,158.18,130.68
4133.1,212.54,217.76,191.01,187.86,169,145.48,138.34
4735,217.94,209.12,208.53,195.36,158.58,135.04,137.65
4979.1,190.55,197.69,169.77,198.93,166.07,131.16,141.32
4310.5,189.92,222.9,191.17,186.58,180.17,140.28,127.49
4971,200.7,211.01,186.5,193.86,150.66,153.65,158.93
6317.3,203.13,183.43,201.23,193.49,193.9,149.11,150.47
4479.3,189.93,218.34,195.46,186.79,173.58,146.37,131.18
5050,200.53,205.87,206.72,193.45,172.08,137.78,141.83
6504,202.06,204.44,196.4,197.42,189.1,163.98,151.46
4654.5,206.5,224.57,198.4,193.83,193.85,120.89,134.92
5291,196.35,217.59,209.71,201.82,172.56,146.87,139.41
6723.1,180.52,217.1,206.4,204.69,184.62,152.19,156.78
4823.2,213.95,206.58,193.27,192.35,172.03,145.34,134.85
5535.6,209.19,202.04,211.15,197.81,172.27,139.4,155.87
6909.7,208.91,218.64,207.01,206.39,181.43,150.58,146.3
4991.9,188.46,214.82,187.72,193.45,209.94,145.03,132.2
5956.6,208.77,214.52,200.61,196.06,171,169.75,154.48
7096.3,207.16,200.93,212.71,207.05,185.21,156.62,143.54
5167,206.26,207.36,188.99,183.42,183.91,140.95,135.09
6204.1,215.75,213.27,175.19,201.41,155.12,161.05,164.13
7282.9,207.62,195.41,200.8,191.45,152.77,156.39,155.82
5335.6,196.5,223.18,197.89,191.79,190.8,139.7,129.17
6376.5,199.12,205.99,208.97,198.45,158.16,160.55,155.06
7490.8,185.45,201.33,207.57,199.3,202.68,153.52,157.8
5504.2,213.06,209.5,191.27,189.31,189.93,150.85,146.29
6559.2,215.66,209.25,211.11,198.3,160.79,158.58,156.63
7677.3,211.86,194.18,202.87,204.68,195.85,152.42,158.49
5672.8,194.71,202.98,186.76,188.71,187.61,127.95,142.97
6716.9,198.93,199.36,202.8,186.49,155.28,168.87,156.34
7863.8,199.5,175.32,210.63,208.66,208.86,160.62,158.2
5834.8,191.82,197.8,199.63,196.11,194.32,152.75,138.02
6992.4,212.78,205.86,204.15,198.67,141.68,147.39,153.84
8050.3,171.81,212.89,206.23,197.62,193.75,118.95,145.65
6001.2,190.74,207.72,198.9,199.37,220.89,153.82,149.56
7062.4,197.96,196.7,207.79,203.57,165.33,142.13,151.2
8225.6,198.84,214.06,196.64,195.43,190.26,158.77,139.43
6169.6,210.8,228.83,202.69,190.68,200.39,150.95,149.27
7342.6,214.65,219.11,207.63,208.64,181.63,167.82,157.16
8412,187.19,202.18,212.27,206.82,187.14,148.37,153.02
6331.5,208.29,220.86,189.39,197.61,200.15,146.73,138.29
7412.9,190.65,220.42,200.06,190.09,180.68,164.25,152.54
8598.4,207.57,219.46,203.45,201.06,169.44,130.25,158.45
6497.8,189.58,221.12,199.35,195.95,176.23,159.02,146.61
7679.9,197.9,217.55,207.07,206.27,158.25,153.52,156.23
8773.7,197.13,204.91,174.93,200.51,156.21,138.95,156.74
6666.2,206.93,219.25,201.07,196.28,188.24,141.8,140.98
7862.4,194.34,203.56,210.66,201.54,163.61,175.94,172.32
8960.1,214.73,207.7,201.71,211.88,209.34,163.02,154.67
6825.8,205.88,216.27,196.93,198.47,216.97,143.99,124.8
8474.7,192.36,216.43,210.27,200.72,171.12,164.31,164.72
9983.5,183.79,208.54,195.2,209.03,184.12,154.08,171.62
6987.6,210.38,202.93,198.35,194.42,192.21,155.55,139.65
8650.8,203.95,214.65,209.99,204.63,154.49,167.41,165.9
10188,184.26,210.49,202.66,208.95,174.81,163.9,151.96
7153.8,190.92,222.44,192.5,182.53,200.33,154.95,151
8859.1,211.36,205.89,212.88,203.43,170.22,151.58,168.07
10380,210.92,222.47,211.6,204.96,176.49,132.01,149.48
7313.4,209.41,222.69,199.5,190.37,191.77,147.19,150.58
9037.8,210.85,218.09,216.75,202.47,172.58,166.6,157.89
10572,179.81,206.19,212.32,203.57,188.49,153.1,168.95
7472.9,196.78,223.98,200.79,200.08,186.68,149.57,148.96
9229.5,208.46,219.62,205.22,211.62,180.02,150.35,163
10776,213.23,199.81,211.82,206.31,209.54,135.67,163.15
7634.6,195.78,218.69,194.67,196.83,194.33,156.21,150.18
9410.6,207.77,218.65,204.21,203.89,177.55,172.63,170.18
10944,200.02,220.76,190.25,212.47,199.05,164.03,167.7
7794.1,206.98,222.37,197.07,200.08,218.82,150.45,151.32
9604.7,200,220.45,209.16,203.79,170.15,170.73,170.67
11136,198.94,215.43,202.43,201.7,197.87,163.64,160.64
7953.5,208.74,210.48,206.82,200.64,210.4,154.55,145.46
9788.2,211.71,214.63,212.41,200.29,170.5,173.78,172.44
11328,192.27,206.93,204.3,200.79,186.81,174.1,153.88
8113,207.02,219.13,197.42,202,217.5,155.99,158.69
9984.5,195.34,198.44,206.97,208.26,173.99,181.06,171.24
11496,198.53,211.11,209.1,200.83,210.14,158.77,148.1
8272.4,196.2,208.26,200.21,199.61,199.16,158.8,150.65
10170,194.48,204,211.02,205.61,169.77,167.71,174.53
11688,190.76,215.03,212.61,206.97,191.61,168.73,155.99
8431.8,198.79,223.17,190.65,189.33,204.51,158.98,155.74
10248,208.29,220.02,207.43,209.73,160.71,175.35,165.49
11868,189.04,198.31,206.53,183.66,203.84,172.77,159.82
8591.2,187.87,205.01,206.17,197.56,209.41,154.12,158.15
10557,199.93,207.37,201.86,208.89,175.39,172.6,177.15
12060,208.34,217.22,209.02,208.67,210.14,174.97,168.94
9783.5,197.78,218.64,207.27,186.92,185.89,147.92,147.25
10635,196.71,220.45,206,210.38,173.54,148.23,162.04
12228,185.73,202.64,210.96,208.2,188.28,169.78,164.96
9961.7,198.3,225.63,202.29,200.48,227.85,160.26,157.79
10949,196.95,202.44,205.68,211.71,177.47,160.05,167.1
12408,212.74,204.24,207.73,208.15,165.68,149.85,163.67
10140,207.9,212.84,205.9,203.29,203.61,134.28,151.49
11027,207.83,220.4,210.17,206.04,169.59,138.93,170.56
12576,190.49,201.55,199.98,202.81,199.87,155.89,167.95
10310,207.58,211.08,194.2,202.46,202.63,158.66,158.03
11345,210.77,204.54,201.43,206.34,177.32,167.8,171.79
12768,209.7,211.35,197.33,206,205.92,145.82,162.09
10486,208.94,226.66,197.48,197.93,198.79,139.6,147.12
11981,193.17,214.89,214.59,214.5,166.79,181.38,172.02
12936,188.84,217.91,210.97,209.75,207.8,165.74,163.39
10664,196.77,205.5,205.49,202.09,197.48,153.93,153.28
12184,194.98,211.19,216.63,206.14,166.95,180.14,176.78
13128,192.92,212.89,208.7,212.19,193.9,145.06,152.21
10835,205.77,212.11,194.36,202.01,204.08,160.4,154.01
12381,200.55,212.28,209.44,214.04,171,165.29,168.91
13296,201.23,218.12,204.89,206.36,172.28,173.39,156.95
11013,190.82,226.71,201.73,197.76,212.36,162.72,157.1
12464,196.13,203.88,208.08,207.14,154.4,181.24,180.55
13476,209.5,202.43,202.01,198.64,193.71,173.75,174.58
11181,210.1,204.93,197.04,198.78,214.83,156.14,157.98
12669,208.03,202.81,212.6,209.93,166.97,175.57,172.44
13644,198.35,183.35,207.92,205.96,185.39,169.66,164.02
11359,188.65,214.36,203,191.39,208.58,145.19,159.56
12890,187.53,206.53,211.75,206.73,167.18,157.93,176.22
13811,194.17,201.14,208.78,200.23,164.27,160.66,168.99
11527,202.25,210.56,197.24,194.21,200.52,160.49,157.79
13076,208.87,211.3,211.03,204.91,183.51,181.47,179.35
13991,208.94,200.79,203.63,199.94,170.57,165.1,172.8
11705,198.62,206.1,196.66,200.71,204.77,155.34,164.46
13299,205.83,220.13,212.38,208.23,174.18,177.18,173.39
14159,210.2,219.02,203.37,207.65,222.38,176.69,165.98
11876,190.87,205.78,194.72,197.73,215.32,157.68,156.29
13508,209.71,217.62,212.22,183.34,182.94,131.8,154.58
14327,211.01,225.7,210.24,199.75,214.41,168.7,140.39
12051,206.87,212.35,201.83,192.41,204.72,155.54,158.04
13593,205.56,215.66,207.86,201.79,175.31,184.69,173.6
14507,210.8,202.32,212.28,183.41,217.28,156.53,132.1
12222,190.56,214.92,201.95,194.16,211.12,167.16,159.01
13924,207.27,204.33,202.24,211.91,160.07,164.43,177.81
14675,211.79,204.93,212.11,200.16,218.27,153.87,170.78
12390,208.26,205.15,199.84,199.67,208.46,161.05,158.41
14009,203.88,212.44,206.58,208.71,172.79,180.46,168.85
14831,194.79,221.01,200.96,208.57,194.81,143.35,165.81
12560,194.84,215.57,197.01,202.36,207.35,143.42,154.35
14093,208.07,208.07,215.82,209.56,166.22,165.13,157.6
14998,196.35,230.9,195.18,210.27,215.68,178.23,164.7
12736,198.42,220.81,204.3,193.02,202.05,154.21,137.08
14429,206.49,221.15,214.45,210.45,171.26,186.01,175.22


==> figures/benchmark/plotdata/fixk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,18.4,16.47,16.59,14.28,11.29,6.92,7.94
197.99,18.44,19.25,17.62,13.58,13.42,10.79,9.79
230.04,20.14,18.24,16.64,11.2,10.76,10.51,7.78
659.89,22.83,24.24,24.78,21.3,21.69,20.14,18.57
366.68,21.51,23.51,22.39,19.83,17.73,18.26,14.33
481.66,23.95,23.06,22.45,19.84,15.71,16.58,14.29
887.68,23.14,26.58,26.07,23.32,25.87,20.31,19.26
641.3,23.04,25.76,23,23.09,22.96,21.13,19.56
739.73,23.75,23.05,25.51,23.18,20.2,22.02,17.57
1095.3,23.02,27.16,24.84,23.23,24.39,20.32,19.07
823.59,22.56,23.13,25.54,21.71,24.47,24.14,19.96
924.88,23.24,24.66,25.08,24.44,22.7,22.96,20.03
1504.3,25.33,25.2,27.43,23.14,26.04,23.3,20.79
1003.4,24.81,24.05,25.09,24.04,21.79,23.62,20.61
1148.9,25,25.07,23.67,24,24.91,22.45,19.88
1720.6,23.28,26.76,27.36,23.33,22.89,24.59,22.65
1183,23.16,25.76,26.47,23.4,26.44,24.25,21.72
1434,23.09,25.89,24.59,21.95,21.16,23.37,20.61
1913.3,25.41,27.56,26.11,23.26,27.41,22.62,20.68
1357.5,22.76,25.5,25.36,24.94,24.21,22.87,23.38
1647.2,23.65,24.35,26.18,25.07,22.76,23.23,19.08
2129.4,25.4,26.62,26.14,24.1,22.89,25.79,19.54
1524.7,25.14,25.4,26.42,24.02,23.25,23.06,22.42
1823.8,24.72,24.02,26.74,22.19,22.43,24.99,21.33
2313.3,23.62,27.39,26.73,25.91,26.81,26.23,21.35
1691.8,23.52,25.5,24.71,24.03,24.75,23.46,19.87
1993.5,24.97,24.17,24.55,25.55,18.76,24.19,20.37
2505.8,24.02,25.39,26.57,25.62,23.82,23.22,23.03
1858.7,25.09,26.4,26.24,24.84,23.59,22.5,23.99
2179.9,24.35,23.89,25.03,23.28,24.65,19.1,20.49
2674.7,25.58,27.12,27.15,25.39,24.62,20.96,18.25
2020.4,22.31,26.05,25.27,23.43,24.57,24.57,21.28
2547.8,23.29,23.95,26.95,24.87,24.44,19.6,23.6
2858.6,25.7,27.42,25.63,25.93,26.94,23.79,22.66
2180,25.22,26.1,27.36,25.46,26.68,20.97,20.74
2745.9,24.81,26.35,25.33,21.12,23.93,22.33,19.49
3027.3,25.75,27.42,24.45,26.63,24.49,19,23.65
2703.7,25.09,26.94,23.91,26.18,26.14,23.66,21.61
2948.6,25.46,24.5,25.52,26.25,23.27,22.55,19.97
3187.6,24.21,27.59,28.12,26.63,27.22,25.38,24.45
2887.8,23.67,26.35,26.71,25.51,26.07,23.82,22.49
3155.8,24.65,26.25,27.97,26.07,23.33,25.21,23.2
3371.4,25.81,27.36,27.05,25.74,28.19,26.21,22.28
3071.8,22.45,26.45,27.01,26.07,27.22,22.52,21.69
3353.4,23.3,25.54,26.87,24.06,23.26,25.51,20.74
3948.5,25.14,27.78,26.8,25.93,25.35,26.2,22.73
3249.6,23.06,25.75,24.12,25.86,26.11,22.99,20.6
3569.3,25.52,26.16,25.09,24.47,23.35,25.1,22.02
4127.6,23.17,27.95,27.21,25.8,22.39,21.63,24.22
3433.5,25.41,27.33,27.12,25.38,24.88,23.43,21.35
3960.2,24.67,26.67,27.6,23.86,23.76,25.59,24.8
4289.5,25.31,27.45,26.63,24.1,26.08,23.7,23.17
3611.2,24.93,26.64,26.56,26.07,25.88,23.35,21.98
4198.3,25.23,27.3,26.84,25.91,24.12,25.13,23.35
4468.6,24.28,26.48,27.6,27.15,27.73,25.44,24.21
3786.5,22.49,25.13,25.98,25.24,24.39,24.91,23.18
4353.2,25.61,26.17,27.54,27.04,26.79,22.84,24.98
4647.6,24.3,27.8,27.84,26.98,25.42,22.13,24.2
3964.1,22.48,27.06,24.03,23.15,27.92,22.07,22.88
4502.9,25.57,26.66,27.28,26.99,23.72,23.41,25.1
4826.6,22.86,26.97,27.16,25.93,26.76,23.34,24.18
4133.1,25.54,27.78,26.85,26.43,25.73,25.51,22.31
4735,25.72,27.21,26.76,24.59,26.21,24.01,22.46
4979.1,25.67,25.66,27.67,26.06,25.83,26.18,25.61
4310.5,23.44,25.62,26.85,26.06,25.77,22.78,19.95
4971,25.62,26.41,27.57,26.54,24.58,24.36,21.93
6317.3,23.76,27.8,27.59,27.06,25.85,27.21,20.24
4479.3,25.3,27.2,26.99,25.3,24.02,22.96,22.18
5050,25.46,27.08,27.28,26.32,23.07,25.69,23.06
6504,24.09,27.67,25.97,27.63,29.28,24.38,21.9
4654.5,25.45,26.57,27.15,26.74,24.41,20.49,19.95
5291,25.79,26.88,27.2,26.61,23.43,24.52,22.1
6723.1,22.9,25.81,27.59,27.11,27.3,21.1,25.22
4823.2,25.36,26.79,24.52,26.42,26.67,23.51,20.97
5535.6,25.15,27.44,27.83,27.58,24.93,25.46,23.83
6909.7,23.99,25.41,26.95,27.29,26.91,25.34,23.05
4991.9,23.99,25.72,24.55,26.19,28.03,25.79,22.09
5956.6,25.43,26.07,27.8,27.22,25.19,26.26,24.91
7096.3,24.31,27.81,28.68,26.88,24.89,26.06,23.31
5167,23.48,25.61,27.06,26.9,26.07,21.28,22.04
6204.1,22.99,27.21,26.26,27.12,24.08,24.53,25.18
7282.9,23.19,26.01,28.27,27.19,27.18,25.53,25.67
5335.6,25.09,26.29,27.21,26.28,25.47,25.3,22.49
6376.5,23.66,25.18,27.6,27.21,23.36,24.6,25.31
7490.8,24.56,27.82,26.86,27.72,25.39,24.82,24.94
5504.2,25.57,27.55,27.43,23.62,27.53,21.32,21.55
6559.2,25.82,26.3,26.38,27.14,23.84,26.13,24.1
7677.3,24.11,27.61,27.92,27.46,26.18,22.06,24.08
5672.8,25.39,25.68,27.07,26.82,24.45,23.66,22.87
6716.9,25.78,24.3,27.25,27.63,24.22,25.6,25.34
7863.8,23,25.48,27.36,28.08,25.56,25.7,26.01
5834.8,23.63,24.82,27.03,26.91,28.43,23.44,19.42
6992.4,23.95,26.09,27.39,26.36,23.04,27.25,25.19
8050.3,24.33,23.48,27.26,27.78,25.75,24.01,23.27
6001.2,25.32,25.34,27.26,26.07,28.7,21.44,22.53
7062.4,25.62,24.83,26.95,26.52,23.97,24.08,24.1
8225.6,25.52,25.09,25.52,27.29,25.49,20.84,23.01
6169.6,25.25,27.33,27.97,26.56,26.86,23.06,22.46
7342.6,25.51,27.08,28.17,27.11,26.92,26.45,23.48
8412,25.63,26.79,28.37,27.77,28.42,24.44,23.56
6331.5,25.43,27.39,24.67,23.63,28.1,20.84,22.14
7412.9,25.87,26.45,27.04,27.27,24.09,25.59,24.62
8598.4,23.73,27.46,26.43,27.89,27.37,26.15,24.83
6497.8,23.96,27.38,24.09,23.59,26.43,24.15,22.27
7679.9,25.49,25.17,25.62,27.07,26.13,26.5,26.33
8773.7,23.88,26.76,25.66,25.16,26.24,24.96,25.59
6666.2,22.5,27.44,27.49,23.34,27.24,22.56,22.5
7862.4,25.57,26.42,27.3,26.79,24.98,25.52,25.21
8960.1,25.37,27.63,27.91,27.36,27.18,26.17,24.59
6825.8,25.28,26.24,27.48,23.45,28.86,23.61,22.65
8474.7,25.38,24.92,27.1,26.41,25.09,25.16,26.41
9983.5,25.75,26.44,27.55,27.66,28.54,23.92,23.27
6987.6,25.35,27.79,27.76,26.46,26.88,23.15,21.76
8650.8,23.24,24.99,27.15,27.48,24.47,25.3,24.64
10188,25.73,27.59,27.68,26.17,29.59,26.01,24.5
7153.8,23.44,27.55,24.38,26.89,27.78,23.93,23.1
8859.1,24.64,26.31,27.48,26.99,25.87,25.55,24.64
10380,24.05,27.58,27.85,27.26,27.46,25.73,25.03
7313.4,22.78,26.37,27.61,26.4,29,24.2,22.84
9037.8,25.99,27.69,27.43,27.47,26.28,26.76,26.54
10572,25.84,25.36,27.65,26.61,29.57,27.86,27.15
7472.9,22.35,26.53,27.69,26.48,27.87,23.95,21.8
9229.5,23.26,27.62,27.06,27.66,24.75,27.2,26.73
10776,25.77,26.62,26.54,27.99,27.49,27.3,26
7634.6,22.83,26.08,23.97,26.96,26.83,23.74,20.05
9410.6,25.31,27.58,28.11,26.94,25.39,25.61,26.41
10944,26,27.28,28.2,28,26.66,26.03,26.92
7794.1,25.49,27.08,27.66,27.12,29.03,23.51,23.11
9604.7,24.19,25.21,27.41,27.79,24.98,27.28,25.72
11136,25.75,28.44,28.38,25.27,26.59,25.02,26.31
7953.5,25.46,27.68,27.63,26.46,27.81,20.97,22.17
9788.2,25.58,27.63,27.18,27.73,26.51,26.08,26.76
11328,24.05,27.81,28.65,27.74,27.1,26.97,23.2
8113,22.77,25.29,24.01,23.88,26.62,25.7,24.87
9984.5,23.26,25.24,27.84,26.97,25.14,26.28,23.83
11496,25.68,26.69,28.47,28,27.56,26.45,25.62
8272.4,25.1,27.31,24.55,26.6,26.33,26.27,22.79
10170,22.86,27.8,28.5,27.29,25.67,26.16,23.35
11688,23.1,27.85,26.61,28.22,25.19,25.54,26.77
8431.8,25.44,27.51,27.08,23.75,27.31,21.54,23.2
10248,23.9,25.99,26.72,28,24.88,26.72,26.39
11868,25.33,26.84,28.35,26.11,28,24.17,26.95
8591.2,25.66,27.06,27.7,26.81,26.88,23.89,23.02
10557,25.38,27.15,28.29,26.05,25.21,27.05,24.87
12060,25.62,28.2,28.04,27.47,26.97,24.41,25.19
9783.5,25.37,27.44,24.56,26.88,27.26,24.9,20.79
10635,25.74,27.04,25.17,27.44,25.62,25.86,26.15
12228,25.9,27.2,28.41,27.91,25.21,24.61,24.16
9961.7,22.84,27.74,27.11,26.24,28.99,21.31,23.1
10949,25.74,26.59,27.86,26.78,25.26,27.37,26.43
12408,25.79,26.82,28.59,28.27,29.58,25.31,25.78
10140,24.93,26.19,27.76,26.96,27.87,21.39,20.95
11027,25.22,25.99,28.21,27.17,25.21,27.47,25.74
12576,25.67,28.15,27.15,27.1,27.26,23.49,24.78
10310,25.43,26.13,27.61,27.14,26.74,24.45,23.44
11345,23.51,26.73,28.17,26.35,26.64,26.42,24.63
12768,25.06,27.38,27.84,25.15,28.53,24.84,26.39
10486,25.41,25.04,24.29,23.84,26.54,24.25,23.64
11981,25.57,26.62,27.61,26.84,24.88,25,25.52
12936,22.73,28.33,28.71,27.82,27.74,28.29,23.61
10664,25.12,26.19,27.64,27.23,25.8,24.7,21.17
12184,23.77,26.77,27.24,27.27,24.24,25.28,25.39
13128,25.82,27.42,28.3,26.92,27.34,25.8,23.35
10835,24.15,25.01,24.56,26.99,26.62,24.28,24.92
12381,23.87,26.03,27.62,27.44,25.28,26.09,26.06
13296,25.71,28.33,27.84,26.56,28.38,26.19,25.65
11013,22.8,27.29,27.47,27.56,26.56,21.11,22.59
12464,24.59,25.28,26.54,25.46,25.3,26.28,27.07


==> figures/benchmark/plotdata/model_fixk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.89,21.97,21.33,17.52,15.95,14.74,11.66
480.00,23.39,24.42,23.63,21.09,20.55,18.58,15.93
720.00,23.93,25.37,24.52,22.63,22.74,20.35,18.15
960.00,24.21,25.87,24.98,23.48,24.01,21.36,19.50
1200.00,24.39,26.17,25.27,24.03,24.85,22.02,20.42
1440.00,24.50,26.38,25.47,24.41,25.44,22.49,21.08
1680.00,24.59,26.54,25.61,24.69,25.88,22.83,21.57
1920.00,24.65,26.65,25.72,24.90,26.22,23.09,21.96
2160.00,24.70,26.74,25.80,25.07,26.50,23.30,22.27
2400.00,24.74,26.82,25.87,25.20,26.72,23.47,22.53
2640.00,24.77,26.88,25.92,25.31,26.90,23.62,22.74
2880.00,24.80,26.93,25.97,25.41,27.05,23.73,22.92
3120.00,24.82,26.97,26.01,25.49,27.19,23.84,23.08
3360.00,24.84,27.00,26.04,25.56,27.30,23.92,23.22
3600.00,24.86,27.04,26.07,25.62,27.40,24.00,23.33
3840.00,24.87,27.06,26.10,25.67,27.49,24.07,23.44
4080.00,24.89,27.09,26.12,25.72,27.57,24.13,23.53
4320.00,24.85,27.11,26.14,25.76,27.64,24.18,23.62
4560.00,24.86,27.13,26.16,25.80,27.70,24.23,23.69
4800.00,24.87,27.15,26.18,25.83,27.76,24.27,23.76
5040.00,24.88,27.16,26.19,25.86,27.81,24.31,23.82
5280.00,24.89,27.18,26.20,25.89,27.86,24.35,23.88
5520.00,24.90,27.19,26.22,25.92,27.90,24.38,23.93
5760.00,24.91,27.20,26.23,25.94,27.94,24.41,23.98
6000.00,24.92,27.22,26.24,25.96,27.97,24.44,24.02
6240.00,24.92,27.23,26.25,25.98,28.01,24.47,24.06
6480.00,24.93,27.24,26.26,26.00,28.04,24.49,24.10
6720.00,24.94,27.24,26.27,26.02,28.07,24.51,24.13
6960.00,24.94,27.25,26.27,26.03,28.10,24.53,24.17
7200.00,24.95,27.26,26.28,26.05,28.12,24.55,24.20
7440.00,24.95,27.27,26.29,26.06,28.15,24.57,24.23
7680.00,24.96,27.27,26.29,26.08,28.17,24.59,24.26
7920.00,24.96,27.28,26.30,26.09,28.19,24.60,24.28
8160.00,24.97,27.29,26.31,26.10,28.21,24.62,24.30
8400.00,24.94,27.20,26.23,26.06,28.23,24.63,24.33
8640.00,24.95,27.21,26.23,26.07,28.25,24.65,24.35
8880.00,24.95,27.22,26.24,26.08,28.26,24.66,24.37
9120.00,24.96,27.22,26.25,26.09,28.28,24.67,24.39
9360.00,24.96,27.23,26.25,26.10,28.29,24.68,24.41
9600.00,24.96,27.24,26.26,26.11,28.31,24.69,24.43
9840.00,24.97,27.24,26.26,26.12,28.32,24.70,24.44
10080.00,24.97,27.25,26.27,26.13,28.34,24.71,24.46
10320.00,24.97,27.25,26.27,26.14,28.35,24.72,24.47
10560.00,24.98,27.26,26.28,26.15,28.36,24.73,24.49
10800.00,24.98,27.26,26.28,26.16,28.37,24.74,24.50
11040.00,24.98,27.27,26.29,26.16,28.38,24.75,24.51
11280.00,24.98,27.27,26.29,26.17,28.39,24.76,24.53
11520.00,24.99,27.28,26.30,26.18,28.40,24.77,24.54
11760.00,24.99,27.28,26.30,26.18,28.41,24.77,24.55
12000.00,24.99,27.29,26.30,26.19,28.42,24.78,24.56


==> figures/benchmark/plotdata/model_rankk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,24.22,24.05,19.58,19.54,17.79,12.78,12.74
480.00,24.65,27.04,23.97,23.90,23.59,18.72,18.63
720.00,24.80,26.07,24.81,24.74,26.47,22.16,22.03
960.00,24.88,27.13,26.10,26.01,28.19,24.40,24.24
1200.00,24.92,26.52,26.21,26.13,25.42,24.82,24.65
1440.00,24.95,27.16,26.89,26.80,26.63,26.08,25.90
1680.00,24.97,26.71,26.86,26.77,27.57,27.07,26.87
1920.00,24.99,27.17,27.31,27.21,28.33,27.86,27.65
2160.00,25.00,26.82,27.24,27.14,26.69,27.72,27.52
2400.00,25.01,27.18,27.56,27.47,27.34,28.31,28.10
2640.00,25.02,26.89,27.48,27.38,27.89,28.81,28.59
2880.00,25.03,27.18,27.73,27.64,28.37,29.24,29.01
3120.00,25.03,26.94,27.65,27.56,27.21,29.03,28.80
3360.00,25.04,27.19,27.86,27.76,27.65,29.38,29.15
3600.00,25.04,26.98,27.78,27.68,28.04,29.70,29.47
3840.00,25.16,27.19,27.95,27.86,28.39,29.99,29.75
4080.00,25.16,27.38,28.11,28.01,28.71,30.24,30.00
4320.00,25.16,27.19,28.03,27.93,27.83,30.02,29.78
4560.00,25.15,27.37,28.17,28.07,28.13,30.24,30.00
4800.00,25.15,27.20,28.09,27.99,28.41,30.45,30.20
5040.00,25.15,27.35,28.21,28.11,28.67,30.64,30.39
5280.00,25.15,27.20,28.14,28.04,27.94,30.43,30.19
5520.00,25.14,27.34,28.25,28.15,28.19,30.61,30.36
5760.00,25.14,27.20,28.18,28.08,28.42,30.77,30.52
6000.00,25.14,27.33,28.28,28.18,28.63,30.92,30.66
6240.00,25.14,27.20,28.21,28.11,28.02,30.73,30.48
6480.00,25.14,27.32,28.30,28.20,28.23,30.87,30.62
6720.00,25.14,27.20,28.24,28.14,28.42,31.00,30.75
6960.00,25.14,27.31,28.33,28.22,28.61,31.12,30.87
7200.00,25.13,27.20,28.27,28.17,28.08,30.95,30.70
7440.00,25.13,27.31,28.34,28.24,28.26,31.07,30.81
7680.00,25.19,27.41,28.42,28.32,28.43,31.18,30.92
7920.00,25.19,27.30,28.36,28.26,28.59,31.28,31.02
8160.00,25.19,27.40,28.43,28.33,28.75,31.38,31.12
8400.00,25.18,27.30,28.38,28.28,28.28,31.22,30.96
8640.00,25.18,27.38,28.44,28.34,28.43,31.31,31.05
8880.00,25.18,27.29,28.39,28.29,28.58,31.40,31.14
9120.00,25.18,27.38,28.45,28.35,28.72,31.49,31.23
9360.00,25.17,27.29,28.40,28.30,28.30,31.34,31.08
9600.00,25.17,27.37,28.46,28.36,28.44,31.43,31.16
9840.00,25.17,27.28,28.41,28.31,28.57,31.50,31.24
10080.00,25.17,27.36,28.47,28.37,28.69,31.58,31.31
10320.00,25.17,27.28,28.42,28.32,28.32,31.44,31.18
10560.00,25.17,27.35,28.48,28.37,28.44,31.52,31.25
10800.00,25.17,27.28,28.43,28.33,28.56,31.59,31.32
11040.00,25.16,27.35,28.48,28.38,28.67,31.65,31.39
11280.00,25.16,27.28,28.44,28.34,28.33,31.53,31.26
11520.00,25.20,27.34,28.49,28.39,28.44,31.59,31.33
11760.00,25.20,27.41,28.53,28.43,28.55,31.66,31.39
12000.00,25.20,27.34,28.50,28.39,28.66,31.72,31.45


==> figures/benchmark/plotdata/model_square_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.29,19.80,16.67,14.25,11.93,9.44,8.08
480.00,23.08,24.19,21.70,19.54,17.86,14.92,13.17
720.00,23.75,24.27,23.18,21.48,21.41,18.50,16.66
960.00,24.09,25.68,24.75,23.28,23.77,21.01,19.21
1200.00,24.31,25.42,25.14,23.91,22.45,21.99,20.38
1440.00,24.45,26.22,25.97,24.87,23.92,23.48,21.94
1680.00,24.56,25.95,26.09,25.13,25.09,24.67,23.21
1920.00,24.63,26.49,26.62,25.75,26.05,25.65,24.26
2160.00,24.70,26.25,26.65,25.86,24.89,25.79,24.54
2400.00,24.75,26.66,27.03,26.31,25.66,26.52,25.32
2640.00,24.79,26.45,27.01,26.35,26.33,27.14,26.00
2880.00,24.82,26.78,27.31,26.69,26.91,27.69,26.59
3120.00,24.85,26.58,27.27,26.70,25.98,27.63,26.62
3360.00,24.87,26.86,27.51,26.97,26.49,28.08,27.11
3600.00,24.90,26.68,27.47,26.96,26.95,28.48,27.54
3840.00,25.03,26.92,27.67,27.19,27.36,28.83,27.93
4080.00,25.04,27.14,27.85,27.39,27.73,29.16,28.29
4320.00,25.00,26.97,27.79,27.36,26.97,29.03,28.21
4560.00,25.01,27.16,27.95,27.53,27.32,29.31,28.52
4800.00,25.02,27.01,27.89,27.50,27.64,29.57,28.81
5040.00,25.03,27.18,28.03,27.65,27.93,29.80,29.07
5280.00,25.03,27.04,27.97,27.61,27.29,29.66,28.97
5520.00,25.04,27.20,28.09,27.75,27.57,29.88,29.20
5760.00,25.05,27.07,28.04,27.71,27.83,30.08,29.42
6000.00,25.05,27.21,28.15,27.83,28.07,30.26,29.62
6240.00,25.06,27.09,28.09,27.79,27.51,30.12,29.51
6480.00,25.06,27.22,28.19,27.90,27.74,30.29,29.70
6720.00,25.07,27.11,28.14,27.86,27.96,30.45,29.87
6960.00,25.07,27.23,28.24,27.96,28.17,30.60,30.04
7200.00,25.08,27.13,28.19,27.92,27.68,30.47,29.92
7440.00,25.08,27.24,28.27,28.01,27.88,30.61,30.08
7680.00,25.14,27.34,28.35,28.10,28.07,30.74,30.22
7920.00,25.14,27.25,28.30,28.06,28.25,30.87,30.36
8160.00,25.15,27.35,28.38,28.14,28.42,30.98,30.49
8400.00,25.12,27.16,28.23,28.04,27.98,30.85,30.38
8640.00,25.12,27.26,28.30,28.12,28.15,30.97,30.50
8880.00,25.13,27.17,28.26,28.08,28.31,31.07,30.62
9120.00,25.13,27.26,28.33,28.15,28.46,31.18,30.73
9360.00,25.13,27.18,28.29,28.12,28.06,31.05,30.62
9600.00,25.13,27.27,28.35,28.18,28.21,31.15,30.72
9840.00,25.13,27.19,28.31,28.15,28.35,31.24,30.83
10080.00,25.13,27.27,28.37,28.21,28.49,31.33,30.92
10320.00,25.14,27.20,28.34,28.18,28.13,31.22,30.82
10560.00,25.14,27.28,28.39,28.24,28.26,31.30,30.91
10800.00,25.14,27.21,28.36,28.21,28.39,31.39,31.00
11040.00,25.14,27.28,28.41,28.26,28.52,31.47,31.09
11280.00,25.14,27.21,28.37,28.23,28.19,31.35,30.99
11520.00,25.18,27.28,28.43,28.29,28.31,31.43,31.07
11760.00,25.18,27.35,28.48,28.34,28.43,31.51,31.15
12000.00,25.18,27.29,28.44,28.31,28.54,31.58,31.23


==> figures/benchmark/plotdata/rankk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,198,202.68,148.6,139.47,99.98,75.68,83.9
176.73,209.45,197.84,139.9,137.49,94.1,73.47,78.62
118.16,205.58,181.02,114.54,116.11,79.92,59.09,59.75
456.4,209.87,222.43,178.52,176.77,138.03,116.9,126.45
300.45,190.21,220.95,171.14,166.1,141.32,104.62,100.76
446.37,208.61,201.27,191.64,189.61,208.86,132.01,145.45
684.6,212.51,209.87,200.84,199.7,192.04,149.12,140.37
530.2,209.67,199.68,196.16,185.57,195.48,141.81,145.56
645.92,192.17,217.2,205.56,203.93,193.33,158.87,166.66
912.8,197.57,212.37,211.51,210.06,182.88,173.94,165.74
659.81,208.1,218.03,198.62,198.19,205.44,153.8,153.94
840.22,210.36,214.69,208.66,197.19,183.81,182.97,174.46
1141,212.14,214.23,215.65,215.42,173.22,177.16,178.93
777.63,203.9,198.11,193.22,198.12,148.31,148.18,154.56
1034.5,191.54,203.63,209.49,207.91,193.64,186.97,192.67
1369.2,198.91,221.36,206.96,219.37,180.85,195.44,182.99
883.67,209.56,212.8,206.44,206.54,160.42,173.12,170.73
1223.6,203.97,210.28,221.44,208.91,224.61,188.58,195.29
1597.4,201.72,201.67,201.29,215.77,179.82,153.88,199.78
989.71,208.33,216.53,214.98,211.01,174.64,178.46,170.62
1407.4,192.58,214.11,214.94,214.79,196.3,196.45,200.64
1825.6,211.25,213.97,213.45,223.3,186.83,196.04,202.9
1369.7,191.16,215.81,218.99,217.42,209.99,193.01,193.91
1591.2,191.99,217.03,229.28,227.92,193.2,195.31,203.26
2053.8,196.44,212.03,218.5,223.84,154.2,211.07,208.4
1487.5,200.58,225.11,223.68,224.49,212.28,190.67,198.67
1769.7,209.65,210.27,230.26,225.18,200.97,183.49,214.56
2282,196.99,204.09,216.73,218.04,194.08,181.58,207.37
1605.3,209.6,214.68,224.65,223.88,181.23,183.75,189.93
1948.3,205.98,217.07,230.91,226.14,204.67,204.6,218.27
2510.2,180.24,203.16,216.91,228.66,191.89,202.99,214.32
1723.2,209.09,215.54,228.9,214.95,175.66,211.87,201.57
2126.8,193.16,206.77,226.91,217.01,196.86,198.52,215.35
2738.4,185.68,212.87,228.44,219.83,195.8,212.55,197.94
1826.3,192.94,225.7,224.48,227.5,194.27,217.13,190.96
2305.4,203.57,204.23,224.44,216.52,195.76,222.09,216.26
2966.6,212.02,213.65,228.13,229.74,177.35,215.39,218.7
1944.1,208.37,201.81,212.75,222.72,204.75,204.94,213.1
2478.7,202.7,215.01,226.8,225.91,224.89,225.09,226.95
3194.8,211.62,205.97,226.99,231.69,185.77,229.54,226.14
2047.2,209.35,206.93,220.07,222.43,201.04,216.06,209.16
2652,209.08,212.98,232.65,218.72,201.95,183.3,217.26
3423,190.82,203.8,231.21,231.91,170.9,192.54,197.28
2150.3,198.81,205.63,228.61,224.42,202.15,204.98,214.93
2825.3,193.27,215.89,235.61,229.49,198.43,182.47,231.11
3651.2,203.88,205.78,233.52,228.48,191.8,237.05,231.13
2253.4,192.09,224.29,225.1,228.87,208.17,218.16,222.31
2998.5,196.53,217.24,232.27,228.04,205.18,212.2,229
3879.4,187.23,214.91,232.82,230.37,179.3,211.93,224.32
2356.5,209.26,213.42,220.73,229.97,184.79,215.42,212.61
3171.8,196.43,208.01,236.26,230.19,198.39,235.53,236.55
4107.6,212.54,209.09,234.01,223.32,181.01,199.38,223.48
2951.5,200.58,222.26,232.2,226.04,207.03,224.97,228.47
3339.9,210.92,223.25,234.38,228.24,225.62,225.27,222.41
4335.8,186.33,201.65,233.4,229.03,183.41,211.01,219.14
3057.5,200.45,212.98,224.27,228.92,190.83,223.76,220.9
3507.9,207.11,213.34,233.76,229.14,193.98,194.22,234.91
4564,209.34,204.7,224.58,230.52,178.07,228.91,240.07
3181.2,192.13,220.65,229.36,230.9,202.64,216.55,232.08
3676,204.05,215.11,236.06,219.39,208.97,215.29,202.8
4792.2,186.42,206.74,220.06,224.31,207.12,198,230.55
3304.9,200.43,219.4,222.7,228.93,209.02,224.83,228.62
3844,209.06,213.18,225.53,236.87,189.36,246.64,220.1
5020.4,212.26,206.89,219.94,230.68,208.55,214.98,236.22
3411,191.16,214.51,219.37,222.75,200.06,227.49,231.41
4012.1,188.71,201.46,227.83,229.88,210.65,211.45,236.39
5248.6,196.53,191.02,235.18,231.77,186.3,219.66,232.5
3517,202.72,217.78,237.04,232.29,190.85,235,223.31
4180.1,198.42,211.23,234.54,233.97,199.01,245.8,242.65
5476.8,210.59,203.61,233.07,223.79,188.57,221.5,214.65
3623.1,208.81,203.7,237.63,232.25,202.76,230.88,228.14
4348.2,194.52,206.74,237.2,225.48,223.48,240,242.95
5705,209.4,217.94,221.35,232.65,166.27,226.92,238.92
3746.8,210.96,222.02,231.95,234.79,198.15,232.26,235.96
4511,210.7,213.45,239.76,231.06,198.13,236.56,240.74
5933.2,212.46,210.54,235.58,234.46,189.13,207.88,220.72
3852.8,192.61,201.94,234.09,233.59,202.89,228.98,230.79
4679,206.7,214.65,230.55,232.07,202.95,235.66,236.45
6161.4,192.95,208.82,227.98,226.76,183.37,217.1,241.69
3958.8,209.28,217.78,233.88,234.58,195.98,245.91,229.04
4841.8,207.4,216.63,237.08,236.38,217.78,243.76,236.17
6389.6,211.43,196.83,232.17,234.44,197.74,204.85,235.12
4064.9,200.48,219.27,235.41,231.3,197.76,243.29,227.68
5004.6,208.69,206.12,235.23,230.17,207.57,238.31,234.17
6617.8,211.86,217.32,232.98,231.65,199.63,168.13,246.71
4170.9,207.18,209.71,231.09,222.61,208.68,238.73,232.78
5167.4,210.25,208.95,238.87,235.49,196.84,217.06,243.05
6846,189.49,198.98,221.11,228.63,207.87,210.83,242.2
4277,207.84,202.88,230.97,233.48,216.73,240,238.98
5330.2,209.18,217.83,230.97,220.3,211.78,229.86,238.34
7074.2,201.18,204.59,235.41,234.57,216.22,244.92,231.51
4365.3,209.55,203.76,230.03,236.49,203.65,236.27,236.04
5493,204.86,221.06,224.31,226.12,218.95,247.01,241.63
7302.4,207.72,198.67,234.18,233.86,194.47,247.72,244.32
4471.4,211.13,213.95,232.06,233.11,203.58,246.72,238.54
5655.8,205.47,213.81,232.59,232.39,184.9,242.35,227.33
7530.6,182.2,201.93,230.82,234.1,187.79,245.6,237.01
4577.4,191.71,212.87,231.6,224.47,185.88,234.3,224.76
5818.6,191.64,208.33,238.53,229.53,212.04,250.85,235.28
7758.8,200.71,215.63,231.35,233.17,196.04,239.7,243.34
4683.5,191.41,215.93,226.19,236.66,211.63,220.11,234.62
5981.3,202.62,213.05,215.53,229.42,205.83,233.76,240.98
7987,180.39,205.36,236.62,235.12,206.17,236.39,248.31
4771.8,208.54,211.53,227.32,236.92,207,239.47,237.53
6138.9,207.54,221.16,238.07,231.92,199.69,244.02,242.34
8215.2,192.51,213.86,231.7,230.84,216.71,239.89,228.28
5690.8,191.76,216.19,238.25,234.78,196.43,245.93,231.14
6301.7,210.64,218.66,240.98,234.82,215.52,238.5,240.13
8443.4,210.24,207.21,226.31,232.85,202.26,251.42,249.74
5793.9,208.61,216.62,231.53,237.2,192.51,227.31,233.89
6459.2,186.42,212.92,236.37,233.24,201.83,251.34,244.32
8671.6,192.02,214.37,210.3,228.67,215.64,231.88,240.48
5917.7,209.4,215.73,235.55,237.21,194.69,238.03,235.83
6622,197.24,212.16,240.74,219.35,215.92,245.58,240.95
8899.8,210.72,193.26,236.01,236.09,199.83,251.18,246.63
6020.7,190.65,218.5,235.76,235.57,204.23,226.57,238.86
6779.6,200.02,213.27,230.47,230.35,207.83,227.63,242.53
9128,194.87,207.58,237.7,234.56,199.34,250.48,217.65
6144.5,190.85,218.06,240.43,226.21,198.59,251.74,236.11
6937.1,201.8,216.16,230.16,232.05,200.36,250.15,241.15
9356.2,210.92,192.81,235.23,238.18,194.85,220.71,236.22
6247.6,190.73,211.8,229.84,237.79,206.02,241.81,238.76
7099.9,193.75,208.42,235.79,234.42,213.64,236.69,223.72
9584.4,184.18,202.24,222.84,237.92,196.43,211.67,245.8
6350.6,208.59,213.45,236.96,230,205.28,242.53,226.58
7257.4,189.87,212.85,233.63,234.86,212.65,231.54,218.43
9812.6,176.72,199.98,227.37,235.65,189.41,221.45,244.06
6474.4,192.71,212.03,240.54,233.73,200.87,246.08,228.84
7415,207.73,211.93,237.9,237.8,213.09,191.84,237.2
10041,211.28,205.66,236.72,228.28,193.97,206.2,252.01
6577.5,210.7,219.87,230.94,237.88,207.02,241.83,239.79
7572.5,197.17,221.48,241.15,234.27,193.09,227.24,216.39
10269,187.19,202.73,234.09,235.02,182.77,249.51,241.91
6680.6,206.39,219.8,236.65,228.37,201.24,206.56,237.19
7730.1,200.87,200.42,231.01,233.08,209.18,249.09,245.31
10497,195.99,196.27,238.09,235.53,179.53,253.95,243.75
6804.3,190.92,217.2,231.96,225.09,188.33,218.19,240.29
7887.6,204.71,216.68,238.91,224.37,204.26,209.63,245.44
10725,186.91,213.03,236.42,232.61,193.48,217.68,252.09
6907.4,207.88,218.77,225.62,236.1,208.18,239.22,237.04
8045.1,203.51,208.33,231.97,238.25,229.14,253.61,243.23
10954,191.97,196.87,236.64,234.91,198.6,255.24,245.86
7010.5,192.22,215.54,230.6,238.03,206.03,249.72,244.71
8202.7,205.2,206.41,231.37,234.62,223.61,236.11,241.05
11182,211.11,198.17,236.21,232.92,185.51,209.81,248.11
7113.6,209.58,220.2,232.01,233.9,209.29,214.13,244.18
8355,200.21,210.31,233.54,235.1,194.71,228.36,230.12
11410,176,197.05,227.46,224.47,197.48,235.29,251.99
7216.6,197.55,218.17,240.17,237.32,195.68,251.01,244.94
8512.5,201.75,216.91,235.62,227.9,201.11,254.94,241.42
11638,208.19,199.17,231.9,234.88,207.19,249.33,243.39
7319.7,209.4,213.52,241.12,231.03,196.22,245.58,235.83
8670.1,207.38,214.57,236.39,239.59,201.25,219.45,227.48
11866,189.19,213.97,221.38,230.96,217.97,253.22,237.26
7422.8,208.8,216.98,240.55,238.83,219.25,231.81,245.14
8822.4,204.22,210.21,235.83,228.89,215.24,258.26,246.48


==> figures/benchmark/plotdata/rankk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,23.54,26.23,22.76,23.63,15.48,14.5,12.82
176.73,25.49,21.92,22.57,22.94,14.69,15.85,13.41
118.16,25.27,24.15,21.14,19.86,15.98,13.85,10.54
456.4,25.5,26.73,26.44,26.23,25.97,17.11,20.31
300.45,25.3,27.14,25.06,20.09,22.41,17.98,14.69
446.37,24.91,26.86,26.46,26.3,26.3,23.58,18.44
684.6,23.17,27.19,27.64,26.88,27.72,24.64,23.67
530.2,23.75,26.84,26.93,23.26,25.79,19.63,21.94
645.92,24.79,26.75,27.61,27.41,27.13,24.96,23.6
912.8,25.78,26.65,28.34,28.19,27.61,27.26,26.57
659.81,22.96,26.63,27.74,26.8,26.81,21.74,23.4
840.22,25.97,27.43,25.81,27.66,23.97,27.55,27
1141,22.86,24.53,28.45,28.08,24.42,27.92,26.05
777.63,25.51,26.22,24.28,23.96,22.04,23.45,21.07
1034.5,25.11,25.71,27.86,27.81,25.51,26.82,25.43
1369.2,25.44,28.43,28.77,28.03,24.98,28.21,25.99
883.67,23.45,26.62,26.87,27.66,23.73,25.31,24.61
1223.6,25.28,26.64,26.8,28.18,29.04,27.66,27.1
1597.4,24,25.86,28.81,28.16,27.54,28.39,28.49
989.71,25.16,26.85,28.11,27.86,24.31,24.17,24.46
1407.4,25.55,26.96,28.14,27.84,26.81,28.21,27.98
1825.6,22.9,27.66,28.37,28.52,26.7,27.38,29.25
1369.7,24.9,27.69,27.86,27.95,26.94,25.96,27.29
1591.2,23.46,27.81,28.39,27.6,26.15,29.42,28.83
2053.8,23.27,27.57,28.97,28.42,23.46,29.57,29.62
1487.5,22.64,27.17,28.71,28.44,26.17,25.45,25.35
1769.7,25.61,26.49,28.66,28.47,26.36,29.71,28.62
2282,25.62,25.54,27.97,28.83,28.74,29.75,29.56
1605.3,22.45,27.23,28.57,28.42,24.48,27.29,26.67
1948.3,25.37,26.8,27.59,28.63,26.77,30.01,28.82
2510.2,23.12,24.86,28.35,28.75,25.57,30.22,29.73
1723.2,25.48,27.53,27.33,26.84,25.95,29.01,25.34
2126.8,25.12,27.59,28.23,28.54,26.05,26.67,28.99
2738.4,24,27.77,28.6,28.22,26.98,30.24,30.18
1826.3,25.54,26.96,27.49,28.43,26.74,27.29,29
2305.4,24.95,25.79,28.89,28.79,25.32,30.41,28.15
2966.6,25.66,25.58,28.35,28.31,27.77,30.74,28.1
1944.1,25.39,26.91,27.92,26.71,26.99,29.75,27.79
2478.7,25.62,26.86,29.3,28.23,26.77,28.66,28.16
3194.8,24.7,27.24,28.84,28.48,27.68,30.09,29.67
2047.2,25.6,27.08,28.36,27.26,27.14,27.11,27.94
2652,25.31,25.6,28.92,28.35,27.4,29.75,30.1
3423,23.02,27.23,28.43,29.34,25.34,29.39,30.22
2150.3,25.64,27.03,28.97,28.49,27.49,29.72,28.36
2825.3,25.01,27.34,27.88,28.98,28,30.74,31.42
3651.2,25.7,25.36,28.55,29.18,25.18,28.92,30.4
2253.4,22.6,25.37,28.93,28.61,28,28.54,27.25
2998.5,25.45,25,28.12,28.73,28.53,31.11,29.26
3879.4,25.29,28.09,29.25,28.76,24.93,31.81,30.81
2356.5,25.4,27.39,27.23,27.99,25.66,28.45,27.12
3171.8,23.08,27.68,28.92,28.82,27.6,30.84,30.57
4107.6,23.16,25.64,28.36,28.97,26.33,28.59,29.69
2951.5,25.3,27.7,28.14,28,24.89,28.72,27.71
3339.9,24.88,27.94,29.28,28.55,26.25,28.64,29.68
4335.8,25.91,26.72,29.01,28.6,28.01,30.94,30.6
3057.5,22.89,26.99,28.16,27.47,25.24,29.34,26.28
3507.9,25.62,28.06,28.62,28.76,28.13,29.69,31.12
4564,25.56,25.76,29.33,29.04,28.68,30.75,30.8
3181.2,25.58,26.53,28.94,28.34,26.32,29.06,28.22
3676,25.58,28.03,29.24,27.74,26.81,29.45,30.69
4792.2,25.8,25.21,29.11,29.02,25.92,31.58,31.06
3304.9,23.97,25.15,29.09,28.62,25.06,29.14,29.26
3844,25.66,27.68,29.1,28.52,26.23,30.49,29.78
5020.4,25.7,25.61,29.42,28.91,25.17,32.09,30.71
3411,22.59,26.32,28.75,28.39,26.01,28.59,29.32
4012.1,23.45,27.1,29.37,28.85,28.18,30.29,28.31
5248.6,23.2,27.92,29.15,28.74,28.81,31.94,31.05
3517,23.57,27.81,28.76,28.06,26.1,30.96,27.64
4180.1,22.82,26.8,28.34,28.81,28.08,30.87,30.07
5476.8,25.8,25.45,28.06,29.6,27.85,32.27,30.62
3623.1,22.79,27.67,28.57,28.94,25.41,30.14,29.97
4348.2,25.74,26.96,29.32,28.85,26.33,31.21,30.46
5705,23.82,27.25,29.46,28.89,26.22,30.91,30.23
3746.8,22.33,27.51,28.85,27.87,27.22,30.66,30.4
4511,23.93,25.01,29.06,29.06,23.93,31.95,30.97
5933.2,25.27,26.58,28.59,29.42,27.17,31.71,30.18
3852.8,25.64,25.66,28.95,28.88,25.31,29.97,28.65
4679,25.75,27.19,29.07,27.92,25.93,31.3,30.29
6161.4,25.65,28.19,28.42,29.11,26.46,30.33,31
3958.8,25.62,27.45,27.8,28.73,27.09,31.18,28.99
4841.8,25.55,27.67,29.5,29.09,26.77,32.31,30.32
6389.6,25.6,26.79,29.14,28.88,29.55,31.5,31.57
4064.9,25.39,27.53,28.93,28.24,25.12,30.14,28.46
5004.6,25.56,27.63,29.22,27.57,28.47,27.47,30.17
6617.8,25.59,26.52,29.6,28.72,25.18,30.54,29.12
4170.9,25.17,27.22,28.32,27.74,26.89,29.66,28.41
5167.4,25.23,27.95,28.87,28.92,26.24,29.08,31.28
6846,22.74,27.33,28.48,29.3,28.6,30.6,30.6
4277,25.81,27.33,28.93,28.21,26.94,29.92,28.92
5330.2,25.15,26.76,28.2,28.53,28.06,31.43,29.23
7074.2,24.61,27.93,29.28,29.38,25.83,31.99,31.85
4365.3,22.62,27.65,29.25,28.32,25.52,31.57,29.35
5493,23.56,26.55,27.52,28.89,26.18,31.68,29.98
7302.4,25.66,25.99,29.28,28.99,26.73,32.39,31.15
4471.4,25.45,24.13,28.96,28.57,25.73,31.54,29.91
5655.8,25.52,28.07,29.1,29.22,28.25,31.37,30.37
7530.6,25.83,27.57,29.31,29.2,25.77,32.18,30.98
4577.4,24.1,27.08,28.93,29.4,26.63,30.78,29.37
5818.6,25.84,24.59,29.23,28.71,28.47,30.14,31.86
7758.8,25.88,27,29.68,29.56,25.71,31.04,31.67
4683.5,25.07,27.39,28.41,28.7,27.28,29.9,30.61
5981.3,25.57,25.02,29.5,29.03,29.18,31.55,29.32
7987,22.84,28.32,28.96,29.41,24.87,32.05,31.02
4771.8,23.11,27.64,28.1,29,26.57,28.56,29.89
6138.9,25.71,26.32,29.05,28.7,26.31,31.62,29.69
8215.2,25.82,27.23,29.77,28.86,25.84,32.1,29.88
5690.8,25.8,26.92,29.14,28.56,27.1,31.6,28.62
6301.7,25.86,26.99,29.2,29.07,27,32.32,27.86
8443.4,25.87,27.78,29.62,29.56,26.5,32.96,31.58
5793.9,25.68,27.23,29.04,29.22,26.91,25.03,30
6459.2,23.67,27.33,28.12,29.38,25.52,31.94,31.5
8671.6,24.18,27.67,29.73,29.3,28.07,29.83,31.45
5917.7,24.15,27.42,27.83,28.49,25.73,30.54,30.25
6622,25.64,27.66,29.31,28.69,26.29,30.12,28.78
8899.8,25.8,25.21,29.75,29.02,26.94,32.23,32.07
6020.7,22.8,27.57,29.55,29.17,27.59,30.65,29.96
6779.6,25,25.21,29.24,28.03,26.14,30.01,31.04
9128,22.9,28.05,29.38,29.37,26.6,31.09,31.56
6144.5,25.79,26.72,29.45,28.6,26.56,30.26,30.21
6937.1,23.95,27.41,28.89,29.13,26.83,31.6,31.36
9356.2,23.91,27.59,29.49,28.97,28.83,32.72,31.45
6247.6,25.61,27.21,28.96,28.03,24.11,31.45,28.96
7099.9,25.74,26.34,29.24,27.87,29.16,31.47,32.11
9584.4,22.51,27.07,29.63,29.15,28.11,30.49,31.66
6350.6,22.84,27.24,29.36,28.58,25.01,31.25,30.4
7257.4,23.1,27.67,29.45,28.38,28.05,31.14,30.39
9812.6,25.85,26.71,29.77,29.24,28.52,33,31.1
6474.4,24.59,26.3,29,27.89,27.33,31.35,29.64
7415,25.69,27.84,29.34,28.66,28.55,30.49,31.46
10041,23.98,28.47,29.67,29.39,25.46,33.09,31.76
6577.5,25.89,26.72,29.47,28.48,26.88,31.06,29.95
7572.5,25.25,26.8,28.58,28.96,26.65,32.13,30.21
10269,25.89,26.46,29.96,29.41,25.39,32.87,30.41
6680.6,25.74,25.9,29.59,28.86,26.87,31.52,30.13
7730.1,25.77,26.14,29.44,28.89,26.07,31.68,28.62
10497,24.48,28.4,28.91,29.26,28.67,32.67,30.42
6804.3,22.63,27.21,28.93,28.17,26.8,31.59,30.26
7887.6,24.26,27.84,29.16,28.84,29.15,32.46,29.14
10725,23.43,28.24,29.17,29.37,29.48,31.1,30.89
6907.4,25.66,26.34,28.67,28.61,26.96,30.98,28.49
8045.1,25.72,27.97,28.99,28.93,26.14,32.89,28.64
10954,24.15,28.04,28.68,29.27,27.14,32.61,31.51
7010.5,23.12,26.78,28.19,28.87,26.38,28.24,31.11
8202.7,25.03,27.82,28.02,29.18,27.25,32.39,28.98
11182,25.9,27.87,29.16,29.38,27.61,32.42,30.6
7113.6,24.51,25.48,29.69,28.58,24.88,32.07,29.99
8355,24.89,26.42,29.35,29.23,28.36,32.89,29.38
11410,23.79,27.92,29.44,29.46,27.27,31.33,31.42
7216.6,25.03,26.86,29.07,28.46,25.97,28.84,28.26
8512.5,25.47,26.71,29.36,29.16,25.9,30.62,30.41
11638,24.69,28.38,29.55,29.53,25.98,31.96,30.43
7319.7,25.86,25.36,28.97,28.69,25.57,31.95,29.62
8670.1,25.73,26.85,28.76,28.41,28.07,31.3,28.66
11866,23.69,26.83,29.3,28.91,27.65,32.78,31.04
7422.8,22.81,27.35,29.36,28.85,27.06,31.01,29.45
8822.4,25.02,26.88,29.29,28.92,28.8,32.56,28.81


==> figures/benchmark/plotdata/speedup_fixk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.56894,-0.50575,-0.5329,-0.73669,-0.83187,-0.85148
197.99,-0.46403,-0.82285,-0.68499,-0.74311,-0.88672,-0.89626
230.04,-0.31296,-0.42041,-0.59616,-0.77934,-0.84929,-0.85319
659.89,-0.19542,-0.28987,-0.30466,-0.45121,-0.73544,-0.66794
366.68,-0.13002,-0.23061,-0.4493,-0.49147,-0.67043,-0.76337
481.66,-0.17181,-0.25715,-0.40892,-0.57994,-0.65656,-0.74207
887.68,-0.045958,-0.31043,-0.31904,-0.37355,-0.60809,-0.62867
641.3,-0.11387,-0.28942,-0.352,-0.44966,-0.59914,-0.66421
739.73,-0.070716,-0.18883,-0.40711,-0.43668,-0.67232,-0.63009
1095.3,-0.089997,-0.21751,-0.30096,-0.3887,-0.43533,-0.56343
823.59,-0.053295,-0.26282,-0.36117,-0.38649,-0.57247,-0.66421
924.88,-0.073072,-0.10281,-0.38558,-0.4708,-0.50272,-0.60586
1504.3,-0.057596,-0.29231,-0.32039,-0.22087,-0.555,-0.5778
1003.4,-0.10687,-0.23044,-0.26783,-0.29815,-0.49665,-0.56979
1148.9,-0.03253,-0.16132,-0.19016,-0.26355,-0.38438,-0.58085
1720.6,-0.012928,-0.15375,-0.31843,-0.1168,-0.49411,-0.63154
1183,-0.061655,-0.22801,-0.29147,-0.36873,-0.54362,-0.61156
1434,-0.074257,-0.14617,-0.36317,-0.36645,-0.51571,-0.57204
1913.3,-0.034299,-0.28575,-0.23515,-0.34147,-0.43454,-0.57449
1357.5,-0.052322,-0.13604,-0.33219,-0.27587,-0.47923,-0.50384
1647.2,-0.088994,-0.064501,-0.23149,-0.26869,-0.36474,-0.52421
2129.4,-0.059514,-0.047622,-0.19321,-0.20495,-0.63684,-0.4639
1524.7,-0.12627,-0.2045,-0.24515,-0.29889,-0.45265,-0.53585
1823.8,-0.072803,-0.21471,-0.24327,-0.24159,-0.45702,-0.49734
2313.3,-0.098414,-0.25109,-0.14536,-0.15483,-0.45007,-0.54983
1691.8,-0.0062159,-0.056216,-0.20932,-0.15158,-0.34051,-0.4361
1993.5,-0.041611,-0.061797,-0.32958,-0.1603,-0.3746,-0.55901
2505.8,0.042031,0.0031732,-0.22424,-0.32255,-0.42326,-0.58481
1858.7,-0.12296,-0.14676,-0.22238,-0.14639,-0.43449,-0.54321
2179.9,-0.0088101,-0.30439,-0.27389,-0.19745,-0.56182,-0.48001
2674.7,0.00035614,-0.14292,-0.16184,-0.2321,-0.58291,-0.50633
2020.4,-0.039184,-0.12895,-0.25254,-0.17698,-0.37378,-0.55904
2547.8,-0.16733,-0.066469,-0.22631,-0.26487,-0.39187,-0.4603
2858.6,-0.1117,0.05852,-0.039959,-0.17715,-0.52514,-0.41577
2180,-0.012244,-0.21642,-0.22367,-0.30449,-0.47914,-0.37785
2745.9,-0.022487,-0.10692,-0.18744,-0.4052,-0.31939,-0.47897
3027.3,-0.053226,-0.086819,-0.24443,-0.28882,-0.4265,-0.56186
2703.7,0.01375,-0.19111,-0.22119,-0.10698,-0.40536,-0.51588
2948.6,-0.024787,-0.11519,-0.27186,-0.2617,-0.43465,-0.4846
3187.6,-0.034885,-0.16522,-0.38355,-0.17079,-0.49658,-0.5132
2887.8,0.053028,-0.094769,-0.10044,-0.14708,-0.43911,-0.54945
3155.8,0.00066657,-0.21673,-0.22921,-0.24387,-0.51331,-0.41846
3371.4,-0.0041841,-0.33329,-0.12437,-0.3759,-0.39701,-0.40004
3071.8,0.019557,-0.10375,-0.16266,-0.14765,-0.46851,-0.47126
3353.4,-0.10864,-0.058308,-0.10168,-0.30451,-0.32703,-0.48399
3948.5,0.051205,0.079708,0.035419,-0.22072,-0.28815,-0.32023
3249.6,0.012989,-0.18341,-0.17307,-0.36763,-0.37471,-0.38369
3569.3,0.0059186,-0.032283,-0.18509,-0.25636,-0.39513,-0.43382
4127.6,0.047494,-0.083222,-0.10942,-0.33251,-0.51215,-0.51791
3433.5,-0.0086874,-0.023149,-0.080994,-0.20399,-0.39787,-0.38039
3960.2,0.0040098,0.0086445,-0.11368,-0.28641,-0.29475,-0.37989
4289.5,0.020393,-0.0030618,0.077065,0.0091277,-0.21109,-0.31727
3611.2,0.018675,-0.1178,-0.23884,-0.14832,-0.48924,-0.47304
4198.3,-0.034548,-0.014108,-0.16008,-0.22711,-0.37092,-0.30527
4468.6,0.0024959,-0.22086,-0.20914,-0.21333,-0.29965,-0.39411
3786.5,-0.00085446,-0.11008,-0.23706,-0.16163,-0.39633,-0.52635
4353.2,0.0089834,-0.21341,-0.17108,-0.098817,-0.28228,-0.3765
4647.6,-0.061228,0.00041231,-0.0031438,-0.065248,-0.37118,-0.62367
3964.1,0.044245,-0.016671,-0.070548,-0.09611,-0.25086,-0.34401
4502.9,-0.033497,-0.014244,-0.095088,-0.17024,-0.34352,-0.40992
4826.6,0.01412,-0.12543,-0.23801,-0.20584,-0.58612,-0.51797
4133.1,0.05596,-0.043934,-0.23392,-0.26336,-0.30341,-0.50645
4735,-0.0068709,-0.12924,-0.10026,-0.23269,-0.3193,-0.47786
4979.1,-0.010456,0.0049964,-0.11301,-0.17178,-0.28438,-0.44174
4310.5,0.048442,0.0057925,-0.10257,-0.12513,-0.33227,-0.48975
4971,-0.011015,-0.0063236,-0.030496,-0.23168,-0.2378,-0.271
6317.3,-0.10627,-0.17336,-0.13604,-0.093403,-0.33838,-0.39242
4479.3,0.037688,-0.078181,-0.16739,-0.17504,-0.46923,-0.50406
5050,-0.01304,-0.024738,-0.18093,-0.19867,-0.26626,-0.36723
6504,0.046103,-0.06432,-0.022054,-0.03239,-0.57606,-0.4881
4654.5,0.021811,-0.096139,-0.16432,-0.082844,-0.44039,-0.37155
5291,0.0083882,-0.060061,-0.10237,-0.3017,-0.3194,-0.44216
6723.1,-0.084886,-0.022458,-0.34837,-0.15376,-0.34822,-0.38722
4823.2,0.063694,-0.077287,-0.028474,-0.14438,-0.39287,-0.34854
5535.6,0.015889,-0.049175,-0.048823,-0.2058,-0.28555,-0.34121
6909.7,0.03437,-0.037499,-0.10157,-0.069303,-0.25793,-0.38617
4991.9,0.02383,-0.05743,-0.21614,-0.10347,-0.32304,-0.37399
5956.6,0.010336,-0.23413,-0.06704,-0.16626,-0.23774,-0.33993
7096.3,0.059773,0.025904,0.080258,-0.21059,-0.14886,-0.36298
5167,-0.021471,-0.16894,-0.097541,-0.13213,-0.36468,-0.38993
6204.1,-0.020445,-0.0028623,-0.085254,-0.20716,-0.24891,-0.26067
7282.9,-0.08281,-0.032985,0.080075,-0.22623,-0.17678,-0.3505
5335.6,0.048433,-0.1515,-0.10983,-0.13121,-0.44421,-0.33382
6376.5,-0.02305,-0.06341,-0.098411,-0.3217,-0.32431,-0.31354
7490.8,0.024063,-0.2913,-0.10411,-0.19448,-0.39245,-0.27885
5504.2,0.064695,-0.020481,-0.16197,-0.034761,-0.39127,-0.31036
6559.2,-0.0019738,-0.024005,-0.12541,-0.14227,-0.25616,-0.33986
7677.3,0.024967,0.033465,-0.12996,-0.31486,-0.3944,-0.19161
5672.8,0.032663,0.017994,-0.023429,-0.010026,-0.25123,-0.41465
6716.9,-0.014986,-0.025538,-0.10021,-0.29279,-0.15654,-0.26659
7863.8,0.017429,-0.046321,0.076266,0.07071,-0.099778,-0.27565
5834.8,-0.01386,-0.12813,-0.17449,-0.031209,-0.24958,-0.47193
6992.4,-0.015071,-0.086312,-0.12521,-0.32214,-0.3963,-0.28238
8050.3,0.01759,-0.076813,-0.073945,-0.22704,-0.46159,-0.44357
6001.2,0.013555,0.027415,-0.035741,-0.0086815,-0.40955,-0.33223
7062.4,-0.030748,0.017739,-0.063812,-0.18533,-0.22243,-0.27195
8225.6,0.02958,-0.17012,-0.12866,-0.14001,-0.27103,-0.47035
6169.6,0.075733,-0.17192,-0.077755,-0.057964,-0.33791,-0.41717
7342.6,-0.020563,-0.027645,-0.061102,-0.20773,-0.18819,-0.22355
8412,0.07378,-0.0016299,-0.0085842,-0.027545,-0.16478,-0.19738
6331.5,0.066132,-0.026405,-0.093744,-0.1271,-0.29021,-0.30406
7412.9,-0.025016,0.038198,-0.11844,-0.097818,-0.18705,-0.25506
8598.4,0.047992,-0.1891,-0.026026,-0.2497,-0.41703,-0.42061
6497.8,0.059156,-0.17464,-0.10777,-0.15587,-0.41692,-0.32893
7679.9,-0.0043864,0.020539,-0.037826,-0.18335,-0.23346,-0.33197
8773.7,0.037854,-0.072593,-0.01696,-0.20199,-0.19939,-0.28138
6666.2,0.050501,-0.14388,-0.11552,-0.10565,-0.32825,-0.29246
7862.4,-0.017536,0.039443,-0.0068909,-0.15864,-0.34413,-0.25918
8960.1,0.054749,0.070179,-0.0064007,-0.011544,-0.48663,-0.1679
6825.8,0.038362,-0.093,-0.23454,-0.15374,-0.49755,-0.46639
8474.7,0.036641,-0.11936,-0.068062,-0.21281,-0.21008,-0.20361
9983.5,0.030132,0.0013337,-0.16721,-0.090496,-0.20707,-0.33358
6987.6,0.045084,0.057643,0.01424,0.0099837,-0.34423,-0.30477
8650.8,0.010291,0.056906,-0.011463,-0.21295,-0.15177,-0.14815
10188,-0.011552,-0.16116,-0.1043,-0.1791,-0.41507,-0.25546
7153.8,0.062002,0.034883,-0.0080781,0.050829,-0.22183,-0.32071
8859.1,0.0063855,0.00061795,-0.011947,-0.12344,-0.14702,-0.23137
10380,0.064959,-0.15294,-0.062949,-0.15515,-0.59114,-0.26137
7313.4,0.070316,-0.15736,-0.16039,-0.1093,-0.29934,-0.42334
9037.8,0.031841,-0.05228,-0.092591,-0.18348,-0.3714,-0.37254
10572,-0.01755,-0.031272,0.003776,0.0024464,-0.23034,-0.38244
7472.9,0.057216,-0.070222,-0.07755,-0.09405,-0.40842,-0.42939
9229.5,0.022135,-0.098898,-0.065506,-0.21156,-0.20726,-0.32999
10776,0.039919,0.065733,-0.015822,-0.05928,-0.37572,-0.2391
7634.6,0.04148,-0.061339,-0.1093,-0.074531,-0.27803,-0.29541
9410.6,0.031076,-0.091012,-0.079411,-0.16274,-0.29143,-0.3648
10944,0.049439,-0.057853,-0.12464,-0.068311,-0.37122,-0.25594
7794.1,0.066688,-0.033898,-0.041977,0.15539,-0.34141,-0.23951
9604.7,0.041726,-0.093517,-0.14266,-0.29832,-0.35748,-0.35091
11136,0.040574,-0.10119,-0.018838,-0.047867,-0.21813,-0.22567
7953.5,0.021725,-0.15947,-0.070717,0.0226,-0.30868,-0.42911
9788.2,0.023771,-0.049047,-0.07016,-0.14493,-0.1488,-0.25537
11328,0.033444,0.057724,-0.047243,-0.016116,-0.14868,-0.20693
8113,0.045804,-0.017177,-0.088674,0.046478,-0.26448,-0.43009
9984.5,0.00092327,0.047035,0.008771,-0.10756,-0.11069,-0.1232
11496,0.028771,0.014786,0.033575,0.1217,-0.49525,-0.10873
8272.4,0.085366,-0.088649,-0.0018241,0.03794,-0.21185,-0.42115
10170,0.032423,0.047226,0.025355,-0.13041,-0.13681,-0.27501
11688,0.030084,-0.02012,-0.057341,-0.17006,-0.26644,-0.50093
8431.8,0.075905,-0.026815,-0.08035,-0.027733,-0.38745,-0.44229
10248,0.045528,0.031504,-0.025203,-0.22251,-0.15158,-0.1784
11868,-0.041121,-0.014838,0.038472,-0.14959,-0.28154,-0.19045
8591.2,0.064268,0.020973,0.0062296,-0.075689,-0.20314,-0.39122
10557,-0.005372,-0.0085376,-0.068253,-0.15876,-0.17847,-0.34524
12060,0.033643,-0.041589,-0.14552,-0.17302,-0.23892,-0.35746
9783.5,0.0022057,0.0018135,-0.063915,-0.12945,-0.39986,-0.29237
10635,0.0061793,-0.024955,-0.05048,-0.2602,-0.19422,-0.24893
12228,0.029884,-0.28949,0.0025412,-0.28293,-0.1822,-0.25081
9961.7,0.037524,0.062731,-0.078166,0.094642,-0.18014,-0.2267
10949,0.045553,0.011776,0.028768,-0.083411,-0.090951,-0.25581
12408,-0.0083554,-0.04733,-0.0026467,-0.14017,-0.33385,-0.24189
10140,0.032602,-0.0089268,-0.093974,-0.012177,-0.37992,-0.44586
11027,0.031887,0.019074,-0.060209,-0.18313,-0.15182,-0.28847
12576,0.014909,0.026961,0.028831,0.035481,-0.33268,-0.20338
10310,0.018775,-0.048941,-0.1364,-0.12665,-0.42111,-0.41493
11345,-0.0014426,0.064403,0.065537,-0.097017,-0.11392,-0.14833
12768,0.047209,0.049954,0.079884,-0.04764,-0.10029,-0.20865
10486,0.068371,-0.012856,-0.16308,-0.053927,-0.24325,-0.4408
11981,0.02961,-0.0045997,0.0073307,-0.23439,-0.22203,-0.33956
12936,0.042731,-0.071586,-0.067375,-0.0056465,-0.37726,-0.45516
10664,0.082442,0.03403,0.020334,-0.0081652,-0.33899,-0.23036
12184,0.0087409,-0.0011941,-0.073844,-0.313,-0.21513,-0.20663
13128,0.0141,-0.077693,-0.049588,-0.2034,-0.27995,-0.38822
10835,-0.030402,-0.01394,-0.13767,0.0088487,-0.37654,-0.38583
12381,0.01432,0.082913,-0.10039,-0.12857,-0.28354,-0.31433
13296,0.04639,-0.0864,-0.14996,-0.17352,-0.34718,-0.32003
11013,0.056676,-0.014085,-0.084459,-0.091212,-0.24059,-0.39943
12464,-0.024517,-0.051697,-0.089828,-0.23836,-0.18651,-0.19929
13476,-0.12419,-0.020162,0.067826,0.093974,-0.093353,-0.11572
11181,0.041132,0.018292,-0.012416,0.035614,-0.18732,-0.25599
12669,0.018358,0.020426,0.0011377,-0.14852,-0.1661,-0.21584
13644,-0.034288,-0.055093,-0.044401,-0.20347,-0.5039,-0.10392
11359,0.027006,-0.014132,-0.043123,0.009486,-0.37775,-0.24117
12890,0.026047,0.026502,0.022766,-0.21535,-0.19258,-0.20692
13811,-0.072275,-0.057904,0.05822,-0.13528,-0.34316,-0.362
11527,0.040132,-0.092793,0.0068245,0.018233,-0.34963,-0.24421
13076,0.004039,-0.052174,-0.077168,-0.12801,-0.32359,-0.24182
13991,-0.041347,0.035129,0.019612,-0.13784,-0.31394,-0.24383
11705,0.080698,0.021551,0.054638,-0.02475,-0.32877,-0.20906
13299,0.03529,-0.082517,-0.0088462,-0.17597,-0.32089,-0.21854
14159,-0.022289,-0.0089373,0.045286,0.15924,-0.15815,-0.091063
11876,0.017051,-0.016458,-0.12835,0.064202,-0.3867,-0.28241
13508,0.02043,-0.05905,-0.030811,-0.12882,-0.28011,-0.21644
14327,0.064824,-0.053831,-0.036375,-0.17701,-0.34898,-0.32322
12051,0.018045,-0.11051,-0.018741,0.017697,-0.25502,-0.24846
13593,0.021843,-0.054016,-0.027387,-0.22085,-0.31462,-0.29685
14507,0.035627,-0.0090602,-0.02498,0.1122,-0.22533,-0.34214
12222,0.0072978,-0.0050448,-0.12641,-0.062644,-0.38012,-0.28408
13924,0.021367,0.0043441,-0.001869,-0.19144,-0.29479,-0.19695
14675,-0.033363,0.13296,0.068642,0.025419,-0.076586,-0.30722
12390,0.01505,0.0069023,0.0094971,0.051015,-0.16072,-0.36888
14009,-0.065617,-0.011962,-0.013192,-0.14945,-0.22757,-0.18986
14831,-0.10466,0.068059,0.082635,-0.02022,-0.26374,-0.16127
12560,0.04001,-0.054023,-0.070983,0.0019328,-0.24078,-0.26659
14093,0.021738,0.029638,0.028192,-0.14174,-0.23607,-0.19146
14998,-0.092227,-0.052058,0.13495,0.19829,-0.12784,-0.25179
12736,0.059092,-0.048971,-0.1426,-0.030889,-0.25814,-0.27464
14429,0.039309,-0.037508,0.033752,-0.11885,-0.20997,-0.14303
15179,0.044962,0.031162,-0.0039141,-0.11471,-0.20469,-0.35593
12904,0.01765,-0.01325,-0.15421,-0.035643,-0.23762,-0.38239
14515,0.021862,-0.012036,0.0056497,-0.10494,-0.11589,-0.13122
15346,0.044009,0.056443,0.11899,-0.026231,-0.32519,-0.34946
13074,0.060474,0.014781,-0.095949,0.071366,-0.21851,-0.22291
14854,0.023165,-0.0097345,0.035763,-0.15148,-0.074909,-0.13227
15502,0.026691,-0.052216,-0.057406,0.084044,-0.33056,-0.13224
13242,0.065891,0.016907,-0.058885,0.025334,-0.15448,-0.17313
14940,0.00076243,0.054183,-0.031615,-0.12128,-0.084172,-0.15157
15658,0.036406,-0.018897,-0.15462,-0.1994,-0.35196,-0.37382
13410,0.04967,-0.12408,-0.046294,-0.0069923,-0.39118,-0.26947
15004,0.015008,0.014351,0.020011,-0.2704,-0.17373,-0.28299
15826,0.044756,-0.040653,-0.067582,-0.13323,-0.21444,-0.29178
13580,0.057167,-0.0056313,-0.024989,-0.047815,-0.39203,-0.26879
15369,0.030936,-0.032753,0.037396,-0.16997,-0.1352,-0.15024
15981,0.015098,-0.017146,-0.039198,-0.067822,-0.21861,-0.40932
13756,0.034376,-0.035055,-0.036703,-0.0078061,-0.26138,-0.42827
16120,0.017192,-0.030926,-0.017855,-0.15226,-0.30031,-0.23277
16162,0.049278,-0.1395,-0.15233,-0.20644,-0.20852,-0.39044
13924,0.018473,-0.048546,-0.16115,0.0015753,-0.23715,-0.40284
16349,0.015395,-0.034284,-0.059124,-0.18342,-0.16415,-0.25699
16329,0.054709,-0.1399,-0.17354,-0.095031,-0.21188,-0.27033
14091,0.0090735,-0.14268,-0.039318,-0.083053,-0.23778,-0.29001
16573,0.0034528,-0.071799,-0.025287,-0.22611,-0.14319,-0.14466
16485,0.069811,0.0303,0.0076002,-0.071069,-0.24653,-0.21557
14262,0.03378,-0.053537,-0.064235,0.004867,-0.23607,-0.2872
16664,-0.02742,-0.0064603,-0.038187,-0.18108,-0.14983,-0.16323
16641,0.021117,-0.082103,-0.058097,-0.087671,-0.3104,-0.22104
14429,0.035191,-0.13591,-0.062593,0.021201,-0.24427,-0.24081
16872,0.010623,-0.079437,-0.063312,-0.15446,-0.20416,-0.33193
16808,-0.019011,0.024442,0.05839,-0.071969,-0.13997,-0.12002
14597,0.057118,-0.041671,-0.15662,-0.024459,-0.27844,-0.41084
17122,0.050618,0.07572,0.07889,-0.097547,-0.19676,-0.098431
16964,0.046567,-0.1005,-0.010045,-0.02282,-0.35884,-0.22811
14757,0.059131,-0.091427,-0.061458,0.076894,-0.37678,-0.40385
17190,0.012616,-0.053865,-0.044132,-0.1169,-0.2096,-0.2843
17120,0.051566,-0.032065,0.026861,0.061133,-0.37137,-0.27297
14925,0.057002,0.023747,-0.0093054,-0.027153,-0.21575,-0.22445
17423,0.012778,0.030997,0.025107,-0.13946,-0.16901,-0.16247
18660,0.050297,-0.32103,-0.10531,-0.02897,-0.26323,-0.38171
15093,0.072356,-0.03988,-0.17547,-0.043844,-0.23087,-0.40634
17653,-0.06409,0.026801,0.020295,-0.14362,-0.11653,-0.16158
18828,-0.017215,-0.40105,-0.057542,-0.039713,-0.19498,-0.27342
15261,0.052613,-0.075366,0.0083853,0.076899,-0.16101,-0.24931
17865,0.023912,-0.0058451,-0.090817,-0.098015,-0.14091,-0.15613
18996,0.054346,-0.065865,-0.029583,-0.10849,-0.19085,-0.39494
15429,0.056491,0.059095,0.056863,0.081788,-0.11506,-0.32795
17957,0.039364,0.034622,0.0016299,-0.12594,-0.16921,-0.12886
19177,0.041278,-0.10282,-0.0044103,-0.083449,-0.32007,-0.18692
15596,0.077933,0.0034814,-0.027752,0.022579,-0.18541,-0.2334
18188,0.035641,0.00062275,-0.018635,-0.16182,-0.19899,-0.19071


==> figures/benchmark/plotdata/speedup_fixk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.18141,-0.25795,-0.51143,-0.54672,-0.58201,-0.76889
197.99,-0.054519,-0.14342,-0.52259,-0.34086,-0.52898,-0.72888
230.04,-0.17021,-0.04002,-0.51621,-0.50355,-0.46454,-0.78521
659.89,-0.019021,-0.070417,-0.24282,-0.22056,-0.41562,-0.64185
366.68,-0.0021222,-0.070458,-0.43676,-0.25,-0.39728,-0.71774
481.66,-0.043947,-0.13433,-0.40506,-0.36526,-0.33002,-0.68864
887.68,0.06235,-0.16707,-0.32814,0.033973,-0.39688,-0.54157
641.3,0.032879,-0.051724,-0.27787,-0.25662,-0.27506,-0.53849
739.73,-0.063683,-0.055938,-0.17685,-0.13081,-0.24656,-0.51721
1095.3,0.083367,-0.17312,-0.18668,-0.027124,-0.23933,-0.44396
823.59,-0.0030594,0.0096154,-0.15516,0.069493,-0.22727,-0.52666
924.88,-0.022366,-0.03957,-0.22796,-0.15269,-0.24129,-0.45247
1504.3,0.054393,-0.042259,-0.12218,0.08954,-0.26318,-0.41674
1003.4,0.041576,-0.0069294,-0.19576,-0.056301,-0.22261,-0.46687
1148.9,0.0028,-0.0172,-0.244,-0.0036,-0.2468,-0.4456
1720.6,0.053129,-0.1523,-0.36875,-0.10035,-0.47698,-0.44471
1183,0.033708,-0.085474,-0.33106,0.019663,-0.41734,-0.44543
1434,0.036429,-0.060448,-0.26021,-0.17174,-0.41553,-0.41433
1913.3,0.073627,-0.093494,-0.33775,0.067783,-0.25867,-0.56525
1357.5,0.028641,-0.18516,-0.18273,-0.023397,-0.27229,-0.41831
1647.2,-0.010088,0.070175,-0.275,-0.0017544,-0.16623,-0.45482
2129.4,0.044886,-0.17609,-0.10013,-0.17782,-0.26931,-0.2486
1524.7,0.098996,-0.078467,-0.21259,0.043796,-0.20985,-0.2979
1823.8,0.035165,0.014505,-0.25495,-0.10022,-0.31956,-0.34945
2313.3,0.059626,-0.065082,-0.38542,0.044817,-0.32463,-0.39517
1691.8,0.024508,-0.053837,-0.25271,-0.0056247,-0.25874,-0.4777
1993.5,-0.0072836,-0.0047129,-0.18123,-0.19623,-0.18466,-0.44045
2505.8,0.014187,-0.013328,0.0012898,-0.084695,-0.13543,-0.28117
1858.7,0.053892,-0.079042,-0.12774,-0.14731,-0.40359,-0.42036
2179.9,0.0021422,-0.032562,-0.090831,0.056127,-0.1521,-0.27806
2674.7,0.048589,-0.059169,-0.082288,-0.035266,-0.23315,-0.56426
2020.4,0.041167,-0.17626,-0.21223,-0.017986,-0.45044,-0.33014
2547.8,0.018715,-0.079966,-0.14547,0.039558,-0.30583,-0.27052
2858.6,0.02286,-0.013716,-0.1463,0.0087282,-0.23774,-0.51247
2180,0.044836,-0.14412,-0.1257,-0.092874,-0.30384,-0.38471
2745.9,0.043151,-0.014252,-0.1631,-0.052652,-0.20309,-0.36184
3027.3,0.048066,-0.058617,-0.19187,-0.042986,-0.28878,-0.38453
2703.7,0.070322,-0.059595,-0.24195,-0.060787,-0.412,-0.412
2948.6,0.002158,0.035391,-0.14933,-0.12603,-0.29262,-0.42339
3187.6,0.077358,-0.079531,0.030856,-0.12082,-0.43025,-0.38288
2887.8,0.025539,-0.046289,-0.27614,0.040303,-0.24501,-0.50638
3155.8,-0.018963,0.040877,0.00084282,-0.084281,-0.20775,-0.31479
3371.4,0.057709,-0.03919,-0.031008,-0.055125,-0.30103,-0.22739
3071.8,0.054625,-0.057018,-0.18541,0.085327,-0.22847,-0.4055
3353.4,-0.0060009,0.027432,-0.081012,-0.0030004,-0.16202,-0.42049
3948.5,0.081345,-0.035589,-0.1318,-0.0086038,-0.47869,-0.52327
3249.6,0.022231,-0.05796,-0.10996,0.036522,-0.25844,-0.32354
3569.3,0.037272,-0.036875,-0.059477,-0.092784,-0.19033,-0.28232
4127.6,0.063281,-0.0029142,-0.17111,-0.17652,-0.14155,-0.55204
3433.5,0.078107,-0.076923,-0.14911,-0.01854,-0.39724,-0.50533
3960.2,0.057075,-0.019818,-0.14824,-0.19263,-0.21799,-0.3266
4289.5,0.068925,-0.24883,-0.070483,0.015576,-0.38162,-0.55023
3611.2,0.060932,-0.057348,-0.20151,0.023497,-0.39984,-0.37276
4198.3,0.063913,-0.044427,-0.1286,-0.060016,-0.28098,-0.34061
4468.6,0.050258,-0.16151,-0.034364,0.19115,-0.1671,-0.23582
3786.5,0.089478,-0.030576,-0.15333,0.0067446,-0.20728,-0.33498
4353.2,0.073019,0.12422,0.044078,0.007569,-0.10597,-0.28362
4647.6,0.047324,-0.043057,-0.058573,-0.013964,-0.36462,-0.30217
3964.1,0.067456,-0.16686,-0.21578,0.10138,-0.2359,-0.36568
4502.9,0.04878,-0.020063,-0.10425,-0.074351,-0.26239,-0.44375
4826.6,0.064745,-0.025661,-0.26688,-0.10343,-0.20371,-0.24951
4133.1,0.094563,-0.045311,-0.24783,-0.082742,-0.42041,-0.44326
4735,0.05104,0.0015705,-0.12132,-0.24225,-0.21987,-0.38909
4979.1,0.053366,-0.20115,-0.066092,0.060345,-0.15928,-0.43678
4310.5,-0.0023772,-0.032884,-0.1252,0.020998,-0.41125,-0.43899
4971,0.039357,0.052899,-0.12907,0.040203,-0.26873,-0.22641
6317.3,0.043808,-0.18829,0.013058,0.015164,-0.14996,-0.40733
4479.3,0.058941,-0.048188,-0.095181,-0.043409,-0.39904,-0.5444
5050,0.036097,-0.072194,-0.10194,-0.084887,-0.1785,-0.35581
6504,0.076654,-0.035019,-0.040078,-0.066537,-0.49611,-0.22451
4654.5,0.057723,-0.063694,-0.23129,-0.028264,-0.24403,-0.38694
5291,0.033002,0.0099404,-0.10258,-0.10139,-0.20716,-0.27157
6723.1,-0.029229,-0.12799,0.056687,0.070859,-0.27724,-0.45571
4823.2,0.064362,-0.032181,-0.19825,0.059595,-0.2356,-0.41398
5535.6,0.070203,-0.027301,-0.15484,-0.14236,-0.16342,-0.20593
6909.7,-0.040661,-0.11394,-0.15996,0.20241,-0.05496,-0.1613
4991.9,0.045918,-0.098639,-0.20451,0.19175,-0.22491,-0.28146
5956.6,0.033294,0.005549,-0.084027,-0.19184,-0.20452,-0.29528
7096.3,0.049687,-0.032081,-0.087637,-0.026213,-0.48748,-0.43153
5167,0.08563,0.02713,-0.071641,0.05426,-0.21535,-0.27596
6204.1,0.037198,-0.0035615,-0.11001,-0.22556,-0.21409,-0.30233
7282.9,0.0038595,-0.12119,-0.083365,0.025473,-0.35701,-0.32073
5335.6,0.094049,-0.11735,-0.16896,0.059925,-0.40658,-0.46608
6376.5,0.043002,0.067875,-0.023187,-0.015177,-0.1016,-0.22808
7490.8,0.070306,-0.20596,-0.002895,0.039702,-0.29363,-0.5306
5504.2,0.072506,-0.092624,-0.017603,0.13412,-0.21878,-0.44132
6559.2,0.042046,0.10013,0.062419,0.033377,-0.064153,-0.16775
7677.3,0.035391,-0.23122,-0.097916,-0.19898,-0.35273,-0.24459
5672.8,0.068664,0.0070745,-0.034956,0.017478,-0.3762,-0.31877
6716.9,0.02071,0.076078,0.0050719,-0.096365,-0.25359,-0.22697
7863.8,0.095363,0.015311,-0.062992,0.10674,-0.12598,-0.17235
5834.8,0.099641,-0.029623,-0.052065,0.27603,-0.13824,-0.24596
6992.4,0.019952,0.013966,-0.069034,-0.14405,-0.1237,-0.24182
8050.3,0.0061242,0.076115,-0.04112,0.12292,-0.47113,-0.15879
6001.2,0.094942,0.078083,-0.066992,0.27329,-0.33185,-0.43345
7062.4,0.030264,0.014267,0.040208,-0.073498,-0.27713,-0.32987
8225.6,0.09785,-0.027644,0.050022,0.11847,-0.20184,-0.28258
6169.6,0.074715,-0.035785,-0.18089,0.056233,-0.23044,-0.36532
7342.6,0.065303,-0.10897,-0.090087,0.059009,-0.25688,-0.31825
8412,0.044037,-0.0265,-0.05456,0.10756,-0.33281,-0.52884
6331.5,0.071712,-0.026149,-0.13035,0.11331,-0.25515,-0.50119
7412.9,0.047525,0.021782,-0.11208,-0.045941,-0.13267,-0.34218
8598.4,0.059789,0.024842,0.038737,0.074526,-0.28842,-0.18568
6497.8,0.078859,0.027685,-0.046141,0.10864,-0.17743,-0.43834
7679.9,0.049766,0.082943,0.030625,-0.13611,-0.1191,-0.23054
8773.7,0.046702,0.03687,-0.027448,0.018435,-0.14707,-0.22532
6666.2,0.091488,-0.026651,-0.22633,-0.054893,-0.23469,-0.465
7862.4,0.038114,-0.036935,-0.051473,-0.24754,-0.17446,-0.32063
8960.1,0.064254,-0.0020333,-0.0077267,0.10533,-0.28182,-0.17202
6825.8,0.078406,0.042845,0.012853,0.2365,-0.19709,-0.25707
8474.7,0.049263,0.092211,-0.062737,0.056421,-0.25179,-0.13095
9983.5,0.055509,0.054674,0.042154,0.17571,-0.15192,-0.3606
6987.6,0.10147,-0.03369,-0.16211,0.024574,-0.22156,-0.29608
8650.8,0.038211,-0.0095528,0.074251,0.062527,-0.079462,-0.17195
10188,0.060924,-0.040357,-0.11486,-0.0050446,-0.17734,-0.36399
7153.8,0.078517,-0.1399,-0.058589,0.10721,-0.21363,-0.45994
8859.1,0.02894,-0.061791,-0.055925,-0.17051,-0.17403,-0.33633
10380,0.075265,-0.015288,-0.087025,-0.077617,-0.35241,-0.39083
7313.4,0.083402,0.0028759,-0.14503,0.13969,-0.19433,-0.3373
9037.8,0.064071,-0.019059,-0.049473,-0.055961,-0.12287,-0.20235
10572,0.06914,-0.17538,-0.077993,0.24663,-0.14924,-0.3027
7472.9,0.089738,-0.031097,-0.042203,0.23812,-0.14571,-0.41093
9229.5,0.016244,-0.097861,-0.10578,-0.034073,-0.2817,-0.22662
10776,0.082994,-0.0032547,0.002441,0.11839,-0.15053,-0.24085
7634.6,0.049075,-0.013274,-0.19389,0.079244,-0.20193,-0.29847
9410.6,0.071901,-0.012437,-0.045472,-0.013214,-0.13564,-0.19743
10944,0.063088,-0.12187,-0.054467,-0.18966,-0.26058,-0.24687
7794.1,0.062659,-0.091025,-0.03768,0.22904,-0.35478,-0.24513
9604.7,0.040943,-0.012821,-0.063689,-0.095533,-0.14061,-0.35897
11136,0.095954,-0.13757,-0.15376,-0.0026975,-0.35838,-0.51137
7953.5,0.084413,-0.0041789,-0.17259,0.03552,-0.16757,-0.43335
9788.2,0.071761,0.0089216,-0.053142,-0.12684,-0.26843,-0.30334
11328,0.072332,-0.10593,-0.041107,0.071146,-0.36285,-0.18379
8113,0.10075,-0.032401,-0.041278,0.10652,-0.31514,-0.37861
9984.5,0.058281,0.032704,0.0079665,-0.029769,-0.083019,-0.13669
11496,0.049961,-0.030684,-0.039339,0.075531,-0.31589,-0.36979
8272.4,0.073506,-0.038129,-0.11675,0.034984,-0.2272,-0.33844
10170,0.017016,-0.0019786,-0.019786,0.015829,-0.16739,-0.1662
11688,0.052018,0.026217,0.01623,0.048273,-0.44153,-0.19933
8431.8,0.084352,-0.041387,-0.068585,0.062278,-0.23374,-0.26449
10248,-0.016453,0.021268,-0.071027,-0.11156,-0.14446,-0.18018
11868,0.053422,-0.19533,-0.097663,0.07429,-0.11603,-0.20785
8591.2,0.070835,-0.034032,-0.10447,0.063712,-0.21132,-0.45627
10557,0.061791,-0.0082127,-0.063355,-0.10403,-0.18303,-0.30348
12060,0.082494,-0.10108,-0.070101,-0.079009,-0.51782,-0.26259
9783.5,0.081166,-0.066588,-0.094563,0.056344,-0.2762,-0.35106
10635,0.037625,0.068562,0.045151,0.07107,-0.069816,-0.18353
12228,0.046959,-0.026559,-0.053118,-0.029638,-0.18245,-0.2475
9961.7,0.096443,-0.043874,-0.13676,0.14585,-0.39644,-0.2747
10949,0.049743,-0.025661,-0.043427,-0.0027635,-0.19384,-0.21516
12408,0.057988,0.0031558,-0.04497,0.020513,-0.24142,-0.21933
10140,0.097247,-0.041741,0.012877,0.21714,-0.13055,-0.22869
11027,0.0078462,-0.029031,-0.0612,-0.010985,-0.21734,-0.19616
12576,0.065868,-0.10339,-0.11976,-0.0095808,-0.24271,-0.19122
10310,0.085676,-0.022311,0.034806,0.19322,-0.10977,-0.24096
11345,0.066933,0.10949,0.075355,0.011525,-0.24113,-0.20612
12768,0.083927,-0.22961,-0.023357,0.023357,-0.23555,-0.3274
10486,-0.013616,-0.018823,-0.16139,0.062875,-0.21065,-0.23548
11981,0.043922,-0.081961,-0.051765,-0.15255,-0.27961,-0.17451
12936,0.087186,-0.073804,0.0016221,0.1249,-0.21533,-0.36537
10664,0.086746,0.064729,-0.034786,0.13606,-0.3395,-0.24218
12184,0.051746,0.082457,-0.036601,0.019773,-0.074464,-0.16239
13128,0.075716,-0.0015692,-0.13849,0.011377,-0.18007,-0.21577
10835,0.086078,0.073342,0.021959,0.097058,-0.13043,-0.21344
12381,0.021185,-0.027854,-0.049431,-0.086701,-0.18007,-0.20596
13296,0.084426,-0.023516,-0.086353,0.094063,-0.17348,-0.3219
11013,0.10622,-0.047111,0.041778,0.18044,-0.11156,-0.36844
12464,0.005969,0.0067648,-0.070434,-0.072821,-0.15838,-0.31874
13476,0.080553,-0.2022,0.022783,0.058177,-0.33523,-0.19691
11181,0.077106,-0.1376,-0.17359,0.087782,-0.22657,-0.27442
12669,0.025312,-0.028037,-0.11721,-0.059969,-0.27181,-0.23364
13644,0.09208,-0.04643,-0.074522,-0.028872,-0.21069,-0.39056
11359,0.092227,0.079051,0.031181,0.10013,-0.11902,-0.35134
12890,0.05303,0.011962,-0.028708,-0.047448,-0.13078,-0.19537
13811,0.069767,-0.12054,-0.081783,-0.054264,-0.34302,-0.33682
11527,0.061087,-0.16819,-0.090837,0.010313,-0.3931,-0.43673
13076,0.067908,-0.0042685,-0.12262,-0.11215,-0.1622,-0.18005
13991,0.082399,0.091027,0.061691,0.15487,-0.1113,-0.1333
11705,0.083956,-0.047912,-0.061099,0.20967,-0.31868,-0.21451
13299,0.040383,0.07244,0.027893,0.075354,-0.10033,-0.20233
14159,0.080295,-0.11792,-0.072537,-0.02948,-0.20753,-0.1924
11876,0.093854,0.019934,-0.10797,0.044435,-0.1848,-0.21844
13508,0.026538,-0.049859,-0.0096502,-0.093285,-0.15802,-0.20426
14327,0.090132,-0.029138,-0.14608,0.14375,-0.36325,-0.20552
12051,0.058591,-0.14568,-0.1825,0.014648,-0.2304,-0.44814
13593,0.067499,-0.04565,-0.064378,0.004682,-0.12641,-0.20289
14507,0.10019,-0.031721,-0.15513,0.10368,-0.26809,-0.4089
12222,0.09811,-0.012063,-0.089264,0.044632,-0.18778,-0.41496
13924,0.054237,0.081356,0.019915,-0.031356,-0.063559,-0.30763
14675,0.094347,0.029687,-0.11875,0.011793,-0.33347,-0.35299
12390,0.107,0.09095,-0.066875,0.14579,-0.1128,-0.1975
14009,0.0012111,0.032701,-0.10497,-0.065805,-0.30359,-0.16552
14831,0.10029,0.002446,0.0089686,0.053812,-0.31349,-0.24949
12560,0.06051,-0.13217,-0.067277,0.0047771,-0.38018,-0.2301
14093,0.065128,0.019786,0.018137,-0.0065952,-0.23537,-0.18096
14998,0.065071,0.060873,0.053317,0.10915,-0.10873,-0.14484
12736,0.052862,-0.023847,-0.085851,-0.060413,-0.20231,-0.26749
14429,0.064003,0.003879,-0.069434,-0.09775,-0.16253,-0.21024
15179,0.058969,-0.014021,-0.044124,0.13072,-0.29485,-0.33608
12904,0.075726,0.034497,-0.12116,0.091712,-0.17501,-0.22928
14515,0.02027,0.0011924,-0.019078,-0.10056,-0.29134,-0.20111
15346,0.01084,-0.01084,-0.03523,0.045683,-0.19706,-0.23771
13074,0.10118,-0.047843,-0.08,0.043922,-0.22667,-0.42745
14854,0.0039308,0.012972,-0.039308,-0.13876,-0.25629,-0.25432
15502,0.080093,-0.016719,-0.043157,0.12286,-0.3437,-0.26944
13242,0.08159,0.024268,-0.12971,0.089121,-0.15523,-0.40544
14940,0.02501,-0.082063,-0.049238,-0.078937,-0.17351,-0.34936
15658,0.087074,-0.10642,-0.044505,-0.020124,-0.19002,-0.1993
13410,0.089652,-0.028831,-0.10545,0.156,-0.38981,-0.2887
15004,0.066615,-0.0058094,-0.068164,-0.15531,-0.2897,-0.22115
15826,-0.0055698,-0.0042845,0.045416,0.11782,-0.1054,-0.32305
13580,0.04698,-0.15081,-0.093565,-0.1058,-0.4169,-0.27833
15369,0.082422,-0.023828,-0.016406,-0.1418,-0.12461,-0.34883
15981,0.092825,-0.21808,-0.00040535,0.098095,-0.15606,-0.197
13756,0.10254,0.095854,-0.076237,0.11993,-0.33214,-0.39724
16120,0.07764,-0.10443,-0.024068,0.01514,-0.1743,-0.1778
16162,0.007319,-0.24615,-0.034284,0.037365,-0.50732,-0.22727
13924,0.098579,0.091918,0.059059,0.1079,-0.10835,-0.3659
16349,0.047937,0.070863,0.019175,0.00083368,-0.12589,-0.17757
16329,0.081144,-0.068006,-0.065301,-0.028594,-0.16731,-0.21097
14091,0.066481,-0.039411,-0.15924,0.0095541,-0.21258,-0.2301
16573,0.010024,0.010024,0.0084202,-0.24739,-0.14274,-0.22414
16485,0.11179,0.10522,-0.15125,-0.024989,-0.27883,-0.21263
14262,0.10378,0.10196,-0.050068,0.19754,-0.10332,-0.14247
16664,0.075326,0.035831,-0.090391,-0.09772,-0.10179,-0.23575
16641,0.072628,-0.0079765,0.054996,-0.078505,-0.15449,-0.33081
14429,0.11384,0.098661,-0.054464,0.10982,-0.10179,-0.17054
16872,0.063542,0.0087371,-0.029388,-0.04448,-0.1529,-0.14535
16808,0.071038,-0.012881,-0.14169,0.016784,-0.21468,-0.21077
14597,0.069693,-0.1358,-0.18359,-0.004779,-0.3855,-0.28753
17122,0.033852,-0.042412,-0.029572,-0.1393,-0.13658,-0.21128
16964,0.085139,-0.01935,-0.15673,0.12036,-0.18769,-0.22523
14757,0.10371,-0.036278,-0.082808,0.10607,-0.38249,-0.24685
17190,0.074922,-0.076087,-0.051242,-0.1184,-0.15373,-0.20807
17120,0.040357,-0.24913,-0.11874,0.0085371,-0.18432,-0.31587
14925,0.088457,-0.14121,-0.07378,-0.028957,-0.3812,-0.41253
17423,0.070118,0.033021,-0.029759,-0.017122,-0.13127,-0.1545
18660,0.040859,-0.05139,-0.033277,0.21778,-0.091828,-0.20261


==> figures/benchmark/plotdata/speedup_rankk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,-0.04675,-0.35721,-0.71451,-0.58532,-0.8154,-0.74612
176.73,-0.059741,-0.35369,-0.3708,-0.55672,-0.65201,-0.65401
118.16,-0.15431,-0.4551,-0.44007,-0.68729,-0.8095,-0.72417
456.4,0.0552,-0.096844,-0.19916,-0.25155,-0.35972,-0.36753
300.45,0.079158,-0.27499,-0.14509,-0.25224,-0.43981,-0.44293
446.37,-0.0072801,-0.084378,-0.091052,0.055915,-0.31967,-0.3632
684.6,-0.061723,-0.072667,-0.39601,-0.017949,-0.40747,-0.32989
530.2,-0.034196,-0.18259,-0.18723,-0.05451,-0.30525,-0.3243
645.92,0.077524,-0.048066,-0.037317,-0.055012,-0.3178,-0.1983
912.8,0.030722,-0.12003,-0.02582,-0.13027,-0.43293,-0.17764
659.81,0.047415,-0.049385,-0.032619,-0.10439,-0.23607,-0.24635
840.22,0.029539,0.0083751,0.029488,-0.24835,-0.11705,-0.19468
1141,0.019318,-0.06471,-0.030166,-0.17581,-0.53699,-0.19613
777.63,-0.022789,-0.12879,-0.051941,-0.27953,-0.36546,-0.26923
1034.5,-0.0094854,-0.072478,-0.0089503,-0.066446,-0.097626,-0.14393
1369.2,0.029474,-0.073733,-0.0081716,-0.14577,-0.10807,-0.199
883.67,0.043471,0.037522,0.037992,-0.16908,-0.13495,-0.10782
1223.6,0.073906,0.11822,0.036927,0.080148,-0.18744,-0.055443
1597.4,-0.01816,-0.0016066,-0.0611,-0.21519,-0.18296,-0.20282
989.71,0.0088496,-0.044977,0.025528,-0.19664,-0.13313,-0.15652
1407.4,-0.030727,-0.027269,0.024883,-0.12476,-0.11063,-0.15694
1825.6,0.015079,-0.006099,0.025981,-0.10277,-0.17903,-0.1725
1369.7,0.081913,0.11432,0.078007,0.10281,0.057529,-0.047923
1591.2,0.052651,0.11071,0.10447,-0.054158,-0.020998,-0.011746
2053.8,0.076066,0.20753,0.19616,-0.13628,0.17437,0.11992
1487.5,0.029243,0.019624,0.050166,-0.11755,-0.070992,-0.10245
1769.7,0.0098454,0.056191,0.056575,-0.034819,0.036308,-0.15003
2282,-0.09306,0.19502,0.14472,0.093285,-0.055656,-0.096327
1605.3,0.026882,-0.05166,0.029704,-0.13537,-0.14006,-0.17445
1948.3,0.046603,0.15651,0.093876,0.00598,-0.10346,0.048562
2510.2,-0.0022101,0.090467,0.057954,-0.13767,-0.22504,0.012475
1723.2,0.031426,0.02271,0.069194,-0.14943,-0.018739,-0.037914
2126.8,-0.018317,0.097384,0.050909,-0.04097,0.016515,0.045014
2738.4,0.011019,-0.0064118,-0.097554,-0.070055,-0.27613,-0.073237
1826.3,0.067031,0.069323,0.17,0.011823,-0.064219,0.087917
2305.4,0.073404,0.10987,0.19504,0.033034,0.068918,0.083166
2966.6,0.01376,0.052954,0.0064531,-0.15848,0.030842,-0.088588
1944.1,0.056542,0.13832,0.1191,-0.083242,-0.050992,0.06696
2478.7,0.04111,0.081784,0.065853,-0.097279,0.046146,-0.0012105
3194.8,0.079084,0.20602,0.23748,-0.19085,0.08748,-0.0030783
2047.2,0.00031261,0.093576,0.15188,0.020789,-0.05726,0.044912
2652,0.021291,0.045986,0.02575,-0.038314,0.017023,0.068092
3423,-0.0001966,0.10125,0.076428,-0.16003,0.12381,0.091763
2150.3,0.070767,0.12039,0.14737,-0.09774,-0.01432,-0.047698
2825.3,0.040925,0.18125,0.16512,0.042448,0.20299,0.04166
3651.2,-0.073761,0.26901,0.20324,0.023407,0.1771,0.16853
2253.4,0.027393,0.057002,0.12413,-0.070698,0.089984,-0.035097
2998.5,0.044784,0.12803,0.11727,-0.10581,0.13012,0.011059
3879.4,0.028376,0.071394,-0.035601,-0.35362,0.071251,-0.022012
2356.5,0.021686,0.073053,0.052803,-0.14869,-0.054335,0.0091914
3171.8,0.051565,0.11952,0.12639,-0.0041232,0.066938,0.11983
4107.6,-0.05102,0.21706,0.17384,-0.032963,0.057218,-0.043648
2951.5,0.034969,0.068121,0.090605,-0.055779,-0.037648,-0.016648
3339.9,0.056955,0.065903,0.062778,-0.05402,0.06079,0.040195
4335.8,-0.034058,0.088187,0.02649,-0.12143,0.022322,-0.0048381
3057.5,-0.0028421,0.052507,0.051592,-0.12057,-0.04769,-0.05612
3507.9,0.026174,0.066157,0.042196,-0.066686,0.14213,0.026559
4564,-0.023191,0.019231,0.0087803,-0.23926,0.025959,0.071006
3181.2,0.040721,0.063265,0.097247,-0.1439,0.11177,-0.10674
3676,0.026141,0.051806,0.047083,-0.0031484,0.12718,0.1029
4792.2,0.073632,0.25957,0.2554,0.16595,0.081851,0.20266
3304.9,0.054738,0.22653,0.15733,-0.024434,0.22973,0.096938
3844,0.020146,0.077571,0.056611,-0.11049,0.13964,0.069914
5020.4,-0.025161,0.056731,0.016209,-0.097347,-0.055977,-0.0092824
3411,0.021963,0.045593,0.055741,-0.065269,0.11096,0.028347
4012.1,0.028813,0.17695,0.15865,0.021597,0.22334,0.20478
5248.6,-0.022676,0.15243,0.18593,-0.036034,0.2496,0.16886
3517,0.036603,0.053739,0.072112,-0.15079,0.05293,0.0070446
4180.1,0.029436,0.10824,0.08787,-0.08363,0.11199,0.15176
5476.8,0.040791,0.14338,0.09932,-0.18325,0.20656,0.23882
3623.1,0.031018,0.086252,0.15245,-0.053254,0.094477,0.14428
4348.2,0.060205,0.16923,0.16108,0.096821,0.079487,0.17918
5705,0.033283,0.011805,0.088944,-0.27318,0.084108,-0.079746
3746.8,0.046101,0.051335,0.093059,-0.057282,0.036919,0.0074694
4511,0.022164,0.17481,0.18247,-0.019713,0.20311,0.10868
5933.2,0.10408,0.17235,0.25591,0.026611,0.22783,0.16012
3852.8,0.049355,0.12778,0.17943,-0.15519,0.1905,0.13917
4679,0.025316,0.10886,0.083019,-0.030571,0.13408,-0.022833
6161.4,0.06744,0.15161,0.22757,-0.01775,0.31114,0.033504
3958.8,0.036179,0.050527,0.10015,-0.10949,0.06659,0.11607
4841.8,0.036954,0.081088,0.059212,-0.068163,0.10895,0.090182
6389.6,-0.036872,0.1306,0.16224,0.034205,0.12301,0.019665
4064.9,0.010614,0.07081,0.066412,-0.080038,0.076118,0.019747
5004.6,0.0093037,0.12643,0.121,-0.11463,0.10459,-0.019881
6617.8,0.045486,0.14553,0.18184,-0.055149,0.082804,0.30751
4170.9,0.02048,0.13877,0.15014,-0.040858,0.027205,0.09863
5167.4,0.045497,0.17174,0.12944,0.013073,0.25615,0.11508
6846,0.080953,0.26838,0.26372,-0.021812,0.022375,0.29222
4277,0.054141,0.122,0.16149,-0.0042087,0.077419,0.17515
5330.2,0.04195,0.09337,0.093083,-0.089305,0.17933,0.077107
7074.2,0.039266,0.14889,0.084679,-0.02931,0.23976,-0.053947
4365.3,0.05863,0.14998,0.19636,0.066063,0.20337,0.20164
5493,0.046933,0.10433,0.063036,-0.078096,0.019891,0.060194
7302.4,0.026241,0.17103,0.1777,-0.020869,0.2263,0.19206
4471.4,0.052489,0.11118,0.11541,-0.11388,0.16799,0.017808
5655.8,0.022427,0.09913,0.026922,-0.19534,0.14967,0.13581
7530.6,0.0664,0.24007,0.247,0.058509,0.20517,0.12632
4577.4,0.020079,0.050604,0.069293,-0.14951,0.12421,0.061098
5818.6,0.029553,0.12874,0.11485,0.0049914,0.20331,0.040672
7758.8,0.011242,0.038545,0.015966,-0.073973,0.099811,-0.099055
4683.5,0.017475,0.013586,0.07206,-0.17225,0.12986,0.045367
5981.3,0.061334,0.19354,0.18835,0.073758,0.2326,0.18023
7987,0.037224,0.12198,0.12677,-0.076064,0.10864,0.17961
4771.8,0.025948,0.10161,0.073964,-0.056892,0.1053,0.067126
6138.9,0.04701,0.012688,0.097619,-0.14231,0.042371,0.075037
8215.2,0.010155,0.069104,0.087148,0.023617,0.12682,0.13518
5690.8,0.026699,0.10551,0.084635,-0.11601,0.11348,0.062473
6301.7,0.067563,0.12373,0.18646,0.13229,0.016759,0.1978
8443.4,-0.035491,0.11229,0.081562,-0.18924,0.1134,-0.024815
5793.9,0.032803,0.0053876,0.065033,-0.10742,-0.019882,-0.0078192
6459.2,0.019683,0.080839,0.087113,-0.033428,0.12638,0.1464
8671.6,0.017805,0.10013,0.076583,-0.20615,0.12354,0.037603
5917.7,0.033833,0.085446,0.10644,-0.1846,0.12973,-0.034121
6622,0.042812,0.12421,0.082772,0.061293,0.18845,0.13394
8899.8,0.076463,0.29759,0.27497,0.13857,0.36471,0.26335
6020.7,0.032414,0.014459,0.074891,-0.12148,0.073143,-0.038084
6779.6,0.059079,0.17785,0.16077,0.063069,0.25366,0.12465
9128,0.019025,0.14097,0.14576,-0.16543,0.019525,-0.0014981
6144.5,0.034686,0.025433,0.088588,-0.057699,0.076062,0.025955
6937.1,0.033714,0.095739,0.072976,-0.15968,0.17068,0.020898
9356.2,0.022047,0.14589,0.19463,-0.088026,0.31463,0.079325
6247.6,0.011123,0.071084,0.083305,-0.01647,0.115,0.081635
7099.9,0.043248,0.11788,0.15923,0.069376,0.21574,0.13535
9584.4,-0.040926,0.06459,0.096552,-0.068478,0.1701,0.091668
6350.6,0.038049,0.24275,0.18516,-0.077235,0.15122,0.2953
7257.4,0.038677,0.10516,0.16133,0.054468,0.1982,0.18417
9812.6,0.10593,0.28897,0.22034,0.056033,0.35164,0.40561
6474.4,-0.0050254,0.063204,0.070693,-0.15859,0.11051,0.075574
7415,0.026223,0.11606,0.1027,-0.0025833,0.11918,0.08642
10041,0.033987,0.11543,0.13027,-0.024786,0.23901,0.13213
6577.5,0.040558,0.10464,0.077331,-0.17832,0.097255,-0.026976
7572.5,0.051912,0.06559,0.08625,-0.082926,0.12577,0.11978
10269,0.07038,0.14977,0.21648,-0.013547,0.25578,0.2792
6680.6,0.037081,0.11342,0.052804,-0.10906,0.15865,0.030593
7730.1,0.029891,0.21337,0.17479,0.021461,0.19429,0.16161
10497,0.043268,0.22043,0.21097,-0.059108,0.28587,0.018976
6804.3,0.044523,0.11579,0.083235,-0.17307,0.084811,0.07102
7887.6,0.022802,0.08297,0.073964,-0.021509,0.18716,0.085988
10725,0.021335,0.076086,0.087065,-0.098571,0.019561,0.067312
6907.4,0.023068,0.070349,0.063772,-0.091893,0.1447,0.047233
8045.1,0.072188,0.18974,0.19353,0.050227,0.23623,0.25461
10954,-0.081486,0.2928,0.31874,0.0564,0.22977,0.25154
7010.5,0.051785,0.18002,0.19564,-0.049956,0.25166,0.14057
8202.7,0.027785,0.14609,0.12901,0.054374,0.22531,0.11696
11182,-0.023591,0.19304,0.13193,-0.036061,0.19117,0.21819
7113.6,0.051978,0.080642,0.11456,-0.022263,0.16539,0.10133
8355,0.045265,0.085529,0.21988,0.003815,0.1825,0.3102
11410,-0.034684,0.13276,0.11586,-0.032577,0.18616,0.014697
7216.6,0.037768,0.094278,0.061456,-0.06921,0.056938,0.066879
8512.5,0.050481,0.21604,0.21674,0.075455,0.30743,0.11545
11638,0.1102,0.29069,0.2704,0.15491,0.19314,0.29426
7319.7,0.022735,0.13227,0.13646,-0.055292,0.063918,0.14339
8670.1,0.030497,0.12761,0.053789,-0.033474,0.15349,0.077418
11866,0.016774,0.030508,0.025993,-0.044098,0.026991,0.0297
7422.8,0.051766,0.18489,0.21379,0.057179,0.11751,0.12566
8822.4,0.049304,0.072269,0.18239,0.10086,0.25292,0.12377


==> figures/benchmark/plotdata/speedup_rankk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,-0.0096231,-0.46431,-0.31716,-0.37931,-0.60906,-0.74539
176.73,-0.097438,-0.46997,-0.49433,-0.38345,-0.73709,-0.61949
118.16,-0.040905,-0.56315,-0.45393,-0.36537,-0.7216,-0.71247
456.4,0.049275,-0.24845,-0.10104,0.075362,-0.54161,-0.38758
300.45,0.067143,-0.18991,-0.36353,-0.10965,-0.6317,-0.51291
446.37,0.027547,0.0048098,-0.05247,0.14998,-0.22956,-0.28378
684.6,0.0060411,-0.034636,-0.051551,0.11639,-0.23963,-0.44462
530.2,0.02664,-0.074354,-0.085089,-0.017495,-0.46123,-0.33002
645.92,0.074121,0.049414,-0.090871,0.1361,-0.17295,-0.21566
912.8,0.12018,0.10175,0.084649,0.21096,-0.084649,-0.14123
659.81,0.044723,-0.036877,-0.18556,0.051785,-0.21695,-0.27933
840.22,0.066071,-0.067237,-0.015157,-0.15391,-0.13331,-0.20754
1141,0.090707,0.1534,0.12317,0.079146,-0.19564,-0.046687
777.63,0.043374,-0.030641,-0.13729,-0.12296,-0.36729,-0.25667
1034.5,0.028485,0.023306,-0.0086319,0.042728,-0.01079,-0.11049
1369.2,0.073171,-0.089564,0.02399,-0.062775,-0.092763,-0.2423
883.67,0.050513,-0.0071034,-0.11484,-0.063536,-0.14207,-0.25967
1223.6,0.048188,0.017921,-0.025886,0.12067,-0.17523,-0.10793
1597.4,0.048662,0.023114,0.06326,0.016221,-0.27453,-0.03163
989.71,0.025621,0.021679,-0.017737,-0.12732,-0.12101,-0.14072
1407.4,0.021193,-0.0031397,0.010989,0.052198,-0.035714,-0.081633
1825.6,0.074592,-0.072261,0.022922,0.037296,0.0011655,-0.053225
1369.7,0.088016,-0.034578,-0.065619,0.031434,-0.16739,-0.25187
1591.2,0.063392,0.15659,0.028128,0.097817,0.12217,-0.13854
2053.8,0.04448,0.021048,0.053217,-0.068308,-0.010723,-0.0139
1487.5,0.07585,0.1748,0.046643,0.13252,0.11639,-0.058413
1769.7,0.037603,0.077948,0.052879,0.032511,0.055229,-0.034469
2282,-0.00086244,0.18327,0.163,0.079345,0.0047434,-0.030617
1605.3,0.065753,0.044618,-0.04501,-0.041879,-0.16673,-0.20978
1948.3,0.046466,0.037485,0.063257,0.039438,0.077704,0.051933
2510.2,0.02435,0.13372,0.12134,0.050764,-0.0053653,-0.018985
1723.2,0.043423,0.15198,0.085143,0.10473,0.051937,-0.051937
2126.8,0.072706,0.024495,0.045101,-0.068818,-0.057932,-0.063764
2738.4,0.072087,0.17519,0.14669,0.13076,0.17477,-0.040654
1826.3,0.067122,0.038183,0.0072347,0.074759,0.059486,-0.028135
2305.4,0.079531,0.10632,0.098368,-0.021348,0.041021,0.053997
2966.6,0.06071,0.13339,0.15477,0.088499,0.17101,0.094912
1944.1,0.059449,0.062205,0.056299,0.059843,-0.016535,0.013386
2478.7,0.0744,0.1192,0.0536,0.0708,0.06,0.056
3194.8,0.056223,0.060101,0.072896,0.073284,0.041877,-0.065142
2047.2,0.03604,0.087525,-0.0067327,0.074851,0.054653,-0.028911
2652,0.095031,0.2354,0.12816,0.19442,0.05667,0.12162
3423,0.035631,0.054222,0.036793,-0.01859,0.10457,-0.0034857
2150.3,0.064173,0.072835,0.034646,0.082283,0.041339,-0.084646
2825.3,0.039376,0.062378,0.087719,0.091618,0.083431,0.031969
3651.2,0.070042,0.16414,0.17215,0.062447,0.22321,-0.028692
2253.4,0.11321,0.20842,0.14085,0.22861,0.14436,0.051777
2998.5,0.049894,0.16617,0.18013,0.20634,0.1611,0.056237
3879.4,0.085814,0.097797,0.045999,-0.036336,0.11674,-0.15191
2356.5,0.070758,0.079359,0.034402,-0.13135,0.07545,0.017201
3171.8,0.073701,0.10396,0.025601,0.0073701,0.072925,-0.045384
4107.6,0.016993,0.1573,0.20218,0.085403,0.17908,0.20523
2951.5,0.075412,0.076591,0.0070699,-0.0978,0.11665,-0.087196
3339.9,0.064881,0.20008,0.11009,0.090414,0.11427,0.031812
4335.8,0.060738,0.11235,0.11195,-0.0075427,0.090512,0.11671
3057.5,0.038326,0.057489,0.015643,-0.04693,0.10677,-0.069613
3507.9,0.092254,0.081744,0.027637,0.094979,-0.01557,0.0050603
4564,0.068436,0.13812,0.13978,0.094152,0.23725,-0.0087101
3181.2,0.075831,0.11152,0.054339,0.0028386,0.079075,-0.038929
3676,-0.054625,0.10167,0.087719,0.068979,0.12919,0.024322
4792.2,0.088515,0.24093,0.19991,0.078584,0.29534,0.08981
3304.9,-0.00238,0.10631,-0.012297,-0.00595,0.11345,0.08925
3844,0.18798,0.22232,0.17124,0.12575,0.26481,0.16996
5020.4,0.11251,0.24109,0.20721,0.093397,0.28801,0.067767
3411,0.018576,0.063467,0.023994,0.0065789,0.10449,-0.079721
4012.1,0.048563,0.10567,0.049728,0.094794,-0.0089355,-0.033411
5248.6,0.15837,0.20814,0.17482,0.018174,0.2328,0.14756
3517,0.16263,0.14758,0.10033,0.091137,0.11706,0.04097
4180.1,-0.033437,0.07776,0.053266,0.091757,0.10381,0.06493
5476.8,0.046396,0.21044,0.16321,0.15369,0.25808,0.15907
3623.1,0.20672,0.24379,0.18099,0.10816,0.19102,0.071086
4348.2,0.011517,0.12351,0.095314,0.045671,0.062748,0.11597
5705,0.054159,0.10638,0.080077,-0.21122,0.18337,-0.082785
3746.8,-0.040217,0.071152,-0.0096674,-0.016241,0.033643,-0.061872
4511,0.053142,0.16997,0.12147,0.0092788,0.19823,0.17166
5933.2,0.016032,0.10621,0.14629,0.088978,0.19158,0.090982
3852.8,0.0035197,0.087212,0.048103,-0.050059,0.026985,-0.10794
4679,0.15751,0.18944,0.14134,0.065986,0.15113,0.14432
6161.4,0.099883,0.096762,0.10652,0.032384,0.15568,0.11471
3958.8,0.066848,0.094054,0.013603,-0.029538,0.13253,0.045084
4841.8,0.015372,0.13835,0.075647,0.082929,0.16383,0.10599
6389.6,-0.027184,0.11883,0.059417,-0.001165,0.1235,0.034175
4064.9,-0.009324,0.086247,0.060606,-0.024087,0.040404,-0.10995
5004.6,0.19455,0.22136,0.21401,0.23087,0.33636,0.18807
6617.8,-0.044496,0.13583,0.10617,-0.017174,0.14208,0.067525
4170.9,-0.02542,0.098553,-0.0019554,0.051623,0.13531,0.023856
5167.4,0.087126,0.10541,0.11591,0.020615,0.11941,-0.013613
6846,0.19085,0.2427,0.20915,0.24619,0.35251,0.26928
4277,-0.01533,0.09827,-0.0051101,0.058962,0.16667,0.023585
5330.2,0.069972,0.16313,0.086765,0.12195,0.2447,0.11315
7074.2,0.10697,0.27532,0.22578,0.10741,0.34415,0.15826
4365.3,0.18107,0.23969,0.17412,0.10812,0.16761,0.024316
5493,0.035088,0.10721,0.097856,0.014425,0.061209,-0.0042885
7302.4,0.026382,0.17839,0.17923,0.11935,0.21817,0.10092
4471.4,0.020294,0.19948,0.16796,0.08981,0.11442,0.055268
5655.8,0.067875,0.19056,0.16653,0.19098,0.26054,0.071248
7530.6,0.0023229,0.13434,0.075494,-0.029423,0.15137,0.080139
4577.4,0.12365,0.12407,0.089627,0.051037,0.11203,0.096266
5818.6,-0.076238,0.11455,-0.018963,0.10178,0.16834,0.058824
7758.8,0.043277,0.11476,0.093895,-0.0065688,0.18083,0.11012
4683.5,0.092541,0.13722,0.097327,0.088153,0.15317,-0.054647
5981.3,-0.024638,0.088776,0.068048,-0.0062573,0.14822,0.037544
7987,0.031961,0.26095,0.19483,0.08669,0.30079,0.11252
4771.8,0.19602,0.17568,0.10385,0.14972,0.2592,0.12376
6138.9,0.023726,0.11552,0.097238,0.023337,0.20226,-0.028394
8215.2,0.0092951,0.1282,0.071263,-0.042603,0.20837,0.16847
5690.8,0.043411,0.10271,0.05814,0.050388,0.12248,-0.013178
6301.7,0.043697,0.11408,0.04563,0.044084,0.21152,0.039443
8443.4,-0.038268,0.12949,0.08852,0.0046386,0.097797,-0.025899
5793.9,0.054128,0.088006,0.043614,-0.026869,0.10826,0.029984
6459.2,0.15463,0.22433,0.13012,0.012674,0.30545,0.10646
8671.6,0.053763,0.21671,0.13524,-0.018197,0.24979,0.19355
5917.7,0.1354,0.20083,0.16273,0.036853,0.13706,0.021118
6622,0.078783,0.12832,0.095554,0.025351,0.20866,0.049922
8899.8,-0.022868,0.13682,0.096124,0.044186,0.1562,0.055814
6020.7,0.20921,0.27675,0.23772,0.11535,0.2807,0.22325
6779.6,-0.02,0.1692,0.126,0.0456,0.1884,0.0624
9128,0.073362,0.2786,0.21135,0.15459,0.32664,0.21659
6144.5,0.03606,0.093447,0.031795,0.029857,0.171,-0.013183
6937.1,0.08142,0.14029,0.17203,0.12025,0.27641,0.12401
9356.2,0.15391,0.20201,0.18486,0.041824,0.27729,0.23923
6247.6,0.054666,0.12066,0.064818,-0.058571,0.14252,-0.014057
7099.9,-0.035742,0.11189,0.037685,-0.017094,0.12044,-0.012821
9584.4,0.20258,0.30386,0.26921,0.18436,0.36828,0.2199
6350.6,0.19264,0.25832,0.20972,0.021016,0.15893,0.16112
7257.4,0.19784,0.21515,0.21342,0.21429,0.31645,0.19264
9812.6,0.033269,0.12998,0.090522,0.028627,0.22553,0.067311
6474.4,0.06954,0.1769,0.098414,0.072794,0.15697,0.00732
7415,0.025691,0.077073,0.060335,0.076684,0.16816,0.059946
10041,0.18724,0.21226,0.16931,0.061718,0.29858,0.29733
6577.5,-0.0096562,0.10081,0.057165,0.029741,0.17265,0.054075
7572.5,0.061386,0.14416,0.086733,0.051485,0.14099,0.13663
10269,-0.095404,0.12167,0.12785,-0.071456,0.16107,0.14175
6680.6,0.006216,0.10956,0.035742,0.043901,0.14608,0.070707
7730.1,-0.019014,0.068685,0.10283,0.0085371,0.18704,0.059759
10497,0.097222,0.20139,0.16708,0.17116,0.26716,0.11642
6804.3,0.13036,0.26293,0.18294,0.18427,0.30446,0.10738
7887.6,0.14757,0.19992,0.13891,0.04493,0.22053,0.1249
10725,0.20529,0.25224,0.18651,0.25822,0.33675,0.32053
6907.4,0.0265,0.09431,0.033125,0.050663,0.15744,-0.017537
8045.1,0.087481,0.12481,0.055599,-0.013219,0.19285,0.10925
10954,0.10104,0.20414,0.17143,0.12381,0.23851,0.13582
7010.5,0.1583,0.25562,0.21929,0.036332,0.26125,0.18382
8202.7,0.025969,0.10507,0.093488,0.088694,0.21135,0.14463
11182,0.076062,0.11622,0.087259,0.0061776,0.23707,0.15251
7113.6,0.029376,0.1734,0.16279,-0.033864,0.24357,0.12811
8355,0.06147,0.12897,0.13861,0.038168,0.28284,0.055042
11410,0.12358,0.21774,0.20597,-0.031106,0.27406,0.18033
7216.6,-0.039553,0.15022,0.096684,0.017579,0.167,0.095086
8512.5,-0.054574,0.12603,0.09894,0.016883,0.20809,0.014134
11638,0.14945,0.16606,0.15958,0.052248,0.22965,0.11746
7319.7,-0.019335,0.054911,0.081206,-0.011214,0.17865,-0.047564
8670.1,0.031481,0.07501,0.082783,-0.029926,0.21454,0.052468
11866,-0.07176,0.22203,0.17982,0.10637,0.31321,0.21655
7422.8,0.19904,0.24638,0.15607,0.18632,0.30951,0.16133
8822.4,0.019185,0.15468,0.078337,-0.055156,0.15228,0.096723


==> figures/benchmark/plotdata/speedup_square_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,-0.2417,-0.59343,-0.62459,-0.77428,-0.89552,-0.90901
229.11,-0.27186,-0.53285,-0.58971,-0.74875,-0.89261,-0.90689
209.48,-0.37945,-0.68998,-0.73123,-0.81615,-0.91162,-0.93362
630.69,-0.16953,-0.38642,-0.42454,-0.5568,-0.71337,-0.69014
410.65,-0.15813,-0.52654,-0.57596,-0.65557,-0.82398,-0.84382
523.68,-0.23042,-0.40976,-0.52609,-0.53366,-0.76588,-0.79441
876.08,-0.14752,-0.19555,-0.35047,-0.36024,-0.59317,-0.64915
722.97,-0.14055,-0.30393,-0.41491,-0.43175,-0.59912,-0.63715
789.02,-0.074395,-0.19668,-0.28838,-0.14275,-0.53426,-0.62313
1107,-0.065879,-0.31642,-0.41846,-0.56565,-0.54715,-0.64496
921.26,-0.050845,-0.17355,-0.31113,-0.29301,-0.54219,-0.57787
1017.6,-0.11519,-0.16544,-0.2908,-0.36684,-0.487,-0.61388
1465.8,-0.084995,-0.24366,-0.31509,-0.3145,-0.57699,-0.60369
1110.3,-0.15005,-0.1198,-0.24958,-0.31584,-0.47622,-0.55397
1206.2,-0.038379,-0.050318,-0.36877,-0.31195,-0.33034,-0.58629
1703.2,-0.070671,-0.052485,-0.11048,-0.2843,-0.48909,-0.39498
1289.8,-0.073557,-0.095258,-0.35541,-0.29122,-0.44807,-0.49371
1534.6,-0.03914,-0.056108,-0.27341,-0.37412,-0.45178,-0.4561
1934.3,-0.20811,0.035692,-0.24604,-0.13421,-0.61936,-0.39485
1468.9,-0.051341,-0.18128,-0.28015,-0.32239,-0.41616,-0.45982
1725.6,-0.10379,-0.08515,-0.2356,-0.18547,-0.49753,-0.60216
2164.8,-0.06625,0.030492,-0.10628,-0.22601,-0.22326,-0.51634
1769.8,-0.088361,-0.13619,-0.27548,-0.41629,-0.34926,-0.50155
1951.1,-0.012232,0.062938,-0.18626,-0.17041,-0.25486,-0.37118
2379.5,-0.071037,-0.16496,-0.12183,-0.49932,-0.47042,-0.35049
1950.7,-0.096497,-0.054882,-0.12733,-0.2288,-0.24674,-0.35899
2147.8,-0.06777,-0.080083,-0.13751,-0.2283,-0.51423,-0.30574
2593.6,-0.036233,-0.10124,-0.13026,-0.24714,-0.40375,-0.37246
2126.2,-0.053956,-0.075084,-0.23045,-0.38445,-0.37023,-0.4494
2471.3,-0.078673,0.058296,-0.12325,-0.12056,-0.19583,-0.44655
2807.3,-0.12197,0.18733,0.051504,-0.21639,-0.23872,-0.44221
2306.6,-0.083423,-0.071463,-0.24016,-0.23919,-0.40096,-0.57015
2675.9,-0.01207,0.060299,-0.070236,-0.10317,-0.21544,-0.47625
3020.6,-0.0093842,-0.050646,-0.034586,-0.31016,-0.21753,-0.47671
2475.1,-0.034941,-0.1043,-0.14898,-0.17395,-0.35565,-0.36719
2892.5,0.0064692,-0.14884,-0.11136,-0.36546,-0.31642,-0.4283
3228,0.0059147,-0.19654,-0.095566,-0.2385,-0.52808,-0.37481
2912.7,-0.040161,0.048204,-0.043759,-0.11069,-0.2425,-0.21625
3101,-0.010222,0.044999,-0.095216,-0.27063,-0.10639,-0.28301
3424.7,-0.02145,0.045348,-0.099559,-0.38942,-0.50793,-0.19407
3097.8,-0.032614,0.095783,-0.059581,-0.18676,-0.20824,-0.28872
3312.5,-0.030458,0.064867,-0.10925,-0.23884,-0.164,-0.3587
3912,0.057459,-0.032071,0.013368,-0.26561,-0.097562,-0.40176
3278.5,0.038173,0.072296,-0.030073,-0.35039,-0.10885,-0.33505
3526.8,-0.02665,-0.029874,-0.17637,-0.39194,-0.25436,-0.16645
4123.2,-0.07276,0.056999,0.0012428,-0.1754,-0.24065,-0.11541
3459.1,-0.026858,-0.048877,0.067634,-0.1251,-0.1655,-0.12956
3865.4,-0.053518,0.07392,-0.051759,-0.23186,-0.020704,-0.16643
4334.2,-0.090978,0.18441,0.086727,-0.21962,-0.13012,-0.17389
3638.1,0.018758,-0.010317,-0.12995,-0.14373,-0.22965,-0.34037
4084.3,-0.073321,0.083158,0.048163,-0.2712,-0.37075,-0.19009
4538.6,0.048392,0.20091,-0.065983,-0.10954,0.10248,-0.23581
4057.8,0.024429,0.13622,0.13999,0.044079,-0.048646,0.0054169
4313.8,0.039692,0.042055,-0.031726,-0.10917,-0.038025,-0.11746
4749.1,0.017404,-0.035487,0.0012605,-0.13332,-0.23726,-0.15645
4239.6,-0.0081431,0.023411,0.03359,-0.31191,-0.28695,-0.22185
4488,-0.029727,0.1169,0.02276,-0.11086,0.049339,-0.060229
4953.1,0.015243,0.027223,0.02916,-0.084829,-0.30832,-0.19795
4429.6,-0.0039579,-0.05266,-0.050294,-0.29786,-0.08162,-0.20311
4668.9,0.040916,0.078445,-0.051311,-0.31922,-0.0097759,-0.22847
5156.9,0.012528,0.12991,-0.131,-0.18225,-0.12154,-0.13765
4616.5,-0.039597,0.12239,0.016507,-0.2544,0.0036567,-0.16074
4894.4,-0.016714,0.12405,0.081357,-0.19947,0.087248,-0.13372
6136.2,-0.0019055,-0.0051448,-0.061166,-0.32422,-0.019245,-0.040492
4793.6,-0.054822,0.094854,0.036208,-0.21832,-0.23984,-0.058647
5122.4,0.005897,0.075345,0.03621,-0.0076514,-0.081875,-0.17852
6355.4,0.013648,0.012002,0.072545,-0.19983,-0.1419,-0.034313
4975,-0.00078292,0.13111,0.050629,-0.085078,-0.053813,0.0017746
5255.9,0.010328,0.015398,-0.032936,-0.20627,0.023167,-0.21134
6588.1,-0.040838,0.041413,0.037722,-0.32095,-0.034607,0.060682
5151.8,0.0022963,0.13859,0.026075,-0.20508,-0.056029,0.042558
5707.1,-0.0016498,-0.043864,0.031637,-0.11408,-0.12791,-0.17944
6820.7,-0.016862,0.02769,0.11942,-0.076368,0.038416,0.0010829
5335.5,-0.032523,0.098934,0.027898,-0.18126,-0.028726,-0.17854
5887.3,-0.022044,0.18491,0.15938,-0.051541,-0.00058149,-0.12423
7039.2,-0.054193,0.079644,0.00062902,-0.19534,-0.021967,-0.19311
5507.7,-0.022743,0.098778,0.016487,-0.11958,-0.14945,-0.078363
6132.3,-0.051345,0.076812,0.11926,-0.072542,0.016309,-0.11036
7264.2,0.044841,0.11451,0.2032,-0.05009,0.2545,-0.14409
5684.3,-0.094687,0.081327,0.1287,-0.077683,0.16102,-0.14438
6320.8,0.0082786,0.027833,-0.033638,-0.18379,0.059425,-0.079408
7482.4,0.019488,0.11812,0.022408,-0.1221,-0.09289,-0.26306
5859.3,0.0066312,0.11577,0.10377,-0.10843,-0.034978,-0.0070868
6504.3,-0.012102,0.071997,-0.0023544,-0.091633,0.055093,-0.095305
7707.1,0.004597,0.085723,0.10416,-0.1156,0.18738,0.09894
6035.8,0.020149,0.18949,0.11521,-0.088897,0.029128,-0.084878
6741.4,-0.0070458,0.15598,0.12504,-0.22031,0.068263,-0.047228
7924.9,-0.044708,0.24877,0.1915,-0.22424,0.10208,0.026782
6206.2,0.050507,0.1797,0.1442,-0.11973,0.094897,-0.01945
6868.3,-0.018054,0.19364,0.11074,-0.054634,0.20485,0.033423
8135.2,0.036426,0.34857,0.26643,0.032127,0.21414,0.14431
6374,0.031344,0.13353,0.099215,-0.14726,-0.19536,-0.097203
7119.8,0.0052989,0.13407,0.1086,0.038121,0.13736,0.0083342
8345.4,-0.059358,0.030648,-0.058459,-0.30138,0.041669,-0.2564
6544.3,-0.050779,0.096129,0.051641,-0.10648,0.10283,0.08223
7246.6,-0.037387,0.22193,0.097345,0.08683,0.24201,-0.053585
8569.6,-0.038138,0.074925,0.093463,-0.35425,0.10891,0.13266
6716.1,0.0070765,0.094705,0.046123,-0.12868,-0.17144,-0.062785
7490,-0.043727,0.086501,0.13915,-0.11122,-0.094925,-0.006218
8786.9,0.062551,0.24896,0.15686,0.0084952,-0.13003,-0.087982
6890.8,-0.00097443,0.05016,0.0017169,-0.12245,0.06009,-0.11225
7746.8,-0.0065722,0.052068,0.087069,-0.048757,0.14749,-0.16023
9560.3,0.0014578,0.14221,0.096215,-0.091892,0.14136,0.032775
7052.3,0.039371,0.067621,0.0028625,-0.022712,-0.067339,-0.083294
8153.8,0.013935,0.12065,0.086091,-0.031822,0.17188,0.013073
9783.1,-4.9838e-05,0.12963,0.1081,-0.1238,0.21385,0.020234
7603.2,0.044262,0.22251,0.14522,0.01829,0.17538,0.074571
8411,0.0097087,0.21141,0.15929,-0.028913,0.18431,0.038035
10006,-0.012323,0.23657,0.17998,0.065777,0.15944,0.237
7773.1,0.049862,0.21082,0.13102,0.0087102,0.21645,0.02394
8541.2,0.017949,0.15134,0.07302,-0.14752,-0.0053541,-0.06634
10228,0.02051,0.194,0.15149,-0.097662,-0.024814,0.11382
7952.1,0.046418,0.18151,0.14321,0.00062516,0.066267,0.16218
8801.4,0.01148,0.032184,0.021105,-0.10507,0.082214,0.00095248
10443,0.032161,0.12273,0.022557,-0.12421,0.045902,-0.070922
8121.9,0.041895,0.20723,0.097233,0.027096,0.19082,0.072586
8986.7,0.025805,-0.020777,0.080594,-0.18832,-0.064703,0.016413
10665,0.039513,0.14665,0.16435,0.04982,0.21573,0.099901
8300.8,0.044756,0.080683,0.04485,-0.094257,0.097057,0.010963
9192.6,0.012794,0.1742,0.1294,-0.087311,0.15373,0.020836
10887,0.030526,0.17256,0.18441,0.070288,0.27014,0.22584
8470.5,0.041089,0.11109,0.098822,-0.11313,0.050281,0.018681
9381.7,0.010545,0.14986,0.090116,-0.013573,0.22912,0.066199
11109,0.016294,0.080652,0.12611,-0.011084,0.19282,0.11646
8635.3,0.045463,0.058846,0.02444,-0.12377,0.047172,0.07071
9512.5,0.01925,0.076947,0.15551,0.011842,0.19672,0.082425
11323,-0.0039241,0.21476,0.17605,0.041839,0.21943,0.11587
8814.2,-0.028437,0.14591,0.098547,-0.027403,0.25081,0.10237
9777.6,0.039701,0.094973,0.12978,-0.034751,0.14695,0.11555
11545,0.0091522,0.12907,0.087241,-0.29459,0.19018,0.049205
8982.1,-0.033476,0.026714,0.072381,-0.11952,0.010143,0.10719
9896.2,0.014295,0.13843,0.15741,0.0058864,-0.098281,0.0966
11751,0.020123,0.17543,0.094734,-0.030463,0.018855,0.14826
9146.8,0.049348,0.088971,0.053612,-0.094145,0.10938,0.091606
10164,-0.02633,0.22502,0.15548,0.092897,0.25571,0.20188
11965,0.0018526,0.17039,0.18315,-0.029745,0.15052,0.087742
10046,-0.015887,0.12422,0.1228,-0.068508,0.037543,0.087938
10295,0.01905,0.11537,0.089031,-0.072022,0.043787,0.13024
12186,0.019563,0.057462,0.026586,-0.077685,-0.13048,0.10814
10221,-0.0044138,0.13941,0.13434,-0.081985,0.15981,0.099538
10566,0.024194,-0.00071019,0.10037,-0.13749,0.089768,-0.0071493
12400,-0.0049711,0.10066,0.038765,-0.17399,0.067444,0.067349
10404,-0.018768,0.1114,0.11052,-0.11959,0.14758,0.095635
10685,0.031268,0.045107,0.043926,-0.081617,0.088797,-0.085301


==> figures/benchmark/plotdata/speedup_square_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,-0.16852,-0.35622,-0.58136,-0.64111,-0.76326,-0.88587
229.11,-0.21392,-0.36899,-0.56749,-0.60299,-0.78188,-0.86782
209.48,-0.21963,-0.45662,-0.62511,-0.65251,-0.82968,-0.88767
630.69,0.016315,-0.18782,-0.32113,-0.3271,-0.60207,-0.6156
410.65,-0.022462,-0.16757,-0.51303,-0.31716,-0.64555,-0.67925
523.68,-0.083611,-0.19592,-0.33985,-0.2708,-0.53577,-0.69925
876.08,0.022406,-0.21777,-0.3298,-0.16549,-0.3864,-0.50943
722.97,-0.044992,-0.075552,-0.26868,-0.16341,-0.49066,-0.53141
789.02,0.060304,-0.063099,-0.34265,-0.17452,-0.47484,-0.53754
1107,0.035199,-0.011874,-0.3045,-0.065734,-0.35751,-0.45802
921.26,0.017589,-0.11154,-0.27199,-0.024453,-0.38138,-0.46375
1017.6,0.0096077,-0.053643,-0.23539,-0.22858,-0.35148,-0.5056
1465.8,0.055014,-0.061647,-0.19782,-0.2181,-0.20289,-0.52907
1110.3,0.020449,-0.087009,-0.26864,-0.1255,-0.26183,-0.4583
1206.2,0.011915,-0.007234,-0.11277,0.0076596,-0.12851,-0.4234
1703.2,0.084272,0.097792,-0.17711,-0.051374,-0.046868,-0.40018
1289.8,0.029623,-0.064183,-0.04219,-0.10996,-0.13734,-0.41562
1534.6,0.022938,0.016321,-0.2854,-0.21394,-0.14954,-0.53772
1934.3,0.024304,-0.016856,-0.16151,-0.12348,-0.11368,-0.42885
1468.9,0.039761,0.051732,-0.057289,-0.19282,-0.13211,-0.38264
1725.6,0.032488,-0.015055,-0.1977,-0.33756,-0.32884,-0.47821
2164.8,0.063386,-0.038189,-0.14252,-0.031102,-0.17559,-0.37323
1769.8,0.020725,0.080743,-0.21071,0.019862,-0.052245,-0.28886
1951.1,0.034258,-0.035481,-0.23777,-0.026917,-0.14356,-0.44005
2379.5,0.0067487,0.017864,-0.10996,-0.019055,-0.1183,-0.36681
1950.7,0.075346,0.15515,-0.0089166,0.05885,-0.12706,-0.12171
2147.8,0.041486,0,-0.2098,-0.067562,-0.092454,-0.32556
2593.6,0.050811,0.10504,-0.061913,-0.19898,-0.059778,-0.36166
2126.2,-0.0063618,0.014314,-0.21233,-0.27992,-0.32326,-0.39722
2471.3,-0.010922,0.063107,-0.22249,-0.2589,-0.12702,-0.39887
2807.3,0.066615,0.030596,-0.21805,-0.21998,-0.12665,-0.31681
2306.6,0.02519,-0.02599,-0.04918,-0.16753,-0.14354,-0.4894
2675.9,0.045991,0.055031,-0.10495,-0.10102,-0.18986,-0.35535
3020.6,0.043324,0.083891,-0.12564,0.054746,-0.051201,-0.20756
2475.1,0.070574,-0.0078415,-0.23772,-0.11432,-0.08213,-0.36855
2892.5,0.002302,0.18048,0.041897,0.11832,-0.044199,-0.26796
3228,0.05228,0.085692,0.022406,-0.034984,-0.050314,-0.22995
2912.7,0.064113,0.074105,-0.21399,0.026228,-0.079933,-0.34305
3101,0.011196,0.091563,-0.16713,-0.081967,-0.063175,-0.39624
3424.7,0.089535,0.051938,-0.065891,-0.10969,-0.018605,-0.27674
3097.8,0.07362,0.087117,-0.11697,-0.026994,-0.11002,-0.20532
3312.5,0.0059904,0.075879,-0.13339,-0.058706,0.004393,-0.27676
3912,-0.00043898,0.20852,0.13916,0.0052678,0.17428,-0.16242
3278.5,0.094196,0.12812,-0.03125,0.046875,0.045982,-0.13304
3526.8,0.055057,0.059742,-0.077314,-0.084733,-0.060523,-0.16087
4123.2,0.057391,0.13295,-0.037159,-0.016928,0.065235,-0.20314
3459.1,0.083161,0.12619,-0.047166,0.060819,0.016963,-0.22673
3865.4,0.0039456,0.20473,0.0039456,0.16659,0.22183,-0.10609
4334.2,0.065631,0.01165,0.034175,-0.098252,0.038058,-0.15262
3638.1,0.066876,0.06963,-0.071597,-0.16326,-0.14713,-0.3155
4084.3,0.060358,0.068536,-0.16044,-0.096184,0.047508,-0.29167
4538.6,0.047942,0.19898,0.020365,-0.052609,0.19644,-0.048791
4057.8,0.11954,0.16145,0.046317,0.078077,0.096162,-0.18615
4313.8,0.089918,0.083301,-0.019852,-0.036201,0.0058388,-0.26975
4749.1,0.030021,0.15095,0.034249,0.075264,0.18351,-0.10486
4239.6,0.05,0.06875,-0.091406,0.017578,-0.094531,-0.25391
4488,0.075955,0.16618,0.031053,0.11498,-0.033151,-0.042803
4953.1,0.064184,0.12916,0.023376,-0.039223,0.1252,-0.13788
4429.6,0.050663,0.058457,-0.075994,0.06742,0.079501,-0.21785
4668.9,0.057416,0.10965,0.052233,0.11443,0.090909,-0.13596
5156.9,0.050021,0.10298,0.041614,0.037411,0.13955,-0.095418
4616.5,0.098289,0.22773,0.11979,0.15094,0.091268,-0.17552
4894.4,0.065817,0.12382,-0.00041135,0,0.18017,-0.023036
6136.2,0.08172,0.18839,0.1243,0.11656,0.17462,0.12086
4793.6,0.070279,0.029839,-0.051433,-0.044366,0.054967,-0.27758
5122.4,0.065109,0.15484,-0.016694,-0.10058,0.17905,-0.016694
6355.4,0.011811,0.055906,0.029921,-0.030315,0.081102,0.021654
4975,0.07403,0.07403,-0.030483,0.061758,0.0039588,-0.15598
5255.9,0.054291,0.099401,-0.067465,0.041517,-0.039521,-0.058683
6588.1,0.088283,0.1367,0.0020342,-0.045972,0.17575,-0.15582
5151.8,0.079695,0.18101,-0.077999,0.040271,0.14752,-0.10004
5707.1,0.064952,0.22058,0.15432,0.024847,0.30209,-0.074106
6820.7,-0.021343,0.091967,0.025223,-0.034536,0.13388,-0.21575
5335.5,0.081236,0.20839,0.038852,0.12671,0.19338,0.015011
5887.3,0.03066,0.065252,-0.073506,-0.10653,0.088836,-0.29167
7039.2,0.065511,0.10173,0.034682,0.0038536,0.06474,-0.055877
5507.7,0.047899,0.071457,-0.020809,-0.021201,0.014134,-0.26463
6132.3,0.062163,0.12723,0.066722,0.022793,0.16121,0.046415
7264.2,0.085205,0.11115,0.029435,-0.047637,0.068939,-0.034082
5684.3,0.083886,0.097152,-0.078424,0.039017,0.024581,-0.22396
6320.8,0.075385,0.19034,0.05581,0.065389,0.099542,0.033736
7482.4,0.066431,0.11085,0.049921,-0.016116,0.15605,-0.10849
5859.3,0.08231,0.17158,0.027027,0.078215,0.16052,-0.1208
6504.3,0.066126,0.17534,0.1506,0.058447,0.16681,0.058447
7707.1,0.042359,0.19684,0.072674,0.0024917,0.19394,-0.11919
6035.8,0.073697,0.071345,-0.014112,0.081145,0.10662,-0.21756
6741.4,0.054545,0.077576,0.035152,-0.033131,0.13576,-0.12485
7924.9,0.085337,0.09232,0.065943,0.032583,-0.039178,-0.091544
6206.2,0.061174,0.11444,0.077403,0.060341,0.09072,-0.052434
6868.3,0.019865,0.12992,0.035757,-0.021454,0.082241,0.080652
8135.2,0.073013,0.14038,0.095603,-0.024203,0.17507,0.16902
6374,0.08805,0.26909,0.19003,0.11366,0.2637,0.062444
7119.8,0.09098,0.10575,0.036547,-0.045879,0.060653,-0.17496
8345.4,0.072734,0.1198,0.0058343,-0.12913,0.029949,-0.033061
6544.3,0.10142,0.1984,0.10765,0.22331,0.17482,0.087633
7246.6,0.051603,0.083659,0.0089914,0.026192,0.12627,-0.16575
8569.6,0.078917,0.08588,0.041393,-0.02089,0.17756,0.068472
6716.1,0.046438,0.11137,-0.04329,0.040535,0.098386,-0.16726
7490,0.026383,0.22553,0.15745,0.08,0.18979,0.13447
8786.9,0.042355,0.21177,0.10208,0.1025,0.16434,0.074121
6890.8,0.072486,0.11341,-0.086126,-0.028449,0.012081,-0.15082
7746.8,0.061796,0.12709,-0.0050525,0.061796,0.19821,-0.14652
9560.3,0.063144,0.23625,0.12672,0.1628,0.32732,-0.032646
7052.3,0.09925,0.20688,0.13145,0.14954,0.20997,-0.083811
8153.8,0.059929,0.099491,0.00078339,-0.068939,0.20917,-0.11359
9783.1,0.03622,0.1965,0.14488,0.037469,0.30017,0.2144
7603.2,0.075165,0.19429,0.07033,0.082637,0.25099,0.13231
8411,0.10334,0.24626,0.19261,0.034741,0.22647,0.11566
10006,0.064013,0.18588,0.16044,0.17357,0.2224,0.13541
7773.1,0.06063,0.091732,-0.029134,0.1437,0.13701,-0.19961
8541.2,-0.021678,0.14894,0.035729,0.010438,0.15697,-0.013649
10228,0.080804,0.1329,0.12059,0.13495,0.2338,0.16448
7952.1,0.088993,0.10343,0.031616,0.043716,0.054254,-0.15613
8801.4,0.071552,0.23664,0.12672,0.19138,0.32284,0.0073276
10443,0.062821,0.21325,0.16624,0.2265,0.32308,0.11282
8121.9,0.1085,0.11398,0.0097924,0.10889,0.06933,-0.22523
8986.7,0.052673,0.11635,0.036557,-0.021619,0.13522,-0.058176
10665,0.069659,0.12229,0.061533,-0.0069659,0.21362,0.034443
8300.8,0.061301,0.21309,0.12427,0.070058,0.18015,0.13344
9192.6,0.061109,0.17807,0.07932,0.04654,0.16876,0.059085
10887,0.084011,0.10956,0.11421,0.017422,0.12466,0.088269
8470.5,0.077861,0.10185,0.036964,-0.015336,0.14668,-0.10224
9381.7,0.071345,0.12447,0.073284,-0.003102,0.20551,-0.01551
11109,0.16506,0.1939,0.14166,0.20351,0.30924,0.12578
8635.3,-0.033268,0.054012,0.032877,-0.012133,0.18356,-0.090802
9512.5,-0.056464,0.093847,0.017913,0.0046729,0.206,-0.024143
11323,0.050466,0.22689,0.21798,0.12977,0.31043,0.16285
8814.2,0.090191,0.19368,0.15212,0.071904,0.10058,0.12136
9777.6,-0.031579,0.13372,0.035478,-0.059649,0.13294,0.025731
11545,0.12361,0.18418,0.10836,0.14421,0.24227,0.10095
8982.1,0.045329,0.096571,0.11391,-0.084746,0.2227,-0.040993
9896.2,0.039604,0.088713,0.06099,0.056238,0.24198,0.11248
11751,0.0096674,0.11369,0.067285,0,0.19799,0.17517
9146.8,0.10916,0.25121,0.092065,0.14117,0.35511,0.07146
10164,0.13121,0.17077,0.067017,0.035931,0.17602,0.097699
11965,0.12226,0.1362,0.071685,0.022302,0.21665,0.052967
10046,0.025651,0.13062,-0.024467,0.042226,0.18627,0.078137
10295,0.15421,0.20504,0.12431,0.12858,0.33661,0.22298
12186,0.065574,0.087041,0.077283,0.12022,0.19204,0.11671
10221,0.069996,0.084939,0.0523,0.031066,0.18875,0.066457
10566,0.16022,0.21504,0.11517,0.1989,0.24734,0.15045


==> figures/benchmark/plotdata/square_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,64.45,66.92,33.38,27.52,20.21,9.19,9.66
229.11,66.46,64.28,38.06,30.49,22.67,9.96,9.87
209.48,64.75,61.23,33.81,26.72,18.14,8.82,7.99
630.69,156.79,154.46,109.77,125.77,82.43,66.28,65.5
410.65,129.43,138.32,88.84,73.48,56.59,33.45,31.88
523.68,159.48,141.31,113.54,112.07,85.63,60.71,46.33
876.08,193.44,175.56,144.11,145.85,115.88,71.32,104.26
722.97,165.7,159.29,123.9,125.52,112.61,71.5,74.55
789.02,170.89,177.11,151.73,141.64,157.52,85.73,93.63
1107,181.58,185.75,134.14,148.08,119.79,99.93,109.49
921.26,185.24,186.49,156.94,141.86,138.91,114.26,95.04
1017.6,189.94,168.84,149.72,154.28,120.82,107.6,103.8
1465.8,198.45,179.64,149.5,149.78,128.88,115.28,106.92
1110.3,194.5,151.06,176.1,164.85,128.69,125.25,105.48
1206.2,187.72,187.67,191.52,146.72,157.1,141.73,124.43
1703.2,203.44,183.97,119.62,166.12,141.68,133.2,107.31
1289.8,186.87,181.87,185.08,164,139.14,127.35,123.63
1534.6,193.06,184.61,186.08,148.99,138.98,133.17,133.78
1934.3,205.67,168.95,176.19,178.54,154.76,99.78,125.72
1468.9,202.57,193.83,186.59,170.3,152.61,136.57,142.45
1725.6,191.65,170.19,183.3,163.08,154.68,137.34,129.96
2164.8,207.49,201.71,201.13,185.04,141.13,118.2,144.82
1769.8,200.4,185.09,192.71,170.69,118.51,120.99,117.42
1951.1,173.58,212.36,210.94,169.02,149.21,108.69,147.94
2379.5,207.99,190.01,190.73,187.77,157.24,139.18,136.88
1950.7,206.03,187.04,215.27,177.85,148.81,134.26,131.86
2147.8,209.1,195.35,178.05,185.59,149.17,110.45,145.28
2593.6,171.87,201.48,209.26,200.91,155.42,142.48,153.56
2126.2,189.05,187.61,155.42,172.75,138.72,142.78,144.89
2471.3,192.61,190.44,184.47,179.84,170.47,152.99,168.52
2807.3,179.16,166.41,204.95,193.13,159.42,145.07,154.44
2306.6,201.49,187.77,180.51,173.18,168.11,169.74,145.63
2675.9,201.46,190.07,189.32,189.6,172.38,186.64,158.79
3020.6,194.29,207.79,205.83,206.21,172.15,116.41,159.08
2475.1,186.8,204.11,197.38,191.04,174.71,139.47,154.1
2892.5,192.55,196.03,185.46,194.85,158.73,89.24,174.35
3228,195.18,215.99,209.48,205.28,163.51,181.3,176.83
2912.7,205.82,181.4,208.54,195.68,168.07,167.83,162.97
3101,208.51,189.11,178.89,201.33,189.48,164.19,144.02
3424.7,212.55,214.82,194.72,207.58,136.95,179.03,176.89
3097.8,210.1,183.31,177.72,195.32,154.1,191.03,170.32
3312.5,213.15,201.18,183.07,204.57,172.27,171.46,173.24
3912,182.63,191.67,225.06,220.29,187.27,142.86,154.02
3278.5,199.73,205.06,205.82,209.35,131.4,148.35,161.84
3526.8,212.57,193.21,155.97,204.34,174.37,144.41,153.5
4123.2,200.35,210.78,215.29,220.93,165.25,138.54,159.16
3459.1,189.16,207.82,206.84,202.05,179.34,174.57,157.13
3865.4,209.91,193.34,226.32,210.46,198.25,181.51,185.15
4334.2,182.82,213.86,220.82,202.66,179.36,158.24,188.47
3638.1,192.66,217.71,219.92,198.25,182.59,193.84,175
4084.3,193.61,204.43,221.77,211.13,184.12,207.93,194.11
4538.6,196,184.15,218.21,219.6,156.41,132.77,181.8
4057.8,212.28,192.9,183.12,215.37,196.6,156.88,187.69
4313.8,211.21,224.48,224.31,216.58,192.34,170.84,186.51
4749.1,184.57,209.86,220.43,221.11,178.77,188.29,190.5
4239.6,197.61,206.99,217.66,216.13,155.35,170.32,195.34
4488,212.86,218.26,178.48,214.76,180.59,214.8,183.57
4953.1,210.22,199.15,207.41,204.42,179.52,121.44,181.25
4429.6,203.55,206.36,215.05,209.15,176.46,203.94,175.57
4668.9,196.9,218.28,232.04,196.95,192.96,137.11,180.49
5156.9,209.6,194.78,220.2,222.19,157.31,175.6,156.94
4616.5,188.79,210.04,219.79,217.68,158.17,210.82,196.7
4894.4,208.93,215.5,219.07,221.39,208.33,206.84,171.13
6136.2,209.36,210.16,232,233.79,158.49,171.11,211.48
4793.6,206.86,194.14,229.82,215.07,156.33,204.39,183.19
5122.4,217.46,206.4,222.55,221.94,203.62,188.11,162.98
6355.4,203.6,209.45,203.08,224.85,165.81,217.62,192.23
4975,189.29,198.96,215.03,218.14,193.73,180.67,208.52
5255.9,188.05,217.18,208.61,220.6,184.7,222.96,178.72
6588.1,210.11,200.11,210.31,228.56,167.33,202.06,203.71
5151.8,206.37,225.29,227.21,223.11,179.49,169.09,209.69
5707.1,200.92,216.07,223.68,223.11,182.58,196.24,209.06
6820.7,211.49,190.66,210.95,226.5,179.12,220.37,181.12
5335.5,213.6,213.23,229.81,217.98,174.94,197.63,194
5887.3,197.44,204.55,224.83,217.15,202.91,165.44,217.98
7039.2,208.11,211.74,228.73,227.19,184.04,185.98,224.52
5507.7,199.54,201.53,234.87,225.62,181.56,189.02,208.6
6132.3,198.69,204.93,221.04,223.59,180.27,169.93,214.42
7264.2,215.52,197.92,235.89,226.46,209.11,209.78,205.89
5684.3,213.39,219.87,227.36,222.57,174.65,218.81,208.44
6320.8,208.81,211.92,230.27,221.95,189.4,219.91,195.77
7482.4,199.51,212.92,228.96,210.43,183.35,213.98,213.62
5859.3,214.42,203.85,207.83,224.85,176.13,186.59,208.75
6504.3,204.11,210.92,235.34,206.01,192.91,218.94,208.76
7707.1,202.58,196.2,208.52,223.89,172.76,218.64,212.48
6035.8,181.34,222.16,230.46,226.41,174.54,218.12,215.49
6741.4,208.47,206.3,233.49,224.51,198.11,210.47,185.72
7924.9,179.57,197.33,232.29,223.77,183.32,200.46,195.05
6206.2,209.75,217.89,233.16,224.13,184.86,209.62,201.17
6868.3,208.85,198.65,236.1,222.29,196.05,232.92,218.88
8135.2,209.96,189.13,221.57,226.46,177.66,225.09,223.88
6374,199.53,207.66,222.11,222.4,194.44,211,217.5
7119.8,195.22,202.32,232.28,222.33,201.79,195.84,218.04
8345.4,206.04,198.88,233.9,211.25,177.71,224.99,208.87
6544.3,186.29,195.08,213.19,218.03,187.67,202.56,217.66
7246.6,203.48,194.75,235.09,222.18,204.65,231.16,217.92
8569.6,189.08,199.24,235.5,225.07,178.06,223.87,216
6716.1,192.29,213.8,229.7,224.69,173.61,192.39,220.19
7490,210.59,204.27,227.95,223.82,177.24,216.59,230.03
8786.9,189.75,196.37,235.46,233.52,186.38,170.19,198.94
6890.8,215.76,215.3,211.76,217.5,189.12,216.89,196.07
7746.8,195.44,222.23,221.17,213.54,204.32,222.66,211.27
9560.3,211.75,199.22,234.13,232.15,180.65,233.55,226.92
7052.3,192.01,221.49,231.71,227.3,208.26,222.3,221.09
8153.8,204.83,211.58,206.65,216.19,191.07,190.8,221.7
9783.1,183.67,208.87,232.57,231.66,203.18,197.61,241.39
7603.2,190.78,203.85,213.55,229.83,194.86,210.74,215.85
8411,211.68,215.63,239.77,222.53,184.48,239.43,233.66
10006,188.73,218,237.13,231.67,197.19,213.36,230.83
7773.1,196.28,208.76,235.21,234.92,198.96,212.56,215.71
8541.2,212.2,202.49,242.09,227.59,167.18,211.31,211.93
10228,183.96,220.44,234.75,232.47,179.99,238.69,237.12
7952.1,211.13,207.18,232.77,222.81,192.07,232.08,217.42
8801.4,204.94,213.23,233.74,227.55,183.5,232.2,218.53
10443,186.24,212.64,221.92,235.9,177.82,185.96,242.47
8121.9,197.92,212.12,240.16,235.08,199.94,240.86,230.77
8986.7,195.76,216.25,228.99,221.33,208.25,238.06,208
10665,199.11,199.68,236.26,235.51,201.66,234.15,222.57
8300.8,193,222.96,239.87,230.83,195.46,243.09,215.1
9192.6,197.06,207.78,219.03,232.59,198.15,244.61,228.99
10887,211.95,197.49,235.25,235.21,205.11,177.96,237.1
8470.5,189.61,209.54,237.4,235.6,187.43,229.57,230.95
9381.7,208.47,210.27,236.54,228.28,201.28,236.46,214.66
11109,183.85,221.9,238.8,238.46,211.21,213.6,241.36
8635.3,208.48,224.4,233.27,217.27,190.84,233.89,224.58
9512.5,200.06,221.62,225.11,225,207.88,230.2,220.19
11323,183.11,213.63,238.53,233.32,196.47,196.27,220.74
8814.2,201.41,212.41,223.3,228.59,191,236,228.12
9777.6,211.46,203.35,220.79,228.82,187.94,227.29,236.07
11545,189.51,220.68,232.92,233.21,194.39,237.11,240.42
8982.1,190.73,216.13,230.57,222.64,195.42,226.37,219.3
9896.2,199.9,212.13,225.46,238.36,191.39,240.81,231.79
11751,202.16,201.26,230.57,231.75,191.28,232.29,224.51
9146.8,190.84,226.74,236.79,219.98,198.75,206.83,226.3
10164,203.49,220.2,231.58,217.39,211.62,248.24,239.5
11965,194.63,194.68,213.95,222.12,188.54,182.09,231.35
10046,192.84,211.75,234.35,222.46,184.1,241.13,215.9
10295,207.77,209.69,240.22,230.23,191.27,230.88,212.25
12186,208.16,216.29,237.08,208.73,199.4,151.66,246.56
10221,210.65,206.22,235.42,231.84,188.08,237.93,227.46
10566,210.05,216.32,236.58,236.84,204.46,203.69,243
12400,197.31,208.17,218.25,234.21,189.75,252.54,198.79
10404,210.54,211.76,236.56,236.33,188.22,240.12,238.17
10685,202.15,221.56,237.31,220.37,198.03,204.99,241.47


==> figures/benchmark/plotdata/square_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,17.57,18.65,14.65,12.95,8.05,7.51,7.03
229.11,18.99,16.83,15.16,13.67,9.69,7.78,6.09
209.48,19.22,17.09,13.9,11.81,7.61,7.03,5.69
630.69,24.25,25.54,21.82,21.39,16.91,16.68,16.68
410.65,22.22,21.76,21.69,18.59,16.84,15.31,13.51
523.68,23.03,22.03,23.37,20.11,17.67,18.19,15.43
876.08,23.04,26.15,24.24,22.75,21.23,23.91,20.46
722.97,22.83,23.03,22.27,22.33,19.97,20.9,18.46
789.02,24.34,26.55,23.34,23.66,20.67,20.64,18.76
1107,25.06,25.23,24.28,23.38,22.85,19.27,22.29
921.26,22.68,24.43,24.94,25.12,22.85,23.47,20.23
1017.6,24.49,25.22,24.86,22.07,19.53,22.65,19.89
1465.8,23.39,27.04,26.33,25.1,21.96,21.69,18.81
1110.3,21.82,25.45,24.54,24.04,21.81,23.69,21.64
1206.2,21.42,24.07,26.15,19.23,24.27,20.7,19.19
1703.2,23.68,26.31,25.82,23.98,21.05,25.75,23.9
1289.8,22.51,23.34,25.54,21.95,21.93,23.58,20.71
1534.6,22.59,25.11,23.23,25.05,20.82,23.71,21.95
1934.3,25.31,26.13,25.84,24.53,24.22,22.31,23.99
1468.9,23.04,24.32,26.69,24.63,21.54,23.56,20.29
1725.6,24.76,26.06,24.52,23.52,22.05,20.58,22.57
2164.8,23.33,27.01,27.72,27.26,24.61,20.91,22.95
1769.8,24.49,23.64,27.39,22.86,23.62,23.72,22.75
1951.1,24.77,25.36,26.99,24.57,23.86,26.35,19.88
2379.5,25.54,26.48,28.51,26.02,24.71,27.97,22.48
1950.7,25.18,26.04,26.47,25.48,23.75,23.31,24.86
2147.8,25.16,26.36,27.62,24.04,23.6,25.59,23.97
2593.6,24.04,25.5,28.26,25.87,25.37,24.94,21.93
2126.2,22.45,24.99,25.34,23.57,21.2,23.43,21.22
2471.3,22.07,24.45,28.17,25.3,21.83,24.78,20.54
2807.3,22.32,27.54,27.6,26.21,26.7,27.3,23.67
2306.6,25.16,25.64,26.83,23.58,21.84,27.4,20.29
2675.9,23.52,26.61,27.41,26.41,24.32,25.61,21.56
3020.6,24.15,26.49,27.79,27.39,26.78,28.27,24.74
2475.1,22.25,25.94,27.06,26.51,21.78,24.25,22.11
2892.5,22.52,24.44,26.63,26.11,24.29,26.74,22.19
3228,22.49,27.93,28.27,27.61,24.55,28.26,22.68
2912.7,25.5,25.56,27.14,25.73,24.65,24.71,23.58
3101,25.46,26.09,25.93,27.42,25.45,27.34,25.01
3424.7,25.76,28.11,28.44,27.63,27.68,26.9,25.26
3097.8,22.74,26.25,27.53,26.68,25.94,25.74,23.4
3312.5,24.02,26.25,28.08,26.63,23.57,26.3,22.72
3912,23.96,27.04,28.2,27.62,25.4,27.88,25.65
3278.5,25.17,26.3,27.88,25.95,25.51,26.01,22.53
3526.8,25.36,27.02,28.08,27.12,23.61,24.19,24.8
4123.2,22.89,26.74,28.66,27.16,23.81,26.92,25.26
3459.1,23.95,26.18,28.4,26.05,26.71,27.88,25.42
3865.4,25.12,27.21,28.89,27.24,26.61,25.04,26.19
4334.2,25.76,27.44,28.8,27.27,25.14,30.13,26.59
3638.1,25.12,27.12,28.5,25.15,25.27,26.42,22.78
4084.3,23.32,27.56,28,28.2,23.21,29.17,24.17
4538.6,25.81,27.27,29.26,27.4,25.27,28.48,25
4057.8,22.57,25.38,28.82,28.24,24.66,26.47,25.71
4313.8,23.58,28,25.91,25.29,24.76,29.85,26.11
4749.1,24.03,26.33,28.98,28.47,26.32,28.59,26.55
4239.6,25.33,26.88,28.16,27.98,26.05,27.68,26.13
4488,23.93,25.64,28.46,26.15,26.57,25.28,27.68
4953.1,24.33,26.86,28.57,25.72,27.89,26.14,27.63
4429.6,22.63,27.26,28.13,27.19,27.39,27.99,24.63
4668.9,23.89,27.13,28.08,25.81,27.95,28.84,25.88
5156.9,24.2,27.07,28.95,28.35,27.14,28.78,26.13
4616.5,25.45,25.03,28.98,26.87,26.23,28.02,25.87
4894.4,25.37,27.37,26.91,27.68,24.97,29,27.31
6136.2,25.39,25.15,29.49,28.1,25.96,29.37,25.83
4793.6,24.97,27.26,26.75,28.14,24.34,29.78,27.09
5122.4,23.46,25.52,26.77,26.77,23.38,28.05,27.94
6355.4,22.8,25.7,28.34,28.15,25.41,31.88,29.13
4975,25.61,27.61,28.08,27.3,26.82,25.68,26.34
5255.9,22.55,26.41,29.04,27.58,26.09,30.7,26.43
6588.1,23.65,27.64,28.72,28.98,23.45,30.66,28.68
5151.8,25.29,25.47,28.61,27.18,27.72,27.82,27.11
5707.1,24.61,27.79,29.1,28.22,26.97,30.84,27.92
6820.7,23.99,25.22,29.45,28.55,25.02,28.76,27.52
5335.5,23.55,26.51,28.79,27.66,25.86,30.64,25.52
5887.3,23.48,26.91,29.28,28.12,27.23,30.77,27.15
7039.2,23.5,27.65,29.38,28.42,27.07,31.06,26.91
5507.7,22.71,26.69,28.75,27.36,25.24,30.48,28.11
6132.3,23,25.68,29.14,28.67,24.68,26.17,24.42
7264.2,25.15,28.02,29.44,27.86,27.54,31.2,29.32
5684.3,25.47,27.78,27.91,27.47,26.63,27.6,27.29
6320.8,25.33,25.82,28.72,28.09,26.4,29.86,26.9
7482.4,25.55,28.5,28.49,29.18,25.44,30.32,28.58
5859.3,24.29,26.43,28.84,27.56,26.33,28.34,27.12
6504.3,23.88,24.99,28.4,28.75,25.19,28.38,29.31
7707.1,25.32,25.26,29.09,28.86,24.87,30.76,29.35
6035.8,24.94,27.39,29.06,27.71,27.58,30.08,26.19
6741.4,23.81,26.1,27.37,29.15,26.26,29.22,24.28
7924.9,23.79,27.98,28.65,28.86,26.62,31.7,29.73
6206.2,25.31,27.59,29.08,27.7,28.35,31.29,28.28
6868.3,23.81,27.23,28.05,28.42,24.84,28.59,28.54
8135.2,23.18,28.15,29.54,28.63,24.19,29.74,28.81
6374,24.32,24.49,27.96,27.87,24.79,29.41,27
7119.8,24.36,28.06,27.25,28.59,24.54,29.88,26.06
8345.4,24.04,27.58,29.06,27.49,26.44,30.64,30.69
6544.3,24.38,25.1,28.5,27.57,27.5,29.16,27.82
7246.6,24.5,26.9,29.02,27.78,27.59,28.29,29.52
8569.6,23.25,27.91,28.97,29.09,25.31,31.55,29.3
6716.1,23.59,26.59,28.64,28.31,26.44,30.02,27.65
7490,22.06,25.19,29.16,28.51,26.38,30.34,28
8786.9,24.08,25.12,29.18,28.42,27.49,31.27,30.1
6890.8,24.9,27.52,27.85,27.74,24.93,30.61,27.19
7746.8,23.62,27.41,28.83,27.45,27.32,29.04,30.25
9560.3,25.8,24.75,29.75,28.7,27.07,31.9,30.44
7052.3,22.8,25.81,29.4,28.47,26.06,29.69,27.77
8153.8,25.03,27.06,28.75,28.38,25.55,31.02,29.59
9783.1,25.38,25.52,28.34,28.27,26.36,30.38,29.38
7603.2,25.63,25.69,28.25,28.21,26.46,29.09,29.3
8411,23.92,25.09,29.07,28.14,25.09,30.31,28.69
10006,24.16,27.79,29.57,29.11,28.6,31.68,29.95
7773.1,25.32,26.94,28.1,28.44,29.05,30.6,28.21
8541.2,22.76,26.48,29.17,29.14,25.17,30.9,26.15
10228,23.93,27.73,28.92,28.87,29.07,31.46,30.79
7952.1,25.45,27.9,29.36,28.06,26.83,31.31,27.43
8801.4,22.83,27.81,29.18,27.94,27.64,30.93,25.71
10443,25.5,24.87,29.03,29.05,28.7,30.23,30.58
8121.9,23.6,28.3,29.33,28.3,28.31,31.31,28.64
8986.7,23.04,27.91,28.37,28.7,27.71,31.02,28.82
10665,25.5,27.64,29.41,29,26.41,31.56,31.08
8300.8,23.64,25.45,28.15,28,27.61,30.22,28.6
9192.6,23.03,26.22,29.48,28.64,25.86,30.87,27.34
10887,25.79,28,29.66,29.03,28.62,31.54,30.98
8470.5,22.85,27.41,28.38,28.42,25.04,31.37,28.71
9381.7,25.68,27.63,28.23,28.63,26.25,29.34,29.42
11109,23.77,27.88,29.12,29.07,28.8,31.45,29.97
8635.3,25.55,25.22,29.13,28.5,27.04,30.86,28.22
9512.5,25.68,26.01,28.42,28.84,25.8,29.61,29.13
11323,23.58,24.96,29.3,29.13,28.83,31.72,31.01
8814.2,24.06,26.23,28.65,27.7,27.65,29.39,27.8
9777.6,25.65,24.84,29.47,28.77,25.25,30.05,30.14
11545,24.27,27.27,28.84,29.03,27.77,31.17,28.71
8982.1,25.37,26.52,26.69,28.43,25.91,30.93,29.57
9896.2,25.25,27.3,29.42,28.65,26.67,31.29,29.22
11751,25.86,26.18,29.79,28.93,25.86,31.47,30.6
9146.8,22.81,27.11,28.74,27.96,26.03,31.23,28.44
10164,24.77,28.02,29.22,28.98,28.58,29,30.24
11965,25.11,28.18,29.65,29.5,25.67,31.41,28.35
10046,25.34,25.99,28.82,29.27,26.41,31.14,30.38
10295,23.41,27.02,29.04,28.86,27.04,31.6,29.92
12186,25.62,27.93,27.34,28.45,28.7,31.39,30.94
10221,25.43,27.21,27.95,28.24,26.22,31.14,28.34
10566,23.53,27.3,29.08,27.77,28.21,31.51,31.29


==> figures/benchmark/plotdata/square_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,24.62,23.03,21.81,22.66,21.23,23.12,23.1,20.83,24.07,22.64,10.44,21.63,21.7,18.83,10.82,18.43,19.16,16.03,17.33,17.47,15.6,21.32,10.8
480,22.68,24.746,25.08,23.79,23.83,24.36,23.49,23.73,24.8,23.29,24.66,23.67,15.59,24.09,25.01,23.82,15.46,23.88,23.31,21.77,23.49,23.65,23.8,22.46,16.06
720,26.16,24.762,28.9,27.31,28.31,28.23,26.55,25.88,27.64,27.37,28.81,27.55,21.39,27.84,29.49,27.06,22.19,26.89,27.19,24.44,25.2,25.92,26.36,26.7,20.75
960,24.51,26.285,29.12,27.78,28.34,28.58,28.21,27.88,29.6,28.54,28.35,28.13,20.03,28.06,29.57,29.18,23.96,28.36,28.86,27.16,27.91,28.61,28.05,26.85,20.42
1200,24.61,25.902,28.16,27.79,28.03,27.91,27.61,27.34,28.8,26.81,29.26,28.21,20.55,27.84,28.3,28.49,22.51,26.8,25.07,26.01,25.6,25.61,23.92,26.69,20.73
1440,24.41,26.07,28.78,28.04,28.11,28.18,27.1,27.53,29.13,27.72,29.6,28.29,18.92,28.34,28.38,27.84,21.94,27.93,27.81,26.49,28.61,28.25,27.22,27.08,20.41
1680,26.04,26.61,28.79,27.86,27.87,28.82,27.48,27.4,28.93,27.64,29.21,28.05,18.72,28.9,29.49,28.48,20.6,27.5,27.62,25.85,25.51,26.81,26.23,27.08,19.76
1920,26.12,26.28,29.05,28.03,28.24,28.72,27.76,27.71,28.74,27.68,29.18,28.46,18.56,28.66,29.38,28.55,20.92,26.96,28.45,26.56,28.81,28.55,27.81,27.24,19.68
2160,26.6,26.346,29.12,28.2,28.71,28.48,28.12,27.89,29.36,28.17,29.88,28.98,19.25,28.61,29.56,29.59,22.48,27.38,28.22,26.18,28.86,28.76,26.63,27.51,20.55
2400,26.02,26.478,29.3,27.92,28.68,28.55,28.33,27.93,29.67,28.56,29.54,28.77,18.25,28.9,29.65,29.77,22.73,28.52,28.86,27.32,29,28.76,27.2,27.76,19.48
2640,26.3,26.497,29.36,28.22,28.99,29.41,27.84,28.06,29.6,28.69,29.77,29.12,19.14,29.46,30.2,29.25,23.6,28.03,28.54,27.22,28.89,28.62,27.36,27.8,19.76
2880,26.76,26.875,29.34,28.38,29.09,29.37,28.06,28.1,29.8,28.74,29.94,29.25,19.58,29.26,30.25,29.47,23.43,28.71,29.19,27.65,29.59,29.45,28.25,27.93,20.76
3120,26.76,26.896,29.53,28.18,29.1,28.81,28.48,28.21,29.91,28.84,29.7,29.1,19.35,28.91,29.75,30.14,22.88,27.76,28.91,27.77,29.2,28.93,27.24,28.05,19.6
3360,26.8,26.551,29.62,28.38,29.37,29.21,28.49,28.27,29.93,28.88,30.12,29.28,19.89,29.43,30.23,30.25,23.75,28.72,29.36,28.17,29.64,29.52,27.68,28.13,20.52
3600,26.55,26.961,29.56,28.49,29.74,29.74,28.83,28.23,29.92,28.87,30.38,29.59,20.77,29.9,30.53,30.61,24.73,28.54,29.12,27.79,29.62,29.66,27.97,28.05,21.17
3840,26.46,26.641,29.43,28.49,29.4,29.27,28.47,28.09,29.67,28.57,29.97,29.26,20.55,29.21,30.22,30.07,24.29,28.55,29.18,27.8,29.77,29.57,28.15,27.81,21.24
4080,26.97,26.775,29.76,28.64,29.88,30.06,28.56,28.35,30.32,29.57,30.36,29.7,19.86,30.11,30.97,30.27,25.54,28.94,28.5,28.11,29.71,29.03,28.43,28.43,20.48
4320,26.32,27.058,29.78,28.76,30.11,29.58,28.7,28.47,30.29,29.44,30.42,29.78,21.19,29.64,30.56,30.62,25.56,29.05,29.64,28.65,30.1,29.98,28.19,28.34,21.11
4560,26.23,27.087,30,28.83,30.06,30.05,28.91,28.61,30.34,29.74,30.81,29.82,22.13,30.05,30.86,30.83,26.42,29.13,29.83,28.68,30.27,30.09,28.59,28.52,22.05
4800,26.89,26.887,29.87,28.39,29.85,30,28.9,28.47,30.41,29.47,30.45,29.52,20.71,29.83,30.79,30.82,24.97,29.01,29.73,28.75,30.19,29.92,28.93,28.44,20.99
5040,26.55,26.979,30.14,28.87,30.3,30.54,29.16,28.73,30.76,30,30.8,30.12,21.62,30.41,31.31,31.36,26.5,28.99,30.09,29.13,30.31,30.28,29.16,28.71,22.12
5280,26.56,26.757,29.99,28.87,30.51,29.78,28.81,28.49,30.64,29.67,30.61,29.87,22.51,29.91,30.86,30.78,26.47,29.28,30.02,28.97,30.56,30.31,28.45,28.53,22.55
5520,26.56,26.997,30.16,28.79,30.25,30.33,29.03,28.79,30.69,29.94,30.7,30.06,21.75,30.17,31.02,31.09,27.03,28.69,29.92,29.19,30.2,30.1,28.72,28.71,21.38
5760,26.5,26.681,29.98,28.8,30.38,30.03,28.91,28.6,30.43,29.45,30.57,29.82,21.78,29.75,30.96,30.86,26.31,29.26,30,29.04,30.55,30.29,28.96,28.42,21.24
6000,26.93,26.71,30.18,28.93,30.61,30.53,29.17,28.7,30.87,30.25,30.92,30.31,22.69,30.24,31.56,31.51,27.82,29.19,30.21,29.41,30.51,30.46,29.14,28.7,22.29
6240,26.89,26.707,30.08,28.73,30.37,29.9,29.1,28.69,30.79,29.99,30.51,30.09,21.92,29.66,31.14,31.39,26.43,29.21,30.14,29.37,30.51,30.23,28.78,28.65,21.75
6480,26.98,27.041,30.18,29.02,30.68,30.26,28.48,28.71,30.9,30.19,30.81,30.14,22.35,30.13,31.41,30.94,27.28,29.23,30.17,29.21,30.32,30.02,28.78,28.85,22.37
6720,26.91,26.728,30.01,28.98,30.54,30.11,28.91,28.6,30.54,29.86,30.6,29.93,22.07,29.85,31.24,31.12,26.74,29.12,29.95,29.21,30.62,30.53,28.86,28.57,22.13
6960,26.95,26.876,30.02,28.76,30.59,30.62,29,28.87,30.94,30.24,30.77,30.07,22.16,30.5,31.54,31.6,27.93,28.92,30.2,29.54,30.13,30.21,29.12,28.77,22.07
7200,26.7,26.967,30.03,28.98,30.78,29.81,29.12,28.21,30.71,29.89,30.68,30.11,22.42,29.73,31,31.55,27.64,29.22,30.11,29.02,30.53,30.39,28.44,28.63,22.02
7440,26.62,26.989,30.15,28.96,30.84,30.47,29.15,28.8,30.88,30.31,30.95,30.36,22.87,29.98,31.33,31.7,28.36,29.27,30.29,29.39,30.61,30.69,28.79,28.79,22.65
7680,26.64,26.908,28.99,28.32,29.95,29.13,28.25,27.9,29.4,28.6,29.21,29.06,19.65,28.21,29.73,29.73,24.36,28.25,29.15,28.37,29.28,29.39,27.59,27.39,20.96
7920,27.01,26.912,29.99,29.01,30.58,30.54,29.01,28.88,31.01,30.4,30.57,30.36,22.62,30.31,31.6,31.45,27.52,29.36,30.34,29.06,30.58,30.4,28.84,28.52,22.29
8160,27.01,26.837,30.06,28.9,30.91,30.38,28.92,28.81,30.91,30.3,30.7,30.27,22.57,30.08,29.65,31.46,27.56,29.17,30.37,29.67,30.54,30.44,28.51,28.72,22.24
8400,26.53,26.942,29.92,28.77,30.99,30.4,28.8,28.55,31.04,30.44,30.6,30.42,23.33,29.86,31.34,31.65,27.79,28.76,30.32,29.31,30.38,30.41,28.43,28.53,22.44
8640,26.82,27.033,29.9,28.77,30.71,30.12,27.65,28.56,30.95,29.71,30,30.17,21.74,29.39,31.1,31.45,27.36,29.02,30.37,27.22,30.14,29.58,28.55,28.46,20.85
8880,26.59,26.929,30,28.72,30.64,30.53,28.95,28.72,31.16,30.41,30.72,30.37,22.86,28.44,31.67,31.8,28.5,27.69,30.16,29.64,30.28,30.51,28.66,28.68,19.12
9120,26.94,27.025,28.9,28.87,31,30.28,28.79,28.66,31.02,30.15,30.62,30.4,22.97,30.1,31.53,31.41,28.38,29.16,30.4,29.67,30.5,30.48,28.81,28.53,22.87
9360,26.98,26.857,30.12,28.81,30.89,30.49,29.01,28.79,31.1,30.56,30.68,30.3,22.88,30.08,31.55,31.78,28.12,29.02,30.36,29.56,30.43,30.32,28.72,28.7,22.53
9600,26.66,26.868,29.87,28.64,30.83,30.09,28.92,28.53,30.71,29.96,30.35,30.07,22.34,29.6,31.07,31.18,26.67,29.28,30.38,29.7,30.5,30.46,28.66,28.47,21.65
9840,26.95,26.939,30.06,28.95,31.03,30.64,29.04,28.79,31.09,30.55,30.8,30.57,23.27,30.21,31.69,31.78,28.57,29.17,30.29,29.78,30.45,30.63,28.54,28.71,22.95
10080,26.66,27.021,30.03,28.89,31.03,30.38,28.97,28.81,31.15,30.46,30.68,30.38,22.41,30.2,31.53,31.69,28.3,29.31,30.37,29.91,30.36,30.64,29.02,28.78,22.38
10320,26.95,27.016,30.01,28.79,31.13,30.38,28.84,28.73,31.06,30.48,30.91,30.51,23.07,30.08,31.47,31.46,28.96,29.32,30.1,29.86,30.43,30.29,28.39,28.62,22.81
10560,26.72,27.029,30.05,28.9,30.97,30,28.78,28.76,30.79,30.28,30.62,30.28,22.12,29.83,31.2,31.17,27.96,29.29,30.16,29.7,30.59,30.43,28.88,28.65,22.4
10800,26.97,27.042,30.13,28.88,31.08,30.39,29.07,28.78,30.88,30.44,30.65,30.21,22.56,30.22,31.65,31.71,28.16,29.38,30.35,29.36,30.49,30.33,29.06,28.71,22.33
11040,26.94,26.822,30.06,28.9,31.19,30.13,28.97,28.83,30.47,30.41,30.77,30.21,22.56,30.26,31.5,31.66,27.99,29.28,30.42,29.87,30.7,30.54,29.29,28.79,22.67
11280,26.95,26.994,30.02,28.9,31.08,30.12,29.04,28.8,30.9,30.54,30.9,30.55,23.24,28.88,31.23,31.92,28.73,29.1,30.14,29.52,30.76,30.09,28.61,28.73,23.06
11520,26.47,26.979,28.57,28.64,30.61,27.48,28.81,28.33,30.26,29.48,30.13,28.29,21.56,29.36,30.29,30.47,27.21,28.89,29.87,29.19,30.19,30.28,28.35,28.19,21.17
11760,26.65,27.088,30.21,28.96,31.15,30.3,29.06,28.9,31,30.66,30.57,30.48,20.96,30.41,31.47,31.31,28.6,29.46,30.31,29.9,30.77,30.37,29.28,28.81,22.85
12000,26.97,26.874,29.91,28.88,31.1,30.22,29.01,28.84,30.34,30.5,29.54,30.38,22.56,30.11,31.43,31.48,28.46,29.37,30.13,29.85,30.71,30.49,29,28.79,22.71


==> figures/benchmark/plotdata/tempdata.csv <==
dim,blis_1_abc
240,23.83
480,22.68
561,33
600,30
720,26.16
960,24.51
1200,24.6
1440,24.4
1680,26.0
1920,26.1
2160,26.6
2400,26.0
2640,26.3
2880,26.7
3120,26.7
3360,26.8
3600,26.5
3840,26.4
4080,26.9
4320,26.3
4560,26.2
4800,26.8
5040,26.5
5280,26.5
5520,26.5
5760,26.5
6000,26.9
6240,26.8
6480,26.9
6720,26.9
6960,26.9
7200,26.7
7440,26.6
7680,26.6
7920,27.0
8160,27.0
8400,26.5
8640,26.8
8880,26.5
9120,26.9
9360,26.9
9600,26.6
9840,26.9



==> figures/find_model/plotdata/fixk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,103.49,44.61,51.15,48.34,27.25,17.4,15.37
197.99,155.01,83.08,27.46,48.83,39.82,17.56,16.08
230.04,133.37,91.63,77.3,53.86,29.43,20.1,19.58
659.89,182.53,146.86,129.62,126.92,100.17,48.29,60.61
366.68,159.36,138.64,122.61,87.76,81.04,52.52,37.71
481.66,178.69,147.99,132.74,105.62,75.06,61.37,46.09
887.68,202.14,192.85,139.39,137.65,126.63,79.22,75.06
641.3,188.72,167.23,134.1,122.29,103.86,75.65,63.37
739.73,174.5,162.16,141.55,103.46,98.3,57.18,64.55
1095.3,186.34,169.57,145.81,130.26,113.91,105.22,81.35
823.59,196.64,186.16,144.96,125.62,120.64,84.07,66.03
924.88,178.59,165.54,160.23,109.73,94.51,88.81,70.39
1504.3,196.54,185.22,139.09,133.57,153.13,87.46,82.98
1003.4,196.88,175.84,151.51,144.15,138.18,99.1,84.7
1148.9,187.21,181.12,157.01,151.61,137.87,115.25,78.47
1720.6,201.11,198.51,170.19,137.07,177.62,101.74,74.1
1183,200.47,188.11,154.76,142.04,126.55,91.49,77.87
1434,200.79,185.88,171.44,127.87,127.21,97.24,85.93
1913.3,210.5,203.28,150.35,161,138.62,119.03,89.57
1357.5,187.3,177.5,161.82,125.08,135.63,97.54,92.93
1647.2,192.71,175.56,180.28,148.1,140.93,122.42,91.69
2129.4,190.88,179.52,181.79,154,151.76,69.32,102.33
1524.7,193.15,168.76,153.65,145.8,135.42,105.72,89.65
1823.8,208.37,193.2,163.63,157.68,158.03,113.14,104.74
2313.3,185.95,167.65,139.26,158.92,157.16,102.26,83.71
1691.8,183.4,182.26,173.09,145.01,155.6,120.95,103.42
1993.5,193.7,185.64,181.73,129.86,162.65,121.14,85.42
2505.8,179.63,187.18,180.2,139.35,121.69,103.6,74.58
1858.7,186.08,163.2,158.77,144.7,158.84,105.23,85
2179.9,206.58,204.76,143.7,150,165.79,90.52,107.42
2674.7,196.55,196.62,168.46,164.74,150.93,81.98,97.03
2020.4,192.17,184.64,167.39,143.64,158.16,120.34,84.74
2547.8,198.89,165.61,185.67,153.88,146.21,120.95,107.34
2858.6,176.18,156.5,186.49,169.14,144.97,83.66,102.93
2180,186.21,183.93,145.91,144.56,129.51,96.99,115.85
2745.9,212.12,207.35,189.44,172.36,126.17,144.37,110.52
3027.3,202.72,191.93,185.12,153.17,144.17,116.26,88.82
2703.7,208.73,211.6,168.84,162.56,186.4,124.12,101.05
2948.6,212.61,207.34,188.12,154.81,156.97,120.2,109.58
3187.6,206.39,199.19,172.29,127.23,171.14,103.9,100.47
2887.8,194.05,204.34,175.66,174.56,165.51,108.84,87.43
3155.8,210.03,210.17,164.51,161.89,158.81,102.22,122.14
3371.4,207.93,207.06,138.63,182.07,129.77,125.38,124.75
3071.8,211.18,215.31,189.27,176.83,180,112.24,111.66
3353.4,204.26,182.07,192.35,183.49,142.06,137.46,105.4
3948.5,179.28,188.46,193.57,185.63,139.71,127.62,121.87
3249.6,211.71,214.46,172.88,175.07,133.88,132.38,130.48
3569.3,204.44,205.65,197.84,166.6,152.03,123.66,115.75
4127.6,209.92,219.89,192.45,186.95,140.12,102.41,101.2
3433.5,188.78,187.14,184.41,173.49,150.27,113.67,116.97
3960.2,192.03,192.8,193.69,170.2,137.03,135.43,119.08
4289.5,173.1,176.63,172.57,186.44,174.68,136.56,118.18
3611.2,213.66,217.65,188.49,162.63,181.97,109.13,112.59
4198.3,194.22,187.51,191.48,163.13,150.11,122.18,134.93
4468.6,212.35,212.88,165.45,167.94,167.05,148.72,128.66
3786.5,210.66,210.48,187.47,160.72,176.61,127.17,99.78
4353.2,200.37,202.17,157.61,166.09,180.57,143.81,124.93
4647.6,194.03,182.15,194.11,193.42,181.37,122.01,73.02
3964.1,188.95,197.31,185.8,175.62,170.79,141.55,123.95
4502.9,203.6,196.78,200.7,184.24,168.94,133.66,120.14
4826.6,213.18,216.19,186.44,162.44,169.3,88.23,102.76
4133.1,206.22,217.76,197.16,157.98,151.91,143.65,101.78
4735,206.67,205.25,179.96,185.95,158.58,140.68,107.91
4979.1,194.14,192.11,195.11,172.2,160.79,138.93,108.38
4310.5,195.08,204.53,196.21,175.07,170.67,130.26,99.54
4971,196.09,193.93,194.85,190.11,150.66,149.46,142.95
6317.3,205.24,183.43,169.66,177.32,186.07,135.79,124.7
4479.3,210.41,218.34,193.96,175.19,173.58,111.68,104.35
5050,208.59,205.87,203.43,170.85,167.15,153.05,131.99
6504,195.43,204.44,182.86,191.12,189.1,82.85,100.04
4654.5,211.36,215.97,191.04,176.63,193.85,118.28,132.83
5291,215.78,217.59,202.82,193.69,150.68,146.86,120.37
6723.1,206.16,188.66,201.53,134.34,174.46,134.37,126.33
4823.2,194.21,206.58,179.2,188.68,166.17,117.91,126.52
5535.6,198.88,202.04,189.1,189.17,157.95,142.09,131.02
6909.7,194.94,201.64,187.63,175.14,181.43,144.66,119.66
4991.9,209.82,214.82,197.77,164.47,188.11,142.04,131.35
5956.6,205.1,207.22,157.08,191.35,171,156.34,135.38
7096.3,184.53,195.56,189.31,199.34,145.67,157.06,117.55
5167,211.91,207.36,176.11,191.24,183.91,134.63,129.28
6204.1,195.65,191.65,195.09,178.97,155.12,146.95,144.65
7282.9,186.45,171.01,180.3,201.38,144.27,153.49,121.1
5335.6,212.87,223.18,180.62,189.49,184.94,118.31,141.81
6376.5,210.85,205.99,197.48,190.1,143.02,142.47,144.74
7490.8,192,196.62,136.07,172.01,154.66,116.65,138.46
5504.2,196.77,209.5,192.74,164.9,189.93,119.78,135.7
6559.2,187.46,187.09,182.96,163.95,160.79,139.44,123.75
7677.3,189.45,194.18,195.79,164.83,129.8,114.73,153.15
5672.8,189.51,195.7,192.92,185.07,187.61,141.9,110.93
6716.9,196.18,193.24,191.17,176.52,138.74,165.47,143.88
7863.8,170.98,173.96,163.06,184.02,183.07,153.92,123.85
5834.8,200.58,197.8,174.88,165.58,194.32,150.52,105.92
6992.4,209.01,205.86,190.97,182.84,141.68,126.18,149.99
8050.3,209.21,212.89,193.14,193.74,161.71,112.64,116.41
6001.2,196.97,199.64,202.37,189.93,195.26,116.3,131.53
7062.4,202.94,196.7,206.54,189.99,165.33,157.8,147.75
8225.6,207.91,214.06,172.54,181.16,178.8,151.56,110.12
6169.6,212.72,228.83,176.15,196.18,200.39,140.84,123.98
7342.6,204.74,200.53,199.08,192.23,162.21,166.21,158.97
8412,184.06,197.64,183.76,182.48,178.99,153.73,147.73
6331.5,207.16,220.86,201.69,187.74,180.83,147.04,144.17
7412.9,200.27,195.26,207.92,176.55,180.68,162.81,149.19
8598.4,209.41,219.46,169.81,203.96,157.12,122.08,121.33
6497.8,208.77,221.12,172.31,186.27,176.23,121.73,140.1
7679.9,193.78,192.93,197.76,186.45,158.25,148.54,129.45
8773.7,195.75,203.16,181.54,192.43,156.21,156.72,140.67
6666.2,208.71,219.25,178.68,184.6,186.66,140.2,147.67
7862.4,194.46,191.05,202.13,193.12,163.61,127.54,144.06
8960.1,174.98,184.56,187.26,173.86,172.96,89.83,145.6
6825.8,208.28,216.27,188.91,159.43,176.26,104.65,111.14
8474.7,208.78,216.43,183.86,194.57,164.35,164.92,166.27
9983.5,202.44,208.54,202.71,168.59,184.12,160.52,134.91
6987.6,190.31,198.89,201.28,193.02,192.21,124.8,132.31
8650.8,196.29,198.31,207.46,194.04,154.49,166.5,167.21
10188,212.95,210.49,178.63,190.74,174.81,124.56,158.55
7153.8,190.64,202.46,197.29,189.1,200.33,148.35,129.5
8859.1,194.19,195.43,194.31,191.87,170.22,165.64,149.26
10380,208.9,222.47,176.95,195.75,176.49,85.41,154.3
7313.4,208.06,222.69,175.32,174.69,185.32,145.78,119.98
9037.8,211.36,218.09,200.31,191.79,172.58,132.86,132.62
10572,188.03,184.73,182.15,188.74,188.49,144.72,116.12
7472.9,206.06,217.85,191.59,190.08,186.68,121.9,117.58
9229.5,211.43,216.11,190.52,197.58,166.7,167.61,141.66
10776,192.14,199.81,204.77,189.1,180.75,119.95,146.2
7634.6,209.98,218.69,197.1,187.03,194.33,151.6,147.95
9410.6,212.06,218.65,192.76,195.22,177.55,150.26,134.7
10944,210.36,220.76,198.19,184.14,195.99,132.27,156.52
7794.1,189.39,202.02,182.97,181.44,218.82,124.73,144.03
9604.7,211.62,220.45,191.83,181.43,148.49,135.97,137.36
11136,207.03,215.43,186.08,203.13,197.12,161.87,160.31
7953.5,205.75,210.22,172.94,191.2,210.4,142.24,117.46
9788.2,199.4,204.14,189.62,185.41,170.5,169.73,148.48
11328,189.87,196.22,200.83,180.9,186.81,161.64,150.58
8113,207.84,217.36,204.27,189.41,217.5,152.87,118.45
9984.5,194.96,195.14,204.13,196.67,173.99,173.38,170.94
11496,187.34,192.73,190.11,193.63,210.14,94.56,166.97
8272.4,191.88,208.26,174.87,191.53,199.16,151.23,111.07
10170,195.23,201.56,204.45,200.18,169.77,168.52,141.54
11688,208.75,215.03,204.55,196.78,173.25,153.13,104.18
8431.8,206.97,222.68,201.42,190.34,201.23,126.78,115.43
10248,196.8,205.76,203,191.84,153.01,166.97,161.69
11868,188.71,180.95,185.91,195.97,160.48,135.58,152.77
8591.2,192.63,205.01,196.67,193.83,178.05,153.5,117.27
10557,208.49,207.37,206.71,194.26,175.39,171.28,136.51
12060,210.15,217.22,201.41,179.57,173.79,159.94,135.03
9783.5,204.02,204.47,204.39,190.98,177.61,122.44,144.37
10635,210.38,211.68,205.13,199.76,155.64,169.52,158.01
12228,196.76,202.64,139.8,197.26,141.09,160.91,147.41
9961.7,192.41,199.63,204.48,177.37,210.62,157.75,148.79
10949,193.62,202.44,195.9,199.19,177.47,176.01,144.09
12408,192.69,191.08,183.57,192.18,165.68,128.36,146.08
10140,206.12,212.84,204.28,186.75,203.61,127.81,114.22
11027,207.61,214.23,211.57,195.11,169.59,176.09,147.72
12576,192.5,195.37,197.69,198.05,199.33,128.46,153.35
10310,207.19,211.08,197.05,178.93,180.95,119.94,121.22
11345,194.09,193.81,206.59,206.81,175.26,171.98,165.3
12768,185.77,194.54,195.05,200.61,176.92,167.14,147.01
10486,207.69,221.89,205.02,173.82,196.49,157.17,116.14
11981,208.71,214.89,207.75,210.24,159.79,162.37,137.84
12936,208.98,217.91,194.02,194.9,207.8,130.14,113.86
10664,189.83,205.48,196.29,193.69,188.28,125.48,146.1
12184,209.36,211.19,209.11,193.9,143.83,164.32,166.1
13128,209.93,212.89,193.62,199.52,167.23,151.16,128.43
10835,202.29,196.14,199.47,174.44,204.08,126.12,124.24
12381,196.23,199.04,212.5,176.53,171,140.59,134.55
13296,208.45,218.12,190.44,177.19,172.28,136.08,141.74
11013,207.32,219.07,204.4,189.81,188.41,157.44,124.51
12464,202.72,197.75,192.24,184.51,154.4,164.91,162.32
13476,177.07,155.08,173.5,189.08,193.71,160.54,156.58
11181,195.71,203.76,199.29,193.28,202.68,159.05,145.61
12669,193.38,196.93,197.33,193.6,164.66,161.26,151.64
13644,189.86,183.35,179.4,181.43,151.23,94.19,170.13
11359,206.62,212.2,203.7,197.71,208.58,128.57,156.79
12890,198.1,203.26,203.35,202.61,155.44,159.95,157.11
13811,189.97,176.24,178.97,201.03,164.27,124.78,121.2
11527,196.35,204.23,178.13,197.69,199.93,127.7,148.4
13076,210.45,211.3,199.47,194.21,183.51,142.35,159.56
13991,197.84,189.66,204.79,201.72,170.57,135.73,149.6
11705,190.71,206.1,194.82,201.13,185.99,128.01,150.84
13299,210.26,217.68,192.91,208.4,173.26,142.79,164.31
14159,183.5,179.41,181.86,191.81,212.72,154.48,166.79
11876,202.33,205.78,199,176.36,215.32,124.09,145.19
13508,209.99,214.28,197.59,203.52,182.94,151.17,164.54
14327,211.96,225.7,200.55,204.25,174.44,137.99,143.45
12051,201.16,204.79,178.93,197.39,204.72,149.86,151.18
13593,211.05,215.66,199.65,205.27,164.44,144.65,148.4
14507,195.36,202.32,193.59,190.48,217.28,151.34,128.52
12222,204.17,205.66,203.14,178.36,191.38,126.56,146.17
13924,197.97,202.2,198.83,197.6,160.07,139.61,158.98
14675,182.54,176.45,206.81,195.07,187.18,168.56,126.46
12390,192.69,195.59,194.02,194.52,202.52,161.72,121.61
14009,203.15,189.82,200.72,200.47,172.79,156.92,164.58
14831,182.49,163.39,194.91,197.57,178.8,134.36,153.06
12560,206.95,215.23,195.77,192.26,207.35,157.12,151.78
14093,193.67,197.88,199.41,199.13,166.22,147.95,156.59
14998,179.99,163.39,170.62,204.28,215.68,156.98,134.67
12736,208.49,220.81,198.28,178.76,202.05,154.67,151.23
14429,194.36,202,187.07,200.92,171.26,153.55,166.56
15179,199.28,208.24,205.49,198.5,176.42,158.49,128.35
12904,204.53,208.14,201.82,172.99,197.24,155.93,126.32
14515,203.55,208,201.1,204.7,182.19,179.96,176.84
15346,183.37,191.44,193.72,205.19,178.56,123.74,119.29
13074,192.81,204.47,195.66,174.31,206.57,150.68,149.83
14854,192.1,196.55,190.23,198.97,163,177.71,166.69
15502,188.83,193.87,178.97,177.99,204.7,126.41,163.86
13242,189.86,202.37,193.07,178.68,194.67,160.53,156.99
14940,196.74,196.89,207.4,190.52,172.88,180.18,166.92
15658,209.03,216.64,205.08,176.71,167.35,135.46,130.89
13410,207.37,217.67,181.64,197.77,205.92,126.25,151.49
15004,197.89,200.86,200.73,201.85,144.38,163.51,141.89
15826,212.04,221.53,203.42,197.71,183.79,166.57,150.17
13580,198.89,210.26,197.77,193.92,189.38,120.92,145.43
15369,198.15,204.28,191.66,205.56,164.47,171.36,168.38
15981,209.96,213.13,206.36,201.73,195.72,164.06,124.02
13756,206.25,213.34,199.02,198.68,204.64,152.34,117.92
16120,211.15,214.78,204.62,207.38,179,147.74,162
16162,211.25,221.66,181.78,179.07,167.64,167.2,128.77
13924,209.49,213.36,199.32,175.73,209.82,159.81,125.1
16349,211.76,215.02,204.5,199.24,172.92,177,157.34
16329,211.3,222.86,181.74,174.63,191.22,166.53,154.18
14091,208.3,210.19,178.58,200.11,191,158.77,147.89
16573,196.94,197.62,182.8,191.96,152.41,168.74,168.45
16485,198.68,212.55,204.7,200.19,184.56,149.7,155.85
14262,207.52,214.53,196.41,194.19,208.53,158.53,147.92
16664,208.97,203.24,207.62,200.99,171.13,177.66,174.86
16641,190.37,194.39,174.74,179.31,173.68,131.28,148.29
14429,208.01,215.33,179.74,194.99,212.42,157.2,157.92
16872,210.86,213.1,194.11,197.51,178.29,167.81,140.87
16808,191.47,187.83,196.15,202.65,177.69,164.67,168.49
14597,209.74,221.72,201,176.89,204.61,151.34,123.57
17122,192.42,202.16,206.99,207.6,173.65,154.56,173.48
16964,205.08,214.63,184.47,203.02,200.4,131.49,158.3
14757,210.55,223,191.3,197.61,226.74,131.22,125.52
17190,211.64,214.31,200.24,202.3,186.9,167.28,151.47
17120,190.24,200.05,184.14,195.35,201.87,119.59,138.31
14925,196.66,207.87,201.33,194.83,191.32,154.23,152.52
17423,200.34,202.9,206.55,205.37,172.4,166.48,167.79
18660,211.94,222.6,143.9,189.62,205.8,156.15,131.04
15093,209.38,224.53,201.03,172.64,200.2,161.04,124.3
17653,205.96,192.76,211.48,210.14,176.38,181.96,172.68
18828,212.02,208.37,126.99,199.82,203.6,170.68,154.05
15261,195.58,205.87,180.84,197.22,210.62,164.09,146.82
17865,207.01,211.96,205.8,188.21,186.72,177.84,174.69
18996,197.07,207.78,184.09,191.24,175.69,159.46,119.24
15429,188.17,198.8,199.29,198.87,203.56,166.52,126.46
17957,202.47,210.44,209.48,202.8,176.97,168.21,176.38
19177,201.8,210.13,181.05,200.91,184.96,137.21,164.08
15596,201.07,216.74,201.77,195.49,205.61,163.79,154.14
18188,208.75,216.19,208.88,204.86,174.97,167.21,168.94


==> figures/find_model/plotdata/fixk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,20.12,16.47,14.93,9.83,9.12,8.41,4.65
197.99,20.36,19.25,17.44,9.72,13.42,9.59,5.52
230.04,19.74,16.38,18.95,9.55,9.8,10.57,4.24
659.89,24.71,24.24,22.97,18.71,19.26,14.44,8.85
366.68,23.56,23.51,21.9,13.27,17.67,14.2,6.65
481.66,24.12,23.06,20.88,14.35,15.31,16.16,7.51
887.68,25.02,26.58,20.84,16.81,25.87,15.09,11.47
641.3,24.94,25.76,23.65,18.01,18.54,18.08,11.51
739.73,23.24,21.76,21.94,19.13,20.2,17.51,11.22
1095.3,25.07,27.16,20.73,20.39,24.39,19.07,13.94
823.59,22.88,22.81,23.1,19.33,24.47,17.68,10.83
924.88,23.25,22.73,22.33,17.95,19.7,17.64,12.73
1504.3,23.9,25.2,22.89,20.98,26.04,17.61,13.94
1003.4,23.09,24.05,22.93,18.57,21.79,17.95,12.31
1148.9,25,25.07,24.57,18.9,24.91,18.83,13.86
1720.6,25.41,26.76,21.54,16.04,22.86,13.29,14.11
1183,24.92,25.76,22.79,16.67,25.41,14.52,13.82
1434,24.98,25.89,23.47,18.48,20.69,14.6,14.63
1913.3,25.67,27.56,23.27,17,27.41,19.03,11.16
1357.5,24.79,25.5,20.2,20.26,24.21,18.04,14.42
1647.2,22.8,22.57,24.4,16.53,22.76,19.01,12.43
2129.4,23.17,24.21,19.09,20.85,19.05,16.93,17.41
1524.7,21.92,24.09,20.2,17.26,22.88,17.32,15.39
1823.8,22.75,23.55,23.08,16.95,20.47,15.48,14.8
2313.3,25.66,27.19,23.99,15.77,26.81,17.33,15.52
1691.8,24.89,25.5,23.55,18.6,24.75,18.45,13
1993.5,23.34,23.17,23.23,19.11,18.76,19.03,13.06
2505.8,23.26,23.59,22.95,23.29,21.29,20.11,16.72
1858.7,25.05,26.4,23.07,21.85,21.36,14.94,14.52
2179.9,23.34,23.39,22.58,21.22,24.65,19.79,16.85
2674.7,25.52,26.76,24.01,23.42,24.62,19.57,11.12
2020.4,25.02,26.05,20.61,19.71,24.57,13.75,16.76
2547.8,23.51,23.95,21.63,20.09,24.44,16.32,17.15
2858.6,24.06,24.61,23.73,20.54,24.27,18.34,11.73
2180,24.98,26.1,21.38,21.84,22.66,17.39,15.37
2745.9,25.26,26.35,24.9,21.14,23.93,20.13,16.12
3027.3,25.59,26.82,24.09,20.68,24.49,18.2,15.75
2703.7,25.17,26.94,23.67,19.08,23.64,14.8,14.8
2948.6,23.17,23.22,23.99,19.71,20.25,16.39,13.36
3187.6,23.01,24.79,21.18,23.72,20.23,13.11,14.2
2887.8,25.06,25.7,23.9,18.14,26.07,18.92,12.37
3155.8,23.73,23.28,24.7,23.75,21.73,18.8,16.26
3371.4,23.22,24.56,22.31,22.5,21.94,16.23,17.94
3071.8,25.08,26.45,23.65,20.43,27.22,19.35,14.91
3353.4,23.33,23.19,23.97,21.44,23.26,19.55,13.52
3948.5,25.57,27.65,24.66,22.2,25.35,13.33,12.19
3249.6,25.19,25.75,23.73,22.42,26.11,18.68,17.04
3569.3,25.22,26.16,24.29,23.72,22.88,20.42,18.1
4127.6,24.02,25.54,23.95,19.91,19.78,20.62,10.76
3433.5,25.35,27.33,23.4,21.57,24.88,15.28,12.54
3960.2,25.23,26.67,24.73,21.49,20.37,19.73,16.99
4289.5,25.68,27.45,19.29,23.87,26.08,15.88,11.55
3611.2,25.11,26.64,23.67,20.05,25.7,15.07,15.75
4198.3,25.66,27.3,24.52,22.36,24.12,18.45,16.92
4468.6,23.28,24.45,19.52,22.48,27.73,19.39,17.79
3786.5,22.24,24.23,21.56,18.83,22.39,17.63,14.79
4353.2,22.46,24.1,25.25,23.45,22.63,20.08,16.09
4647.6,25.78,27,24.67,24.27,25.42,16.38,17.99
3964.1,25.35,27.06,21.12,19.88,27.92,19.37,16.08
4502.9,25.42,26.66,24.91,22.77,23.53,18.75,14.14
4826.6,25.33,26.97,24.68,18.57,22.71,20.17,19.01
4133.1,25.38,27.78,24.23,19.09,23.28,14.71,14.13
4735,25.47,26.77,25.51,22.38,19.3,19.87,15.56
4979.1,24.36,25.66,19.46,22.75,25.83,20.48,13.72
4310.5,25.24,25.18,24.41,22.08,25.77,14.86,14.16
4971,23.63,24.56,24.88,20.58,24.58,17.28,18.28
6317.3,23.74,24.78,19.27,24.05,24.1,20.18,14.07
4479.3,25.11,26.59,23.9,22.72,24.02,15.09,11.44
5050,25.21,26.12,23.39,22.64,23.07,20.71,16.24
6504,25.7,27.67,24.8,24.67,23.99,12.95,19.93
4654.5,25.12,26.57,23.52,19.31,24.41,18.99,15.4
5291,25.15,25.98,25.4,22.57,22.6,19.94,18.32
6723.1,22.58,21.92,19.69,23.86,24.18,16.32,12.29
4823.2,25.17,26.79,24.36,20.18,26.67,19.24,14.75
5535.6,25.64,27.44,24.94,21.67,21.99,21.45,20.36
6909.7,22.38,21.47,19.83,18.8,26.91,21.15,18.77
4991.9,23.52,24.6,21.2,18.71,28.03,18.23,16.9
5956.6,25.23,26.07,25.37,23.11,20.39,20.07,17.78
7096.3,25.56,26.83,24.74,23.32,24.89,13.1,14.53
5167,23.59,25.61,24.23,21.9,24.87,18.51,17.08
6204.1,25.27,26.21,25.18,22.49,19.57,19.86,17.63
7282.9,25.91,26.01,22.77,23.75,26.57,16.66,17.6
5335.6,24.03,26.29,21.21,19.97,25.47,14.26,12.83
6376.5,23.72,24.74,25.33,23.17,23.36,21.31,18.31
7490.8,24.18,25.88,19.2,24.11,25.14,17.08,11.35
5504.2,23.86,25.59,21.65,23.44,27.06,18.64,13.33
6559.2,23.07,24.04,25.38,24.51,23.84,21.59,19.2
7677.3,25.43,26.33,19.55,22.94,20.37,16.46,19.21
5672.8,24.03,25.68,24.2,23.19,24.45,14.99,16.37
6716.9,23.66,24.15,25.46,23.78,21.38,17.66,18.29
7863.8,22.86,25.04,23.21,21.42,25.3,19.98,18.92
5834.8,22.28,24.5,21.62,21.12,28.43,19.2,16.8
6992.4,25.06,25.56,25.41,23.33,21.45,21.96,19
8050.3,22.86,23,24.6,21.92,25.67,12.09,19.23
6001.2,22.54,24.68,24.3,21.03,28.7,15.06,12.77
7062.4,23.13,23.83,23.46,24.06,21.43,16.72,15.5
8225.6,22.79,25.02,22.16,23.93,25.49,18.19,16.35
6169.6,25.43,27.33,24.52,20.83,26.86,19.57,16.14
7342.6,25.42,27.08,22.65,23.13,26.92,18.89,17.33
8412,25.66,26.79,24.98,24.26,28.42,17.12,12.09
6331.5,25.24,27.05,24.58,21.95,28.1,18.8,12.59
7412.9,25.25,26.45,25.8,22.42,24.09,21.9,16.61
8598.4,23.75,25.17,24.34,24.67,25.52,16.9,19.34
6497.8,23.84,25.72,24.5,22.74,26.43,19.61,13.39
7679.9,23.51,24.68,25.46,24.23,20.31,20.71,18.09
8773.7,24.41,25.55,25.31,23.74,24.86,20.82,18.91
6666.2,25.14,27.44,24.47,19.45,23.76,19.24,13.45
7862.4,25.45,26.42,24.51,24.14,19.15,21.01,17.29
8960.1,24.59,26.17,24.54,24.4,27.18,17.66,20.36
6825.8,23.34,25.17,24.34,23.64,28.86,18.74,17.34
8474.7,23.75,24.92,25.94,22.26,25.09,17.77,20.64
9983.5,23.96,25.29,25.27,24.97,28.17,20.32,15.32
6987.6,25.23,27.79,24.38,21.14,25.85,19.64,17.76
8650.8,23.03,23.91,22.81,24.74,24.47,21.2,19.07
10188,25.77,27.34,24.73,22.81,25.64,21.2,16.39
7153.8,25.09,27.06,21.58,23.62,27.78,19.73,13.55
8859.1,25.57,26.31,23.99,24.14,21.21,21.12,16.97
10380,25.51,27.43,25.12,23.29,23.53,16.52,15.54
7313.4,24.34,26.37,24.41,20.81,27.74,19.61,16.13
9037.8,24.66,26.24,24.19,23.44,23.28,21.63,19.67
10572,23.72,25.36,19.56,21.87,29.57,20.18,16.54
7472.9,22.51,24.53,21.81,21.56,27.87,19.23,13.26
9229.5,25.24,25.65,22.77,22.57,24.38,18.13,19.52
10776,24.58,26.62,24.5,24.64,27.49,20.88,18.66
7634.6,24.86,26.08,24.53,20.04,26.83,19.84,17.44
9410.6,25.73,27.58,25.41,24.56,25.39,22.24,20.65
10944,25.52,27.13,22.41,24.13,20.68,18.87,19.22
7794.1,23.62,25.1,21.47,22.73,29.03,15.24,17.83
9604.7,24.18,25.17,23.87,22.64,21.87,20.78,15.5
11136,25.95,28.44,22.38,21.96,25.88,16.65,12.68
7953.5,23.93,25.95,23.83,19.8,24.78,19.92,13.56
9788.2,25.78,27.63,26.01,24.41,22.51,18.86,17.96
11328,25.3,27.13,22.62,24.26,27.1,16.12,20.65
8113,22.53,24.8,21.8,21.6,24.93,15.43,14
9984.5,23.85,25.24,24.63,24.04,23.14,21.87,20.59
11496,25.42,26.69,24.64,24.42,27.34,17.39,16.02
8272.4,25.44,27.31,24.47,22.47,26.33,19.66,16.83
10170,25.27,25.7,25.22,24.77,25.67,21.04,21.07
11688,24.03,25.28,24.66,24.42,25.19,13.42,19.24
8431.8,25.37,27.51,24.32,23.63,26.95,19.44,18.66
10248,24.92,24.51,25.45,23.15,22.14,21.32,20.43
11868,23.96,25.24,19.28,21.62,25.74,21.18,18.98
8591.2,25.27,27.06,24.41,22.63,26.88,19.93,13.74
10557,25.57,27.15,25.36,23.95,22.91,20.89,17.81
12060,25.82,27.95,23.21,24.01,23.78,12.45,19.04
9783.5,25.38,27.44,23.69,22.98,26.81,18.37,16.47
10635,23.92,24.82,25.56,25,25.62,22.25,19.53
12228,25.98,27.2,25.29,24.6,25.21,21.24,19.55
9961.7,25.3,27.74,24.19,21.84,28.99,15.27,18.35
10949,25.33,26.59,24.68,24.23,25.26,20.42,19.88
12408,25.35,26.82,25.43,24.21,25.87,19.23,19.79
10140,22.52,24.71,21.58,22.81,27.41,19.58,17.37
11027,25.49,25.69,24.75,23.93,25.21,19.95,20.49
12576,25.05,26.7,22.46,22.05,24.81,18.97,20.26
10310,22.41,24.33,21.91,23.19,26.74,19.95,17.01
11345,22.56,24.07,25.03,24.26,22.82,17.12,17.91
12768,25.26,27.38,19.46,24.67,25.85,19.31,16.99
10486,24.97,24.63,24.5,20.94,26.54,19.71,19.09
11981,25.5,26.62,23.41,24.18,21.61,18.37,21.05
12936,24.66,26.81,22.84,24.7,27.74,19.35,15.65
10664,22.71,24.68,24.18,21.92,25.8,15,17.21
12184,23.77,25,25.73,22.9,24.24,22,19.91
13128,25.49,27.42,25.45,21.96,25.78,20.9,19.99
10835,22.77,24.73,24.44,23.27,24.98,19.8,17.91
12381,25.49,26.03,24.78,24.23,23.28,20.9,20.24
13296,25.94,28.13,25.33,23.7,28.38,21.44,17.59
11013,22.5,24.89,21.44,23.44,26.56,19.99,14.21
12464,25.13,25.28,25.3,23.36,23.3,21.15,17.12
13476,24.58,26.56,19.61,25.14,26.01,16.34,19.74
11181,25.29,27.24,21.81,20.9,27.51,19.56,18.35
12669,25.68,26.33,24.96,22.67,24.14,18.7,19.68
13644,25.63,27.99,24.44,23.72,24.89,20.23,15.62
11359,22.77,24.87,24.57,23.48,25.05,20.06,14.77
12890,25.08,26.41,25.38,24.36,23.89,21.8,20.18
13811,25.8,27.6,22.69,23.69,24.4,16.95,17.11
11527,25.21,26.75,20.97,22.92,25.47,15.3,14.2
13076,25.77,27.52,25.66,22.61,22.88,21.59,21.13
13991,23.18,25.09,25.29,24.61,26.77,20.6,20.09
11705,22.75,24.66,21.66,21.36,27.52,15.5,17.87
13299,24.02,24.99,25.76,24.69,25.83,21.61,19.16
14159,25.78,27.85,22.74,23.91,25.02,20.43,20.82
11876,24.08,26.34,24.56,21.48,25.15,19.63,18.82
13508,24.87,25.53,23.63,24.63,22.55,20.94,19.79
14327,25.74,28.06,24.99,21.98,29.44,16.39,20.45
12051,25.26,26.74,21.58,20.65,25.63,19.44,13.94
13593,25.63,27.36,24.46,23.98,25.75,22.39,20.43
14507,25.85,28.44,25.03,21.84,28.53,18.92,15.28
12222,24.87,27.31,24.57,22.65,25.98,20.2,14.55
13924,23.6,24.88,25.52,24.07,22.86,22.1,16.34
14675,24.59,26.91,25.32,21.67,24.88,16.39,15.91
12390,22.43,24.83,24.47,20.93,25.7,19.9,18
14009,24.77,24.8,25.58,22.17,23.14,17.25,20.67
14831,24.53,26.99,24.59,24.75,25.85,16.84,18.41
12560,25.12,26.64,21.8,23.43,25.24,15.57,19.34
14093,24.26,25.84,24.74,24.7,24.1,18.55,19.87
14998,23.82,25.37,25.27,25.09,26.42,21.23,20.37
12736,25.16,26.49,24.56,23,23.64,20.07,18.43
14429,25.78,27.43,25.88,23.99,23.26,21.59,20.36
15179,24.25,25.68,23.91,23.18,27.42,17.1,16.1
12904,23.77,25.57,24.59,20.89,25.95,19.61,18.32
14515,25.16,25.67,25.19,24.68,22.63,17.83,20.1
15346,25.83,26.11,25.55,24.92,27.01,20.74,19.69
13074,25.5,28.08,24.28,23.46,26.62,19.72,14.6
14854,25.44,25.54,25.77,24.44,21.91,18.92,18.97
15502,25.72,27.78,25.29,24.61,28.88,16.88,18.79
13242,23.9,25.85,24.48,20.8,26.03,20.19,14.21
14940,25.59,26.23,23.49,24.33,23.57,21.15,16.65
15658,25.84,28.09,23.09,24.69,25.32,20.93,20.69
13410,25.32,27.59,24.59,22.65,29.27,15.45,18.01
15004,25.82,27.54,25.67,24.06,21.81,18.34,20.11
15826,23.34,23.21,23.24,24.4,26.09,20.88,15.8
13580,25.33,26.52,21.51,22.96,22.65,14.77,18.28
15369,25.6,27.71,24.99,25.18,21.97,22.41,16.67
15981,24.67,26.96,19.29,24.66,27.09,20.82,19.81
13756,22.43,24.73,24.58,20.72,25.12,14.98,13.52
16120,25.76,27.76,23.07,25.14,26.15,21.27,21.18
16162,25.96,26.15,19.57,25.07,26.93,12.79,20.06
13924,22.52,24.74,24.59,23.85,24.95,20.08,14.28
16349,23.99,25.14,25.69,24.45,24.01,20.97,19.73
16329,25.88,27.98,24.12,24.19,25.14,21.55,20.42
14091,25.12,26.79,24.13,21.12,25.36,19.78,19.34
16573,24.94,25.19,25.19,25.15,18.77,21.38,19.35
16485,22.81,25.36,25.21,19.36,22.24,16.45,17.96
14262,21.97,24.25,24.21,20.87,26.31,19.7,18.84
16664,24.56,26.41,25.44,22.34,22.16,22.06,18.77
16641,23.82,25.55,23.63,25.13,21.95,20.14,15.94
14429,22.4,24.95,24.61,21.18,24.86,20.12,18.58
16872,25.18,26.78,25.4,24.44,24.06,21.33,21.52
16808,25.62,27.44,25.29,21.99,26.05,20.12,20.22
14597,25.11,26.86,21.7,20.5,24.99,15.43,17.89
17122,25.7,26.57,24.61,24.94,22.12,22.19,20.27
16964,25.84,28.04,25.34,21.79,28.95,20.99,20.02
14757,25.36,27.99,24.44,23.26,28.05,15.66,19.1
17190,25.76,27.69,23.8,24.44,22.71,21.8,20.4
17120,25.77,26.81,19.35,22.71,25.99,21.02,17.63
14925,25.21,27.44,21.65,23.35,24.48,15.6,14.81
17423,24.53,26.25,25.34,23.8,24.11,21.31,20.74
18660,23.74,24.71,22.52,22.95,28.91,21.56,18.93


==> figures/find_model/plotdata/model_fixk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.89,21.97,21.33,17.52,15.95,14.74,11.66
480.00,23.39,24.42,23.63,21.09,20.55,18.58,15.93
720.00,23.93,25.37,24.52,22.63,22.74,20.35,18.15
960.00,24.21,25.87,24.98,23.48,24.01,21.36,19.50
1200.00,24.39,26.17,25.27,24.03,24.85,22.02,20.42
1440.00,24.50,26.38,25.47,24.41,25.44,22.49,21.08
1680.00,24.59,26.54,25.61,24.69,25.88,22.83,21.57
1920.00,24.65,26.65,25.72,24.90,26.22,23.09,21.96
2160.00,24.70,26.74,25.80,25.07,26.50,23.30,22.27
2400.00,24.74,26.82,25.87,25.20,26.72,23.47,22.53
2640.00,24.77,26.88,25.92,25.31,26.90,23.62,22.74
2880.00,24.80,26.93,25.97,25.41,27.05,23.73,22.92
3120.00,24.82,26.97,26.01,25.49,27.19,23.84,23.08
3360.00,24.84,27.00,26.04,25.56,27.30,23.92,23.22
3600.00,24.86,27.04,26.07,25.62,27.40,24.00,23.33
3840.00,24.87,27.06,26.10,25.67,27.49,24.07,23.44
4080.00,24.89,27.09,26.12,25.72,27.57,24.13,23.53
4320.00,24.85,27.11,26.14,25.76,27.64,24.18,23.62
4560.00,24.86,27.13,26.16,25.80,27.70,24.23,23.69
4800.00,24.87,27.15,26.18,25.83,27.76,24.27,23.76
5040.00,24.88,27.16,26.19,25.86,27.81,24.31,23.82
5280.00,24.89,27.18,26.20,25.89,27.86,24.35,23.88
5520.00,24.90,27.19,26.22,25.92,27.90,24.38,23.93
5760.00,24.91,27.20,26.23,25.94,27.94,24.41,23.98
6000.00,24.92,27.22,26.24,25.96,27.97,24.44,24.02
6240.00,24.92,27.23,26.25,25.98,28.01,24.47,24.06
6480.00,24.93,27.24,26.26,26.00,28.04,24.49,24.10
6720.00,24.94,27.24,26.27,26.02,28.07,24.51,24.13
6960.00,24.94,27.25,26.27,26.03,28.10,24.53,24.17
7200.00,24.95,27.26,26.28,26.05,28.12,24.55,24.20
7440.00,24.95,27.27,26.29,26.06,28.15,24.57,24.23
7680.00,24.96,27.27,26.29,26.08,28.17,24.59,24.26
7920.00,24.96,27.28,26.30,26.09,28.19,24.60,24.28
8160.00,24.97,27.29,26.31,26.10,28.21,24.62,24.30
8400.00,24.94,27.20,26.23,26.06,28.23,24.63,24.33
8640.00,24.95,27.21,26.23,26.07,28.25,24.65,24.35
8880.00,24.95,27.22,26.24,26.08,28.26,24.66,24.37
9120.00,24.96,27.22,26.25,26.09,28.28,24.67,24.39
9360.00,24.96,27.23,26.25,26.10,28.29,24.68,24.41
9600.00,24.96,27.24,26.26,26.11,28.31,24.69,24.43
9840.00,24.97,27.24,26.26,26.12,28.32,24.70,24.44
10080.00,24.97,27.25,26.27,26.13,28.34,24.71,24.46
10320.00,24.97,27.25,26.27,26.14,28.35,24.72,24.47
10560.00,24.98,27.26,26.28,26.15,28.36,24.73,24.49
10800.00,24.98,27.26,26.28,26.16,28.37,24.74,24.50
11040.00,24.98,27.27,26.29,26.16,28.38,24.75,24.51
11280.00,24.98,27.27,26.29,26.17,28.39,24.76,24.53
11520.00,24.99,27.28,26.30,26.18,28.40,24.77,24.54
11760.00,24.99,27.28,26.30,26.18,28.41,24.77,24.55
12000.00,24.99,27.29,26.30,26.19,28.42,24.78,24.56


==> figures/find_model/plotdata/model_rankk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,24.22,24.05,19.58,19.54,17.79,12.78,12.74
480.00,24.65,27.04,23.97,23.90,23.59,18.72,18.63
720.00,24.80,26.07,24.81,24.74,26.47,22.16,22.03
960.00,24.88,27.13,26.10,26.01,28.19,24.40,24.24
1200.00,24.92,26.52,26.21,26.13,25.42,24.82,24.65
1440.00,24.95,27.16,26.89,26.80,26.63,26.08,25.90
1680.00,24.97,26.71,26.86,26.77,27.57,27.07,26.87
1920.00,24.99,27.17,27.31,27.21,28.33,27.86,27.65
2160.00,25.00,26.82,27.24,27.14,26.69,27.72,27.52
2400.00,25.01,27.18,27.56,27.47,27.34,28.31,28.10
2640.00,25.02,26.89,27.48,27.38,27.89,28.81,28.59
2880.00,25.03,27.18,27.73,27.64,28.37,29.24,29.01
3120.00,25.03,26.94,27.65,27.56,27.21,29.03,28.80
3360.00,25.04,27.19,27.86,27.76,27.65,29.38,29.15
3600.00,25.04,26.98,27.78,27.68,28.04,29.70,29.47
3840.00,25.16,27.19,27.95,27.86,28.39,29.99,29.75
4080.00,25.16,27.38,28.11,28.01,28.71,30.24,30.00
4320.00,25.16,27.19,28.03,27.93,27.83,30.02,29.78
4560.00,25.15,27.37,28.17,28.07,28.13,30.24,30.00
4800.00,25.15,27.20,28.09,27.99,28.41,30.45,30.20
5040.00,25.15,27.35,28.21,28.11,28.67,30.64,30.39
5280.00,25.15,27.20,28.14,28.04,27.94,30.43,30.19
5520.00,25.14,27.34,28.25,28.15,28.19,30.61,30.36
5760.00,25.14,27.20,28.18,28.08,28.42,30.77,30.52
6000.00,25.14,27.33,28.28,28.18,28.63,30.92,30.66
6240.00,25.14,27.20,28.21,28.11,28.02,30.73,30.48
6480.00,25.14,27.32,28.30,28.20,28.23,30.87,30.62
6720.00,25.14,27.20,28.24,28.14,28.42,31.00,30.75
6960.00,25.14,27.31,28.33,28.22,28.61,31.12,30.87
7200.00,25.13,27.20,28.27,28.17,28.08,30.95,30.70
7440.00,25.13,27.31,28.34,28.24,28.26,31.07,30.81
7680.00,25.19,27.41,28.42,28.32,28.43,31.18,30.92
7920.00,25.19,27.30,28.36,28.26,28.59,31.28,31.02
8160.00,25.19,27.40,28.43,28.33,28.75,31.38,31.12
8400.00,25.18,27.30,28.38,28.28,28.28,31.22,30.96
8640.00,25.18,27.38,28.44,28.34,28.43,31.31,31.05
8880.00,25.18,27.29,28.39,28.29,28.58,31.40,31.14
9120.00,25.18,27.38,28.45,28.35,28.72,31.49,31.23
9360.00,25.17,27.29,28.40,28.30,28.30,31.34,31.08
9600.00,25.17,27.37,28.46,28.36,28.44,31.43,31.16
9840.00,25.17,27.28,28.41,28.31,28.57,31.50,31.24
10080.00,25.17,27.36,28.47,28.37,28.69,31.58,31.31
10320.00,25.17,27.28,28.42,28.32,28.32,31.44,31.18
10560.00,25.17,27.35,28.48,28.37,28.44,31.52,31.25
10800.00,25.17,27.28,28.43,28.33,28.56,31.59,31.32
11040.00,25.16,27.35,28.48,28.38,28.67,31.65,31.39
11280.00,25.16,27.28,28.44,28.34,28.33,31.53,31.26
11520.00,25.20,27.34,28.49,28.39,28.44,31.59,31.33
11760.00,25.20,27.41,28.53,28.43,28.55,31.66,31.39
12000.00,25.20,27.34,28.50,28.39,28.66,31.72,31.45


==> figures/find_model/plotdata/model_square_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.29,19.80,16.67,14.25,11.93,9.44,8.08
480.00,23.08,24.19,21.70,19.54,17.86,14.92,13.17
720.00,23.75,24.27,23.18,21.48,21.41,18.50,16.66
960.00,24.09,25.68,24.75,23.28,23.77,21.01,19.21
1200.00,24.31,25.42,25.14,23.91,22.45,21.99,20.38
1440.00,24.45,26.22,25.97,24.87,23.92,23.48,21.94
1680.00,24.56,25.95,26.09,25.13,25.09,24.67,23.21
1920.00,24.63,26.49,26.62,25.75,26.05,25.65,24.26
2160.00,24.70,26.25,26.65,25.86,24.89,25.79,24.54
2400.00,24.75,26.66,27.03,26.31,25.66,26.52,25.32
2640.00,24.79,26.45,27.01,26.35,26.33,27.14,26.00
2880.00,24.82,26.78,27.31,26.69,26.91,27.69,26.59
3120.00,24.85,26.58,27.27,26.70,25.98,27.63,26.62
3360.00,24.87,26.86,27.51,26.97,26.49,28.08,27.11
3600.00,24.90,26.68,27.47,26.96,26.95,28.48,27.54
3840.00,25.03,26.92,27.67,27.19,27.36,28.83,27.93
4080.00,25.04,27.14,27.85,27.39,27.73,29.16,28.29
4320.00,25.00,26.97,27.79,27.36,26.97,29.03,28.21
4560.00,25.01,27.16,27.95,27.53,27.32,29.31,28.52
4800.00,25.02,27.01,27.89,27.50,27.64,29.57,28.81
5040.00,25.03,27.18,28.03,27.65,27.93,29.80,29.07
5280.00,25.03,27.04,27.97,27.61,27.29,29.66,28.97
5520.00,25.04,27.20,28.09,27.75,27.57,29.88,29.20
5760.00,25.05,27.07,28.04,27.71,27.83,30.08,29.42
6000.00,25.05,27.21,28.15,27.83,28.07,30.26,29.62
6240.00,25.06,27.09,28.09,27.79,27.51,30.12,29.51
6480.00,25.06,27.22,28.19,27.90,27.74,30.29,29.70
6720.00,25.07,27.11,28.14,27.86,27.96,30.45,29.87
6960.00,25.07,27.23,28.24,27.96,28.17,30.60,30.04
7200.00,25.08,27.13,28.19,27.92,27.68,30.47,29.92
7440.00,25.08,27.24,28.27,28.01,27.88,30.61,30.08
7680.00,25.14,27.34,28.35,28.10,28.07,30.74,30.22
7920.00,25.14,27.25,28.30,28.06,28.25,30.87,30.36
8160.00,25.15,27.35,28.38,28.14,28.42,30.98,30.49
8400.00,25.12,27.16,28.23,28.04,27.98,30.85,30.38
8640.00,25.12,27.26,28.30,28.12,28.15,30.97,30.50
8880.00,25.13,27.17,28.26,28.08,28.31,31.07,30.62
9120.00,25.13,27.26,28.33,28.15,28.46,31.18,30.73
9360.00,25.13,27.18,28.29,28.12,28.06,31.05,30.62
9600.00,25.13,27.27,28.35,28.18,28.21,31.15,30.72
9840.00,25.13,27.19,28.31,28.15,28.35,31.24,30.83
10080.00,25.13,27.27,28.37,28.21,28.49,31.33,30.92
10320.00,25.14,27.20,28.34,28.18,28.13,31.22,30.82
10560.00,25.14,27.28,28.39,28.24,28.26,31.30,30.91
10800.00,25.14,27.21,28.36,28.21,28.39,31.39,31.00
11040.00,25.14,27.28,28.41,28.26,28.52,31.47,31.09
11280.00,25.14,27.21,28.37,28.23,28.19,31.35,30.99
11520.00,25.18,27.28,28.43,28.29,28.31,31.43,31.07
11760.00,25.18,27.35,28.48,28.34,28.43,31.51,31.15
12000.00,25.18,27.29,28.44,28.31,28.54,31.58,31.23


==> figures/find_model/plotdata/rankk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,212.62,202.68,136.67,60.7,88.17,39.25,53.98
176.73,210.41,197.84,135.99,132.39,93.27,73.22,72.8
118.16,205.56,173.84,112.01,115.1,64.28,39.16,56.7
456.4,184.42,194.6,166.56,147.69,138.03,118.08,116.64
300.45,188.99,203.95,137.02,161.57,141.32,105.87,105.28
446.37,197.8,196.36,181.11,179.79,208.86,134.57,125.96
684.6,195.55,183.48,181.34,118.11,192.04,115.87,131.04
530.2,206.75,199.68,169,168.04,195.48,143.64,139.7
645.92,197.23,212.52,187.75,189.87,186.38,134.55,158.12
912.8,206.04,212.37,181.31,200.72,179.2,116.84,169.44
659.81,208.16,218.03,197.88,201.37,186.43,159.02,156.88
840.22,199.4,205.29,201.07,205.28,149.88,176.06,160.58
1141,210.17,214.23,196.57,203.83,173.22,97.31,168.95
777.63,202.73,198.11,176.62,192.2,146.06,128.64,148.15
1034.5,205.58,203.63,190.68,203.74,191.92,185.51,175.99
1369.2,211.71,217.95,196.1,209.98,180.85,188.83,169.58
883.67,191.62,199.95,198.81,198.9,159.22,165.76,170.96
1223.6,192.27,206.48,215,199.37,207.68,156.23,181.61
1597.4,205.4,201.67,205.07,192.85,161.2,167.82,163.74
989.71,205.66,207.48,196.41,210.91,165.22,178.28,173.47
1407.4,205.36,199.05,199.76,210.47,179.74,182.64,173.13
1825.6,208.23,211.37,206.96,213.64,186.83,170.95,172.31
1369.7,189.47,204.99,211.13,204.25,208.95,200.37,180.39
1591.2,192.4,202.53,213.7,212.5,181.98,188.36,190.14
2053.8,178.53,192.11,215.58,213.55,154.2,209.66,199.94
1487.5,207.91,213.99,211.99,218.34,183.47,193.15,186.61
1769.7,208.22,210.27,219.92,220,200.97,215.78,176.98
2282,177.52,161,212.14,203.21,194.08,167.64,160.42
1605.3,209.06,214.68,198.26,215.27,180.76,179.78,172.59
1948.3,193.98,203.02,224.34,212.19,195.14,173.91,203.4
2510.2,203.61,203.16,222.03,215.41,175.58,157.79,206.15
1723.2,206.52,213.01,211.21,220.81,175.66,202.65,198.69
2126.8,205.27,201.51,225.26,215.72,196.86,208.66,214.51
2738.4,210.55,212.87,209.2,190.01,195.8,152.41,195.13
1826.3,192,204.87,205.31,224.64,194.27,179.67,208.88
2305.4,189.5,203.41,210.32,226.46,195.76,202.56,205.26
2966.6,210.75,213.65,221.91,212.11,177.35,217.25,192.08
1944.1,191.01,201.81,217.43,213.76,175.11,181.27,203.8
2478.7,206.52,215.01,223.41,220.12,186.43,216.05,206.27
3194.8,178.67,192.8,215.48,221.1,144.57,194.3,178.12
2047.2,191.93,191.99,209.89,221.08,195.92,180.94,200.55
2652,208.54,212.98,218.13,213.91,200.55,212.09,222.74
3423,203.46,203.42,224.06,219.01,170.9,228.65,222.13
2150.3,192.04,205.63,215.16,220.34,173.27,189.29,182.88
2825.3,190.35,198.14,224.85,221.78,198.43,228.99,198.28
3651.2,175.16,162.24,222.28,210.76,179.26,206.18,204.68
2253.4,198.59,204.03,209.91,223.24,184.55,216.46,191.62
2998.5,200.74,209.73,226.44,224.28,179.5,226.86,202.96
3879.4,208.98,214.91,223.9,201.54,135.08,223.87,204.38
2356.5,208.89,213.42,224.15,219.92,177.83,197.54,210.81
3171.8,196.45,206.58,219.93,221.28,195.64,209.6,219.99
4107.6,187.18,177.63,227.81,219.72,181.01,197.89,179.01
2951.5,209.04,216.35,223.28,227.98,197.38,201.17,205.56
3339.9,211.22,223.25,225.14,224.48,199.81,224.06,219.71
4335.8,208.76,201.65,227.17,214.29,183.41,213.42,207.75
3057.5,207.59,207,218.49,218.3,182.56,197.69,195.94
3507.9,207.84,213.28,221.59,216.61,193.98,237.38,213.36
4564,209.56,204.7,213.59,211.4,159.42,215,224.44
3181.2,210.7,219.28,224.03,231.19,180.38,234.25,188.21
3676,209.63,215.11,220.49,219.5,208.97,236.29,231.2
4792.2,177.64,190.72,223.75,223.01,207.12,192.18,213.64
3304.9,187.44,197.7,229.9,216.93,182.86,230.5,205.61
3844,208.97,213.18,225.18,220.8,185.88,238.15,223.58
5020.4,212.23,206.89,224.27,215.67,191.57,200.35,210.26
3411,209.9,214.51,219.47,221.6,196.2,233.19,215.85
4012.1,194.01,199.6,228.34,224.79,198.2,237.34,233.74
5248.6,185.66,181.45,213.96,220.18,178.97,232,217.01
3517,210.09,217.78,221.38,225.24,178.41,221.21,211.57
4180.1,205.19,211.23,227.4,223.22,188.03,228.17,236.33
5476.8,195.63,203.61,223.68,215.06,159.78,236.04,242.35
3623.1,196.98,203.09,213.97,227.01,186.49,215.59,225.4
4348.2,195,206.74,228,226.41,213.88,210.5,229.94
5705,210.92,217.94,213.41,229.68,153.3,228.66,194.1
3746.8,210.19,219.88,220.98,229.75,198.15,217.95,211.76
4511,195.81,200.15,230.04,231.54,191.95,235.58,217.09
5933.2,177.37,195.83,207.94,222.76,182.09,217.78,205.77
3852.8,192.28,201.77,216.85,226.78,162.44,228.91,219.04
4679,209.35,214.65,232.14,226.73,202.95,237.42,204.57
6161.4,185.35,197.85,213.45,227.53,182.06,243.02,191.56
3958.8,209.79,217.38,220.39,230.8,186.82,223.76,234.14
4841.8,208.91,216.63,225.85,221.28,194.67,231.67,227.75
6389.6,191.2,184.15,216.17,222.22,197.74,214.72,194.96
4064.9,209.15,211.37,223.96,223.04,192.41,225.07,213.28
5004.6,204.22,206.12,230.04,228.93,180.81,225.58,200.16
6617.8,187.31,195.83,214.57,221.37,176.98,202.82,244.91
4170.9,196.29,200.31,223.53,225.76,188.27,201.63,215.65
5167.4,194.3,203.14,227.67,219.45,196.84,244.07,216.66
6846,177.88,192.28,225.62,224.79,174,181.86,229.86
4277,192.46,202.88,215.94,223.54,191.65,207.36,226.17
5330.2,209.06,217.83,228.58,228.52,190.39,246.55,225.18
7074.2,196.86,204.59,226.17,213.53,191.09,244.06,186.24
4365.3,191.03,202.23,219.68,228.54,203.65,229.88,229.55
5493,211.15,221.06,233.18,224.46,194.66,215.35,223.86
7302.4,193.59,198.67,226.7,227.99,189.55,237.4,230.77
4471.4,203.28,213.95,225.88,226.74,180.13,237.43,206.9
5655.8,209.12,213.81,229.85,214.75,168.27,240.42,237.52
7530.6,177.41,189.19,220,221.23,187.79,213.81,199.82
4577.4,208.68,212.87,219.24,223.14,177.48,234.6,221.43
5818.6,202.35,208.33,228.4,225.59,203.36,243.49,210.58
7758.8,211.7,214.08,219.86,215.08,196.04,232.83,190.73
4683.5,208.3,211.94,211.13,223.31,172.42,235.35,217.75
5981.3,190.76,202.46,227.68,226.69,204.83,235.13,225.14
7987,197.99,205.36,222.14,223.09,182.93,219.5,233.55
4771.8,206.18,211.53,227.13,221.43,194.45,227.89,220.02
6138.9,211.23,221.16,213.91,231.85,181.17,220.18,227.08
8215.2,211.71,213.86,226.34,230.16,216.71,238.56,240.33
5690.8,209.37,214.96,231.46,227.09,185.08,233.13,222.45
6301.7,190.34,203.2,213.89,225.83,215.52,193.53,227.99
8443.4,207.94,200.56,231.29,224.9,168.59,231.52,202.78
5793.9,209.74,216.62,210.87,223.38,187.21,205.57,208.1
6459.2,208.81,212.92,225.69,227,201.83,235.2,239.38
8671.6,210.62,214.37,231.71,226.75,167.2,236.64,218.54
5917.7,208.67,215.73,226.5,230.88,170.15,235.74,201.55
6622,203.45,212.16,228.72,220.29,215.92,241.79,230.7
8899.8,175.51,188.93,227.74,223.77,199.83,239.52,221.73
6020.7,211.64,218.5,214.7,227.49,185.93,227.12,203.58
6779.6,195.5,207.05,230.27,226.93,207.83,245.09,219.87
9128,200.26,204.07,228.49,229.45,167.13,204.17,199.96
6144.5,210.75,218.06,216.11,229.42,198.59,226.78,216.22
6937.1,209.11,216.16,229.13,224.37,175.72,244.8,213.48
9356.2,187.33,191.46,214.66,223.79,170.84,246.27,202.19
6247.6,209.47,211.8,224.36,226.92,206.02,233.56,226.57
7099.9,199.78,208.42,223.33,231.59,213.64,242.88,226.82
9584.4,210.87,202.24,224.49,231.23,196.43,246.74,230.2
6350.6,184.76,191.79,229.61,218.97,170.49,212.7,239.32
7257.4,193.14,200.61,213.45,224.3,203.66,231.42,228.71
9812.6,179.36,198.36,231.19,218.88,189.41,242.43,252.11
6474.4,206.95,205.91,220.03,221.58,174.13,229.82,222.59
7415,205.16,210.54,228.97,226.23,204.63,229.61,222.89
10041,198.9,205.66,221.86,224.81,193.97,246.44,225.18
6577.5,211.3,219.87,233.41,227.64,173.62,231.85,205.6
7572.5,210.55,221.48,224.36,228.71,193.09,237.03,235.77
10269,185.28,198.32,213.03,225.39,182.77,232.67,237.01
6680.6,211.16,218.99,235.11,222.31,188.13,244.66,217.62
7730.1,193.37,199.15,234.63,227.17,197.52,230.94,224.62
10497,188.13,196.27,229.6,227.82,177.01,241.91,191.7
6804.3,203.04,212.08,226.55,219.94,167.9,220.26,217.46
7887.6,208.75,213.51,226.07,224.19,204.26,247.82,226.7
10725,208.58,213.03,224.45,226.74,188.02,212.66,222.62
6907.4,209.81,214.65,224.57,223.19,190.53,240.17,219.72
8045.1,187.15,200.66,222.66,223.37,196.55,231.36,234.8
10954,175,160.74,226.24,230.78,184.87,215.21,219.02
7010.5,191.37,201.28,225.82,228.81,181.81,239.53,218.27
8202.7,200.83,206.41,230.17,226.74,211.75,246.08,224.32
11182,192.45,187.91,229.6,217.84,185.51,229.24,234.44
7113.6,209.32,220.2,226.2,233.3,204.66,243.94,230.53
8355,193.97,202.75,210.56,236.62,194.71,229.37,254.14
11410,204.13,197.05,231.23,227.78,197.48,242.13,207.13
7216.6,210.23,218.17,230.05,223.15,195.68,222.2,224.29
8512.5,187,196.44,227.4,227.53,201.11,244.49,208.59
11638,179.4,199.17,231.55,227.91,207.19,214.05,232.19
7319.7,200.57,205.13,227.1,227.94,189.48,213.39,229.33
8670.1,208.22,214.57,234.79,219.42,201.25,240.18,224.34
11866,210.44,213.97,216.86,215.91,201.16,216.12,216.69
7422.8,190.28,200.13,225.46,230.96,201.16,212.64,214.19
8822.4,195.52,205.16,209.65,231.18,215.24,244.97,219.72
12095,190.03,192.67,221.97,232.61,169.26,200.99,220.86
7525.9,197.88,200.22,235,231.45,201.98,220.72,244.58
8979.9,194.43,208.4,230.83,228.91,195.74,245.38,229.95
12323,206.36,206.02,225.76,226.68,165.22,236.18,236.92
7629,190.6,204.36,227.27,227.28,187,226.71,220.45
9132.2,198.28,205.73,226.02,233.58,170.79,225.47,222.69
12551,201.81,205.83,230.44,218.02,192.68,225.16,230.33
7732.1,200.58,207.39,231.18,227.25,200.67,245.33,219.16
9289.7,208.03,218.46,232.62,224.39,215.55,219.89,235.25
12779,209.59,214.65,232.45,225.16,178,250.24,248.21


==> figures/find_model/plotdata/rankk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,24.94,24.7,13.36,17.03,15.48,9.75,6.35
176.73,23.81,21.49,12.62,12.04,14.68,6.26,9.06
118.16,25.18,24.15,11,13.75,15.98,7.01,7.24
456.4,24.15,25.34,18.15,21.71,25.97,11.07,14.79
300.45,25.17,26.86,20.39,16.02,22.41,9.27,12.26
446.37,22.87,23.5,22.98,21.67,26.3,17.62,16.38
684.6,24.83,24.98,23.97,23.55,27.72,18.88,13.79
530.2,25.15,25.82,23.28,23.01,24.71,13.55,16.85
645.92,23.88,25.65,25.06,21.71,27.13,19.75,18.73
912.8,22.8,25.54,25.12,24.73,27.61,20.87,19.58
659.81,25.49,26.63,24.55,20.76,26.81,19.96,18.37
840.22,25.73,27.43,24,25.34,21.77,22.3,20.39
1141,22.49,24.53,25.94,25.26,24.27,18.09,21.44
777.63,25.13,26.22,24.36,21.68,22.04,15.9,18.68
1034.5,23.17,23.83,23.71,22.97,24.16,22.92,20.61
1369.2,25.01,26.84,22.77,25.61,23.44,22.69,18.95
883.67,25.34,26.62,25.16,22.43,23.73,21.74,18.76
1223.6,25.11,26.32,25.56,24.46,28.14,20.71,22.4
1597.4,24.66,25.86,25.23,26.22,25.06,17.89,23.88
989.71,25.37,26.02,25.92,24.92,22.14,22.3,21.8
1407.4,25.48,26.02,25.4,25.76,26.81,24.57,23.4
1825.6,25.74,27.66,23.88,26.33,26.7,25.77,24.37
1369.7,25.45,27.69,24.57,23.78,26.25,21.19,19.04
1591.2,23.82,25.33,27.55,24.49,26.15,26.73,20.52
2053.8,25.18,26.3,25.71,26.52,23.46,24.91,24.83
1487.5,22.94,24.68,26.95,24.01,25.98,25.61,21.6
1769.7,25.53,26.49,27.52,26.88,26.36,26.94,24.65
2282,23.19,23.17,27.44,26.97,25.03,23.3,22.48
1605.3,25.55,27.23,26.69,24.4,24.48,21.29,20.19
1948.3,25.61,26.8,26.57,27.23,26.62,27.6,26.94
2510.2,24.23,24.82,27.47,27.17,25.46,24.1,23.77
1723.2,23.49,24.51,27.06,25.49,25.95,24.71,22.27
2126.8,25.72,27.59,26.35,26.88,23.95,24.23,24.08
2738.4,23.86,25.58,28.04,27.36,26.98,28.03,22.89
1826.3,24.88,26.55,25.83,25.06,26.74,26.36,24.18
2305.4,23.89,25.79,26.43,26.24,23.38,24.87,25.18
2966.6,23.39,24.81,26.51,27.01,25.46,27.39,25.61
1944.1,25.4,26.91,26.98,26.83,26.92,24.98,25.74
2478.7,25,26.86,27.98,26.34,26.77,26.5,26.4
3194.8,25.79,27.24,27.34,27.67,27.68,26.87,24.11
2047.2,25.25,26.16,27.46,25.08,27.14,26.63,24.52
2652,22.94,25.12,28.34,25.88,27.4,24.24,25.73
3423,25.82,26.74,27.22,26.77,25.34,28.52,25.73
2150.3,25.4,27.03,27.25,26.28,27.49,26.45,23.25
2825.3,25.65,26.66,27.25,27.9,28,27.79,26.47
3651.2,23.7,25.36,27.59,27.78,25.18,28.99,23.02
2253.4,22.79,25.37,27.54,26,28,26.08,23.97
2998.5,23.65,24.83,27.58,27.91,28.53,27.46,24.98
3879.4,25.87,28.09,28.4,27.06,24.93,28.89,21.94
2356.5,25.58,27.39,27.61,26.46,22.22,27.51,26.02
3171.8,25.78,27.68,28.46,26.44,25.97,27.66,24.61
4107.6,22.95,23.34,26.56,27.59,24.91,27.06,27.66
2951.5,25.46,27.38,27.41,25.64,22.97,28.43,23.24
3339.9,23.89,25.44,28.67,26.52,26.05,26.62,24.65
4335.8,25.19,26.72,28.02,28.01,25,27.47,28.13
3057.5,25.57,26.55,27.04,25.97,24.37,28.3,23.79
3507.9,25.69,28.06,27.79,26.4,28.13,25.29,25.82
4564,24.11,25.76,27.44,27.48,26.38,29.83,23.9
3181.2,24.66,26.53,27.41,26,24.73,26.61,23.7
3676,25.08,23.71,27.63,27.28,26.81,28.32,25.69
4792.2,23.16,25.21,28.74,27.79,24.98,30,25.24
3304.9,25.21,25.15,27.89,24.9,25.06,28.07,27.46
3844,23.3,27.68,28.48,27.29,26.23,29.47,27.26
5020.4,23.02,25.61,28.57,27.79,25.17,29.65,24.58
3411,25.84,26.32,27.48,26.46,26.01,28.54,23.78
4012.1,25.74,26.99,28.46,27.02,28.18,25.51,24.88
5248.6,23.11,26.77,27.92,27.15,23.53,28.49,26.52
3517,23.92,27.81,27.45,26.32,26.1,26.72,24.9
4180.1,25.72,24.86,27.72,27.09,28.08,28.39,27.39
5476.8,24.14,25.26,29.22,28.08,27.85,30.37,27.98
3623.1,22.93,27.67,28.52,27.08,25.41,27.31,24.56
4348.2,25.18,25.47,28.29,27.58,26.33,26.76,28.1
5705,25.85,27.25,28.6,27.92,20.39,30.59,23.71
3746.8,25.86,24.82,27.7,25.61,25.44,26.73,24.26
4511,23.71,24.97,27.74,26.59,23.93,28.41,27.78
5933.2,24.95,25.35,27.6,28.6,27.17,29.73,27.22
3852.8,25.57,25.66,27.8,26.8,24.29,26.26,22.81
4679,23.49,27.19,27.94,26.81,25.04,27.04,26.88
6161.4,25.63,28.19,28.11,28.36,26.46,29.62,28.57
3958.8,25.73,27.45,28.15,26.08,24.97,29.14,26.89
4841.8,24.72,25.1,28.14,26.59,26.77,28.77,27.34
6389.6,25.75,25.05,28.81,27.28,25.72,28.93,26.63
4064.9,25.74,25.5,27.96,27.3,25.12,26.78,22.91
5004.6,23.13,27.63,28.25,28.08,28.47,30.91,27.48
6617.8,25.62,24.48,29.1,28.34,25.18,29.26,27.35
4170.9,25.57,24.92,28.09,25.52,26.89,29.03,26.18
5167.4,25.71,27.95,28.42,28.69,26.24,28.78,25.36
6846,22.95,27.33,28.52,27.75,28.6,31.04,29.13
4277,25.44,25.05,27.94,25.31,26.94,29.68,26.04
5330.2,25.01,26.76,29.09,27.18,28.06,31.13,27.84
7074.2,22.81,25.25,29.09,27.96,25.26,30.66,26.42
4365.3,23.03,27.2,28.55,27.04,25.52,26.89,23.59
5493,25.65,26.55,28.4,28.16,26.02,27.22,25.54
7302.4,23.88,24.51,28.14,28.16,26.73,29.09,26.29
4471.4,23.16,23.63,27.78,27.05,25.24,25.81,24.44
5655.8,23.72,25.33,28.24,27.67,28.25,29.9,25.41
7530.6,25.83,25.89,29.3,27.78,25.07,29.74,27.9
4577.4,24.1,27.08,27.09,26.26,25.33,26.8,26.42
5818.6,25.84,23.87,28.8,25.35,28.47,30.19,27.36
7758.8,25.88,27,28.85,28.31,25.71,30.56,28.73
4683.5,25.07,27.39,28.51,27.51,27.28,28.91,23.7
5981.3,25.57,24.94,27.84,27.31,25.41,29.36,26.53
7987,22.84,23.57,28.8,27.29,24.82,29.71,25.41
4771.8,23.11,27.64,27.17,25.51,26.57,29.1,25.97
6138.9,25.71,26.32,28.68,28.21,26.31,30.91,24.98
8215.2,25.82,26.06,29.13,27.66,24.72,31.2,30.17
5690.8,25.8,26.92,28.45,27.3,27.1,28.96,25.46
6301.7,25.86,26.99,28.81,27.04,27,31.33,26.88
8443.4,25.87,24.88,29.22,28.16,25.99,28.4,25.2
5793.9,25.68,27.07,27.94,26.8,24.99,28.46,26.45
6459.2,23.67,27.33,28.98,26.75,23.97,30.9,26.19
8671.6,24.18,25.48,29.42,27.45,23.74,30.22,28.86
5917.7,24.15,27.42,29,28.08,25.04,27.46,24.66
6622,25.64,27.66,28.93,28.09,26.29,30.99,26.92
8899.8,25.8,25.21,29.33,28.28,26.94,29.83,27.24
6020.7,22.8,27.57,29.11,28.22,25.43,29.2,27.89
6779.6,25,24.5,29.23,28.15,26.14,29.71,26.56
9128,22.9,24.58,29.28,27.74,26.44,30.38,27.86
6144.5,25.79,26.72,28.2,26.61,26.56,30.2,25.45
6937.1,23.95,25.9,27.31,28.07,26.83,30.57,26.92
9356.2,23.91,27.59,28.74,28.33,24.91,30.54,29.63
6247.6,25.61,27.01,28.7,27.27,24.11,29.26,25.25
7099.9,25.74,24.82,28.62,26.71,25.3,28.84,25.41
9584.4,22.51,27.07,29.35,28.57,26.66,30.8,27.46
6350.6,22.84,27.24,28.74,27.63,23.32,26.47,26.52
7257.4,23.1,27.67,28.07,28.03,28.05,30.41,27.55
9812.6,25.85,26.71,29.21,28.19,26.59,31.68,27.59
6474.4,24.59,26.3,28.94,27.01,26.38,28.45,24.77
7415,25.69,26.35,27.67,27.24,27.66,30.01,27.23
10041,23.98,28.47,29.07,28.04,25.46,31.14,31.11
6577.5,25.89,25.64,28.5,27.37,26.66,30.36,27.29
7572.5,25.25,26.8,28.89,27.44,26.55,28.81,28.7
10269,25.89,23.42,29.04,29.2,24.04,30.06,29.56
6680.6,25.74,25.9,28.56,26.66,26.87,29.5,27.56
7730.1,25.77,25.28,27.54,28.42,25.99,30.59,27.31
10497,24.48,26.86,29.41,28.57,28.67,31.02,27.33
6804.3,22.63,25.58,28.58,26.77,26.8,29.52,25.06
7887.6,24.26,27.84,29.11,27.63,25.35,29.61,27.29
10725,23.43,28.24,29.34,27.8,29.48,31.32,30.94
6907.4,25.66,26.34,28.08,26.51,26.96,29.7,25.21
8045.1,25.72,27.97,28.93,27.15,25.38,30.68,28.53
10954,24.15,26.59,29.08,28.29,27.14,29.91,27.43
7010.5,23.12,26.78,29.03,28.19,23.96,29.16,27.37
8202.7,25.03,25.68,27.66,27.37,27.25,30.32,28.65
11182,25.9,27.87,28.91,28.16,26.06,32.04,29.85
7113.6,24.51,25.23,28.76,28.5,23.68,30.48,27.65
8355,24.89,26.42,28.1,28.34,25.84,31.93,26.26
11410,23.79,26.73,28.97,28.69,23.05,30.31,28.08
7216.6,25.03,24.04,28.79,27.45,25.47,29.21,27.41
8512.5,25.47,24.08,28.68,27.99,25.9,30.77,25.83
11638,24.69,28.38,28.79,28.63,25.98,30.36,27.59
7319.7,25.86,25.36,27.28,27.96,25.57,30.48,24.63
8670.1,25.73,26.54,27.66,27.86,24.96,31.25,27.08
11866,23.69,21.99,28.95,27.95,26.21,31.11,28.82
7422.8,22.81,27.35,28.43,26.37,27.06,29.87,26.49
8822.4,25.02,25.5,28.89,26.98,23.64,28.83,27.44


==> figures/find_model/plotdata/ratio_10core.csv <==
ratio,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
1,215.22,225.76,243.99,241.3,215.39,252.07,249.94
1.2143,206.81,219.12,238.49,236.14,220.63,253.43,251.24
1.44,207.26,218.06,236.16,234.07,218.59,251.98,244.62
1.7273,206.26,218.24,234.38,231.97,214.01,248.74,247.77
2,205.35,209.81,226.94,226.18,198.92,237.46,242.73
2.3333,208.14,218.12,234.51,231.96,210.51,252.88,247.16
2.75,207.29,217.52,236.68,232.2,214.43,255.39,238.51
3.2857,207.14,219.7,241.07,233.85,216.67,253.73,237.41
3.6923,211.13,216.45,235.44,228.18,201.04,242.71,225.02
4.1667,208.9,221.55,244.38,231.66,214.83,248.12,227.6
5.2,216.98,221.45,241.58,223.13,204.44,235.16,200.5


==> figures/find_model/plotdata/ratio_1core.csv <==
ratio,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
1,25.22,25.8,28.88,28.96,26.28,31.89,31.07
1.2143,25.7,27.38,29.42,29.6,29.23,32.75,32.23
1.44,25.69,27.16,29.33,29.59,29.13,32.88,32.03
1.7273,25.77,27.48,29.62,29.65,29.5,32.85,31.99
2,25.3,26.55,29.24,28.73,28.28,32.3,31.17
2.3333,25.7,27.73,29.65,29.49,29.21,32.47,31.45
2.75,25.72,27.5,29.45,29.14,28.62,31.88,30.41
3.2857,25.75,27.48,29.35,29.18,28.51,30,30.21
3.6923,25.37,26.39,28.78,28.43,26.68,30.6,28.63
4.1667,25.69,27.31,29.21,28.56,28.04,30.93,29.21
5.2,25.55,26.79,28.69,28.28,26.69,29.56,26.79


==> figures/find_model/plotdata/speedup_fixk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.56894,-0.50575,-0.5329,-0.73669,-0.83187,-0.85148
197.99,-0.46403,-0.82285,-0.68499,-0.74311,-0.88672,-0.89626
230.04,-0.31296,-0.42041,-0.59616,-0.77934,-0.84929,-0.85319
659.89,-0.19542,-0.28987,-0.30466,-0.45121,-0.73544,-0.66794
366.68,-0.13002,-0.23061,-0.4493,-0.49147,-0.67043,-0.76337
481.66,-0.17181,-0.25715,-0.40892,-0.57994,-0.65656,-0.74207
887.68,-0.045958,-0.31043,-0.31904,-0.37355,-0.60809,-0.62867
641.3,-0.11387,-0.28942,-0.352,-0.44966,-0.59914,-0.66421
739.73,-0.070716,-0.18883,-0.40711,-0.43668,-0.67232,-0.63009
1095.3,-0.089997,-0.21751,-0.30096,-0.3887,-0.43533,-0.56343
823.59,-0.053295,-0.26282,-0.36117,-0.38649,-0.57247,-0.66421
924.88,-0.073072,-0.10281,-0.38558,-0.4708,-0.50272,-0.60586
1504.3,-0.057596,-0.29231,-0.32039,-0.22087,-0.555,-0.5778
1003.4,-0.10687,-0.23044,-0.26783,-0.29815,-0.49665,-0.56979
1148.9,-0.03253,-0.16132,-0.19016,-0.26355,-0.38438,-0.58085
1720.6,-0.012928,-0.15375,-0.31843,-0.1168,-0.49411,-0.63154
1183,-0.061655,-0.22801,-0.29147,-0.36873,-0.54362,-0.61156
1434,-0.074257,-0.14617,-0.36317,-0.36645,-0.51571,-0.57204
1913.3,-0.034299,-0.28575,-0.23515,-0.34147,-0.43454,-0.57449
1357.5,-0.052322,-0.13604,-0.33219,-0.27587,-0.47923,-0.50384
1647.2,-0.088994,-0.064501,-0.23149,-0.26869,-0.36474,-0.52421
2129.4,-0.059514,-0.047622,-0.19321,-0.20495,-0.63684,-0.4639
1524.7,-0.12627,-0.2045,-0.24515,-0.29889,-0.45265,-0.53585
1823.8,-0.072803,-0.21471,-0.24327,-0.24159,-0.45702,-0.49734
2313.3,-0.098414,-0.25109,-0.14536,-0.15483,-0.45007,-0.54983
1691.8,-0.0062159,-0.056216,-0.20932,-0.15158,-0.34051,-0.4361
1993.5,-0.041611,-0.061797,-0.32958,-0.1603,-0.3746,-0.55901
2505.8,0.042031,0.0031732,-0.22424,-0.32255,-0.42326,-0.58481
1858.7,-0.12296,-0.14676,-0.22238,-0.14639,-0.43449,-0.54321
2179.9,-0.0088101,-0.30439,-0.27389,-0.19745,-0.56182,-0.48001
2674.7,0.00035614,-0.14292,-0.16184,-0.2321,-0.58291,-0.50633
2020.4,-0.039184,-0.12895,-0.25254,-0.17698,-0.37378,-0.55904
2547.8,-0.16733,-0.066469,-0.22631,-0.26487,-0.39187,-0.4603
2858.6,-0.1117,0.05852,-0.039959,-0.17715,-0.52514,-0.41577
2180,-0.012244,-0.21642,-0.22367,-0.30449,-0.47914,-0.37785
2745.9,-0.022487,-0.10692,-0.18744,-0.4052,-0.31939,-0.47897
3027.3,-0.053226,-0.086819,-0.24443,-0.28882,-0.4265,-0.56186
2703.7,0.01375,-0.19111,-0.22119,-0.10698,-0.40536,-0.51588
2948.6,-0.024787,-0.11519,-0.27186,-0.2617,-0.43465,-0.4846
3187.6,-0.034885,-0.16522,-0.38355,-0.17079,-0.49658,-0.5132
2887.8,0.053028,-0.094769,-0.10044,-0.14708,-0.43911,-0.54945
3155.8,0.00066657,-0.21673,-0.22921,-0.24387,-0.51331,-0.41846
3371.4,-0.0041841,-0.33329,-0.12437,-0.3759,-0.39701,-0.40004
3071.8,0.019557,-0.10375,-0.16266,-0.14765,-0.46851,-0.47126
3353.4,-0.10864,-0.058308,-0.10168,-0.30451,-0.32703,-0.48399
3948.5,0.051205,0.079708,0.035419,-0.22072,-0.28815,-0.32023
3249.6,0.012989,-0.18341,-0.17307,-0.36763,-0.37471,-0.38369
3569.3,0.0059186,-0.032283,-0.18509,-0.25636,-0.39513,-0.43382
4127.6,0.047494,-0.083222,-0.10942,-0.33251,-0.51215,-0.51791
3433.5,-0.0086874,-0.023149,-0.080994,-0.20399,-0.39787,-0.38039
3960.2,0.0040098,0.0086445,-0.11368,-0.28641,-0.29475,-0.37989
4289.5,0.020393,-0.0030618,0.077065,0.0091277,-0.21109,-0.31727
3611.2,0.018675,-0.1178,-0.23884,-0.14832,-0.48924,-0.47304
4198.3,-0.034548,-0.014108,-0.16008,-0.22711,-0.37092,-0.30527
4468.6,0.0024959,-0.22086,-0.20914,-0.21333,-0.29965,-0.39411
3786.5,-0.00085446,-0.11008,-0.23706,-0.16163,-0.39633,-0.52635
4353.2,0.0089834,-0.21341,-0.17108,-0.098817,-0.28228,-0.3765
4647.6,-0.061228,0.00041231,-0.0031438,-0.065248,-0.37118,-0.62367
3964.1,0.044245,-0.016671,-0.070548,-0.09611,-0.25086,-0.34401
4502.9,-0.033497,-0.014244,-0.095088,-0.17024,-0.34352,-0.40992
4826.6,0.01412,-0.12543,-0.23801,-0.20584,-0.58612,-0.51797
4133.1,0.05596,-0.043934,-0.23392,-0.26336,-0.30341,-0.50645
4735,-0.0068709,-0.12924,-0.10026,-0.23269,-0.3193,-0.47786
4979.1,-0.010456,0.0049964,-0.11301,-0.17178,-0.28438,-0.44174
4310.5,0.048442,0.0057925,-0.10257,-0.12513,-0.33227,-0.48975
4971,-0.011015,-0.0063236,-0.030496,-0.23168,-0.2378,-0.271
6317.3,-0.10627,-0.17336,-0.13604,-0.093403,-0.33838,-0.39242
4479.3,0.037688,-0.078181,-0.16739,-0.17504,-0.46923,-0.50406
5050,-0.01304,-0.024738,-0.18093,-0.19867,-0.26626,-0.36723
6504,0.046103,-0.06432,-0.022054,-0.03239,-0.57606,-0.4881
4654.5,0.021811,-0.096139,-0.16432,-0.082844,-0.44039,-0.37155
5291,0.0083882,-0.060061,-0.10237,-0.3017,-0.3194,-0.44216
6723.1,-0.084886,-0.022458,-0.34837,-0.15376,-0.34822,-0.38722
4823.2,0.063694,-0.077287,-0.028474,-0.14438,-0.39287,-0.34854
5535.6,0.015889,-0.049175,-0.048823,-0.2058,-0.28555,-0.34121
6909.7,0.03437,-0.037499,-0.10157,-0.069303,-0.25793,-0.38617
4991.9,0.02383,-0.05743,-0.21614,-0.10347,-0.32304,-0.37399
5956.6,0.010336,-0.23413,-0.06704,-0.16626,-0.23774,-0.33993
7096.3,0.059773,0.025904,0.080258,-0.21059,-0.14886,-0.36298
5167,-0.021471,-0.16894,-0.097541,-0.13213,-0.36468,-0.38993
6204.1,-0.020445,-0.0028623,-0.085254,-0.20716,-0.24891,-0.26067
7282.9,-0.08281,-0.032985,0.080075,-0.22623,-0.17678,-0.3505
5335.6,0.048433,-0.1515,-0.10983,-0.13121,-0.44421,-0.33382
6376.5,-0.02305,-0.06341,-0.098411,-0.3217,-0.32431,-0.31354
7490.8,0.024063,-0.2913,-0.10411,-0.19448,-0.39245,-0.27885
5504.2,0.064695,-0.020481,-0.16197,-0.034761,-0.39127,-0.31036
6559.2,-0.0019738,-0.024005,-0.12541,-0.14227,-0.25616,-0.33986
7677.3,0.024967,0.033465,-0.12996,-0.31486,-0.3944,-0.19161
5672.8,0.032663,0.017994,-0.023429,-0.010026,-0.25123,-0.41465
6716.9,-0.014986,-0.025538,-0.10021,-0.29279,-0.15654,-0.26659
7863.8,0.017429,-0.046321,0.076266,0.07071,-0.099778,-0.27565
5834.8,-0.01386,-0.12813,-0.17449,-0.031209,-0.24958,-0.47193
6992.4,-0.015071,-0.086312,-0.12521,-0.32214,-0.3963,-0.28238
8050.3,0.01759,-0.076813,-0.073945,-0.22704,-0.46159,-0.44357
6001.2,0.013555,0.027415,-0.035741,-0.0086815,-0.40955,-0.33223
7062.4,-0.030748,0.017739,-0.063812,-0.18533,-0.22243,-0.27195
8225.6,0.02958,-0.17012,-0.12866,-0.14001,-0.27103,-0.47035
6169.6,0.075733,-0.17192,-0.077755,-0.057964,-0.33791,-0.41717
7342.6,-0.020563,-0.027645,-0.061102,-0.20773,-0.18819,-0.22355
8412,0.07378,-0.0016299,-0.0085842,-0.027545,-0.16478,-0.19738
6331.5,0.066132,-0.026405,-0.093744,-0.1271,-0.29021,-0.30406
7412.9,-0.025016,0.038198,-0.11844,-0.097818,-0.18705,-0.25506
8598.4,0.047992,-0.1891,-0.026026,-0.2497,-0.41703,-0.42061
6497.8,0.059156,-0.17464,-0.10777,-0.15587,-0.41692,-0.32893
7679.9,-0.0043864,0.020539,-0.037826,-0.18335,-0.23346,-0.33197
8773.7,0.037854,-0.072593,-0.01696,-0.20199,-0.19939,-0.28138
6666.2,0.050501,-0.14388,-0.11552,-0.10565,-0.32825,-0.29246
7862.4,-0.017536,0.039443,-0.0068909,-0.15864,-0.34413,-0.25918
8960.1,0.054749,0.070179,-0.0064007,-0.011544,-0.48663,-0.1679
6825.8,0.038362,-0.093,-0.23454,-0.15374,-0.49755,-0.46639
8474.7,0.036641,-0.11936,-0.068062,-0.21281,-0.21008,-0.20361
9983.5,0.030132,0.0013337,-0.16721,-0.090496,-0.20707,-0.33358
6987.6,0.045084,0.057643,0.01424,0.0099837,-0.34423,-0.30477
8650.8,0.010291,0.056906,-0.011463,-0.21295,-0.15177,-0.14815
10188,-0.011552,-0.16116,-0.1043,-0.1791,-0.41507,-0.25546
7153.8,0.062002,0.034883,-0.0080781,0.050829,-0.22183,-0.32071
8859.1,0.0063855,0.00061795,-0.011947,-0.12344,-0.14702,-0.23137
10380,0.064959,-0.15294,-0.062949,-0.15515,-0.59114,-0.26137
7313.4,0.070316,-0.15736,-0.16039,-0.1093,-0.29934,-0.42334
9037.8,0.031841,-0.05228,-0.092591,-0.18348,-0.3714,-0.37254
10572,-0.01755,-0.031272,0.003776,0.0024464,-0.23034,-0.38244
7472.9,0.057216,-0.070222,-0.07755,-0.09405,-0.40842,-0.42939
9229.5,0.022135,-0.098898,-0.065506,-0.21156,-0.20726,-0.32999
10776,0.039919,0.065733,-0.015822,-0.05928,-0.37572,-0.2391
7634.6,0.04148,-0.061339,-0.1093,-0.074531,-0.27803,-0.29541
9410.6,0.031076,-0.091012,-0.079411,-0.16274,-0.29143,-0.3648
10944,0.049439,-0.057853,-0.12464,-0.068311,-0.37122,-0.25594
7794.1,0.066688,-0.033898,-0.041977,0.15539,-0.34141,-0.23951
9604.7,0.041726,-0.093517,-0.14266,-0.29832,-0.35748,-0.35091
11136,0.040574,-0.10119,-0.018838,-0.047867,-0.21813,-0.22567
7953.5,0.021725,-0.15947,-0.070717,0.0226,-0.30868,-0.42911
9788.2,0.023771,-0.049047,-0.07016,-0.14493,-0.1488,-0.25537
11328,0.033444,0.057724,-0.047243,-0.016116,-0.14868,-0.20693
8113,0.045804,-0.017177,-0.088674,0.046478,-0.26448,-0.43009
9984.5,0.00092327,0.047035,0.008771,-0.10756,-0.11069,-0.1232
11496,0.028771,0.014786,0.033575,0.1217,-0.49525,-0.10873
8272.4,0.085366,-0.088649,-0.0018241,0.03794,-0.21185,-0.42115
10170,0.032423,0.047226,0.025355,-0.13041,-0.13681,-0.27501
11688,0.030084,-0.02012,-0.057341,-0.17006,-0.26644,-0.50093
8431.8,0.075905,-0.026815,-0.08035,-0.027733,-0.38745,-0.44229
10248,0.045528,0.031504,-0.025203,-0.22251,-0.15158,-0.1784
11868,-0.041121,-0.014838,0.038472,-0.14959,-0.28154,-0.19045
8591.2,0.064268,0.020973,0.0062296,-0.075689,-0.20314,-0.39122
10557,-0.005372,-0.0085376,-0.068253,-0.15876,-0.17847,-0.34524
12060,0.033643,-0.041589,-0.14552,-0.17302,-0.23892,-0.35746
9783.5,0.0022057,0.0018135,-0.063915,-0.12945,-0.39986,-0.29237
10635,0.0061793,-0.024955,-0.05048,-0.2602,-0.19422,-0.24893
12228,0.029884,-0.28949,0.0025412,-0.28293,-0.1822,-0.25081
9961.7,0.037524,0.062731,-0.078166,0.094642,-0.18014,-0.2267
10949,0.045553,0.011776,0.028768,-0.083411,-0.090951,-0.25581
12408,-0.0083554,-0.04733,-0.0026467,-0.14017,-0.33385,-0.24189
10140,0.032602,-0.0089268,-0.093974,-0.012177,-0.37992,-0.44586
11027,0.031887,0.019074,-0.060209,-0.18313,-0.15182,-0.28847
12576,0.014909,0.026961,0.028831,0.035481,-0.33268,-0.20338
10310,0.018775,-0.048941,-0.1364,-0.12665,-0.42111,-0.41493
11345,-0.0014426,0.064403,0.065537,-0.097017,-0.11392,-0.14833
12768,0.047209,0.049954,0.079884,-0.04764,-0.10029,-0.20865
10486,0.068371,-0.012856,-0.16308,-0.053927,-0.24325,-0.4408
11981,0.02961,-0.0045997,0.0073307,-0.23439,-0.22203,-0.33956
12936,0.042731,-0.071586,-0.067375,-0.0056465,-0.37726,-0.45516
10664,0.082442,0.03403,0.020334,-0.0081652,-0.33899,-0.23036
12184,0.0087409,-0.0011941,-0.073844,-0.313,-0.21513,-0.20663
13128,0.0141,-0.077693,-0.049588,-0.2034,-0.27995,-0.38822
10835,-0.030402,-0.01394,-0.13767,0.0088487,-0.37654,-0.38583
12381,0.01432,0.082913,-0.10039,-0.12857,-0.28354,-0.31433
13296,0.04639,-0.0864,-0.14996,-0.17352,-0.34718,-0.32003
11013,0.056676,-0.014085,-0.084459,-0.091212,-0.24059,-0.39943
12464,-0.024517,-0.051697,-0.089828,-0.23836,-0.18651,-0.19929
13476,-0.12419,-0.020162,0.067826,0.093974,-0.093353,-0.11572
11181,0.041132,0.018292,-0.012416,0.035614,-0.18732,-0.25599
12669,0.018358,0.020426,0.0011377,-0.14852,-0.1661,-0.21584
13644,-0.034288,-0.055093,-0.044401,-0.20347,-0.5039,-0.10392
11359,0.027006,-0.014132,-0.043123,0.009486,-0.37775,-0.24117
12890,0.026047,0.026502,0.022766,-0.21535,-0.19258,-0.20692
13811,-0.072275,-0.057904,0.05822,-0.13528,-0.34316,-0.362
11527,0.040132,-0.092793,0.0068245,0.018233,-0.34963,-0.24421
13076,0.004039,-0.052174,-0.077168,-0.12801,-0.32359,-0.24182
13991,-0.041347,0.035129,0.019612,-0.13784,-0.31394,-0.24383
11705,0.080698,0.021551,0.054638,-0.02475,-0.32877,-0.20906
13299,0.03529,-0.082517,-0.0088462,-0.17597,-0.32089,-0.21854
14159,-0.022289,-0.0089373,0.045286,0.15924,-0.15815,-0.091063
11876,0.017051,-0.016458,-0.12835,0.064202,-0.3867,-0.28241
13508,0.02043,-0.05905,-0.030811,-0.12882,-0.28011,-0.21644
14327,0.064824,-0.053831,-0.036375,-0.17701,-0.34898,-0.32322
12051,0.018045,-0.11051,-0.018741,0.017697,-0.25502,-0.24846
13593,0.021843,-0.054016,-0.027387,-0.22085,-0.31462,-0.29685
14507,0.035627,-0.0090602,-0.02498,0.1122,-0.22533,-0.34214
12222,0.0072978,-0.0050448,-0.12641,-0.062644,-0.38012,-0.28408
13924,0.021367,0.0043441,-0.001869,-0.19144,-0.29479,-0.19695
14675,-0.033363,0.13296,0.068642,0.025419,-0.076586,-0.30722
12390,0.01505,0.0069023,0.0094971,0.051015,-0.16072,-0.36888
14009,-0.065617,-0.011962,-0.013192,-0.14945,-0.22757,-0.18986
14831,-0.10466,0.068059,0.082635,-0.02022,-0.26374,-0.16127
12560,0.04001,-0.054023,-0.070983,0.0019328,-0.24078,-0.26659
14093,0.021738,0.029638,0.028192,-0.14174,-0.23607,-0.19146
14998,-0.092227,-0.052058,0.13495,0.19829,-0.12784,-0.25179
12736,0.059092,-0.048971,-0.1426,-0.030889,-0.25814,-0.27464
14429,0.039309,-0.037508,0.033752,-0.11885,-0.20997,-0.14303
15179,0.044962,0.031162,-0.0039141,-0.11471,-0.20469,-0.35593
12904,0.01765,-0.01325,-0.15421,-0.035643,-0.23762,-0.38239
14515,0.021862,-0.012036,0.0056497,-0.10494,-0.11589,-0.13122
15346,0.044009,0.056443,0.11899,-0.026231,-0.32519,-0.34946
13074,0.060474,0.014781,-0.095949,0.071366,-0.21851,-0.22291
14854,0.023165,-0.0097345,0.035763,-0.15148,-0.074909,-0.13227
15502,0.026691,-0.052216,-0.057406,0.084044,-0.33056,-0.13224
13242,0.065891,0.016907,-0.058885,0.025334,-0.15448,-0.17313
14940,0.00076243,0.054183,-0.031615,-0.12128,-0.084172,-0.15157
15658,0.036406,-0.018897,-0.15462,-0.1994,-0.35196,-0.37382
13410,0.04967,-0.12408,-0.046294,-0.0069923,-0.39118,-0.26947
15004,0.015008,0.014351,0.020011,-0.2704,-0.17373,-0.28299
15826,0.044756,-0.040653,-0.067582,-0.13323,-0.21444,-0.29178
13580,0.057167,-0.0056313,-0.024989,-0.047815,-0.39203,-0.26879
15369,0.030936,-0.032753,0.037396,-0.16997,-0.1352,-0.15024
15981,0.015098,-0.017146,-0.039198,-0.067822,-0.21861,-0.40932
13756,0.034376,-0.035055,-0.036703,-0.0078061,-0.26138,-0.42827
16120,0.017192,-0.030926,-0.017855,-0.15226,-0.30031,-0.23277
16162,0.049278,-0.1395,-0.15233,-0.20644,-0.20852,-0.39044
13924,0.018473,-0.048546,-0.16115,0.0015753,-0.23715,-0.40284
16349,0.015395,-0.034284,-0.059124,-0.18342,-0.16415,-0.25699
16329,0.054709,-0.1399,-0.17354,-0.095031,-0.21188,-0.27033
14091,0.0090735,-0.14268,-0.039318,-0.083053,-0.23778,-0.29001
16573,0.0034528,-0.071799,-0.025287,-0.22611,-0.14319,-0.14466
16485,0.069811,0.0303,0.0076002,-0.071069,-0.24653,-0.21557
14262,0.03378,-0.053537,-0.064235,0.004867,-0.23607,-0.2872
16664,-0.02742,-0.0064603,-0.038187,-0.18108,-0.14983,-0.16323
16641,0.021117,-0.082103,-0.058097,-0.087671,-0.3104,-0.22104
14429,0.035191,-0.13591,-0.062593,0.021201,-0.24427,-0.24081
16872,0.010623,-0.079437,-0.063312,-0.15446,-0.20416,-0.33193
16808,-0.019011,0.024442,0.05839,-0.071969,-0.13997,-0.12002
14597,0.057118,-0.041671,-0.15662,-0.024459,-0.27844,-0.41084
17122,0.050618,0.07572,0.07889,-0.097547,-0.19676,-0.098431
16964,0.046567,-0.1005,-0.010045,-0.02282,-0.35884,-0.22811
14757,0.059131,-0.091427,-0.061458,0.076894,-0.37678,-0.40385
17190,0.012616,-0.053865,-0.044132,-0.1169,-0.2096,-0.2843
17120,0.051566,-0.032065,0.026861,0.061133,-0.37137,-0.27297
14925,0.057002,0.023747,-0.0093054,-0.027153,-0.21575,-0.22445
17423,0.012778,0.030997,0.025107,-0.13946,-0.16901,-0.16247
18660,0.050297,-0.32103,-0.10531,-0.02897,-0.26323,-0.38171
15093,0.072356,-0.03988,-0.17547,-0.043844,-0.23087,-0.40634
17653,-0.06409,0.026801,0.020295,-0.14362,-0.11653,-0.16158
18828,-0.017215,-0.40105,-0.057542,-0.039713,-0.19498,-0.27342
15261,0.052613,-0.075366,0.0083853,0.076899,-0.16101,-0.24931
17865,0.023912,-0.0058451,-0.090817,-0.098015,-0.14091,-0.15613
18996,0.054346,-0.065865,-0.029583,-0.10849,-0.19085,-0.39494
15429,0.056491,0.059095,0.056863,0.081788,-0.11506,-0.32795
17957,0.039364,0.034622,0.0016299,-0.12594,-0.16921,-0.12886
19177,0.041278,-0.10282,-0.0044103,-0.083449,-0.32007,-0.18692
15596,0.077933,0.0034814,-0.027752,0.022579,-0.18541,-0.2334
18188,0.035641,0.00062275,-0.018635,-0.16182,-0.19899,-0.19071


==> figures/find_model/plotdata/speedup_fixk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.18141,-0.25795,-0.51143,-0.54672,-0.58201,-0.76889
197.99,-0.054519,-0.14342,-0.52259,-0.34086,-0.52898,-0.72888
230.04,-0.17021,-0.04002,-0.51621,-0.50355,-0.46454,-0.78521
659.89,-0.019021,-0.070417,-0.24282,-0.22056,-0.41562,-0.64185
366.68,-0.0021222,-0.070458,-0.43676,-0.25,-0.39728,-0.71774
481.66,-0.043947,-0.13433,-0.40506,-0.36526,-0.33002,-0.68864
887.68,0.06235,-0.16707,-0.32814,0.033973,-0.39688,-0.54157
641.3,0.032879,-0.051724,-0.27787,-0.25662,-0.27506,-0.53849
739.73,-0.063683,-0.055938,-0.17685,-0.13081,-0.24656,-0.51721
1095.3,0.083367,-0.17312,-0.18668,-0.027124,-0.23933,-0.44396
823.59,-0.0030594,0.0096154,-0.15516,0.069493,-0.22727,-0.52666
924.88,-0.022366,-0.03957,-0.22796,-0.15269,-0.24129,-0.45247
1504.3,0.054393,-0.042259,-0.12218,0.08954,-0.26318,-0.41674
1003.4,0.041576,-0.0069294,-0.19576,-0.056301,-0.22261,-0.46687
1148.9,0.0028,-0.0172,-0.244,-0.0036,-0.2468,-0.4456
1720.6,0.053129,-0.1523,-0.36875,-0.10035,-0.47698,-0.44471
1183,0.033708,-0.085474,-0.33106,0.019663,-0.41734,-0.44543
1434,0.036429,-0.060448,-0.26021,-0.17174,-0.41553,-0.41433
1913.3,0.073627,-0.093494,-0.33775,0.067783,-0.25867,-0.56525
1357.5,0.028641,-0.18516,-0.18273,-0.023397,-0.27229,-0.41831
1647.2,-0.010088,0.070175,-0.275,-0.0017544,-0.16623,-0.45482
2129.4,0.044886,-0.17609,-0.10013,-0.17782,-0.26931,-0.2486
1524.7,0.098996,-0.078467,-0.21259,0.043796,-0.20985,-0.2979
1823.8,0.035165,0.014505,-0.25495,-0.10022,-0.31956,-0.34945
2313.3,0.059626,-0.065082,-0.38542,0.044817,-0.32463,-0.39517
1691.8,0.024508,-0.053837,-0.25271,-0.0056247,-0.25874,-0.4777
1993.5,-0.0072836,-0.0047129,-0.18123,-0.19623,-0.18466,-0.44045
2505.8,0.014187,-0.013328,0.0012898,-0.084695,-0.13543,-0.28117
1858.7,0.053892,-0.079042,-0.12774,-0.14731,-0.40359,-0.42036
2179.9,0.0021422,-0.032562,-0.090831,0.056127,-0.1521,-0.27806
2674.7,0.048589,-0.059169,-0.082288,-0.035266,-0.23315,-0.56426
2020.4,0.041167,-0.17626,-0.21223,-0.017986,-0.45044,-0.33014
2547.8,0.018715,-0.079966,-0.14547,0.039558,-0.30583,-0.27052
2858.6,0.02286,-0.013716,-0.1463,0.0087282,-0.23774,-0.51247
2180,0.044836,-0.14412,-0.1257,-0.092874,-0.30384,-0.38471
2745.9,0.043151,-0.014252,-0.1631,-0.052652,-0.20309,-0.36184
3027.3,0.048066,-0.058617,-0.19187,-0.042986,-0.28878,-0.38453
2703.7,0.070322,-0.059595,-0.24195,-0.060787,-0.412,-0.412
2948.6,0.002158,0.035391,-0.14933,-0.12603,-0.29262,-0.42339
3187.6,0.077358,-0.079531,0.030856,-0.12082,-0.43025,-0.38288
2887.8,0.025539,-0.046289,-0.27614,0.040303,-0.24501,-0.50638
3155.8,-0.018963,0.040877,0.00084282,-0.084281,-0.20775,-0.31479
3371.4,0.057709,-0.03919,-0.031008,-0.055125,-0.30103,-0.22739
3071.8,0.054625,-0.057018,-0.18541,0.085327,-0.22847,-0.4055
3353.4,-0.0060009,0.027432,-0.081012,-0.0030004,-0.16202,-0.42049
3948.5,0.081345,-0.035589,-0.1318,-0.0086038,-0.47869,-0.52327
3249.6,0.022231,-0.05796,-0.10996,0.036522,-0.25844,-0.32354
3569.3,0.037272,-0.036875,-0.059477,-0.092784,-0.19033,-0.28232
4127.6,0.063281,-0.0029142,-0.17111,-0.17652,-0.14155,-0.55204
3433.5,0.078107,-0.076923,-0.14911,-0.01854,-0.39724,-0.50533
3960.2,0.057075,-0.019818,-0.14824,-0.19263,-0.21799,-0.3266
4289.5,0.068925,-0.24883,-0.070483,0.015576,-0.38162,-0.55023
3611.2,0.060932,-0.057348,-0.20151,0.023497,-0.39984,-0.37276
4198.3,0.063913,-0.044427,-0.1286,-0.060016,-0.28098,-0.34061
4468.6,0.050258,-0.16151,-0.034364,0.19115,-0.1671,-0.23582
3786.5,0.089478,-0.030576,-0.15333,0.0067446,-0.20728,-0.33498
4353.2,0.073019,0.12422,0.044078,0.007569,-0.10597,-0.28362
4647.6,0.047324,-0.043057,-0.058573,-0.013964,-0.36462,-0.30217
3964.1,0.067456,-0.16686,-0.21578,0.10138,-0.2359,-0.36568
4502.9,0.04878,-0.020063,-0.10425,-0.074351,-0.26239,-0.44375
4826.6,0.064745,-0.025661,-0.26688,-0.10343,-0.20371,-0.24951
4133.1,0.094563,-0.045311,-0.24783,-0.082742,-0.42041,-0.44326
4735,0.05104,0.0015705,-0.12132,-0.24225,-0.21987,-0.38909
4979.1,0.053366,-0.20115,-0.066092,0.060345,-0.15928,-0.43678
4310.5,-0.0023772,-0.032884,-0.1252,0.020998,-0.41125,-0.43899
4971,0.039357,0.052899,-0.12907,0.040203,-0.26873,-0.22641
6317.3,0.043808,-0.18829,0.013058,0.015164,-0.14996,-0.40733
4479.3,0.058941,-0.048188,-0.095181,-0.043409,-0.39904,-0.5444
5050,0.036097,-0.072194,-0.10194,-0.084887,-0.1785,-0.35581
6504,0.076654,-0.035019,-0.040078,-0.066537,-0.49611,-0.22451
4654.5,0.057723,-0.063694,-0.23129,-0.028264,-0.24403,-0.38694
5291,0.033002,0.0099404,-0.10258,-0.10139,-0.20716,-0.27157
6723.1,-0.029229,-0.12799,0.056687,0.070859,-0.27724,-0.45571
4823.2,0.064362,-0.032181,-0.19825,0.059595,-0.2356,-0.41398
5535.6,0.070203,-0.027301,-0.15484,-0.14236,-0.16342,-0.20593
6909.7,-0.040661,-0.11394,-0.15996,0.20241,-0.05496,-0.1613
4991.9,0.045918,-0.098639,-0.20451,0.19175,-0.22491,-0.28146
5956.6,0.033294,0.005549,-0.084027,-0.19184,-0.20452,-0.29528
7096.3,0.049687,-0.032081,-0.087637,-0.026213,-0.48748,-0.43153
5167,0.08563,0.02713,-0.071641,0.05426,-0.21535,-0.27596
6204.1,0.037198,-0.0035615,-0.11001,-0.22556,-0.21409,-0.30233
7282.9,0.0038595,-0.12119,-0.083365,0.025473,-0.35701,-0.32073
5335.6,0.094049,-0.11735,-0.16896,0.059925,-0.40658,-0.46608
6376.5,0.043002,0.067875,-0.023187,-0.015177,-0.1016,-0.22808
7490.8,0.070306,-0.20596,-0.002895,0.039702,-0.29363,-0.5306
5504.2,0.072506,-0.092624,-0.017603,0.13412,-0.21878,-0.44132
6559.2,0.042046,0.10013,0.062419,0.033377,-0.064153,-0.16775
7677.3,0.035391,-0.23122,-0.097916,-0.19898,-0.35273,-0.24459
5672.8,0.068664,0.0070745,-0.034956,0.017478,-0.3762,-0.31877
6716.9,0.02071,0.076078,0.0050719,-0.096365,-0.25359,-0.22697
7863.8,0.095363,0.015311,-0.062992,0.10674,-0.12598,-0.17235
5834.8,0.099641,-0.029623,-0.052065,0.27603,-0.13824,-0.24596
6992.4,0.019952,0.013966,-0.069034,-0.14405,-0.1237,-0.24182
8050.3,0.0061242,0.076115,-0.04112,0.12292,-0.47113,-0.15879
6001.2,0.094942,0.078083,-0.066992,0.27329,-0.33185,-0.43345
7062.4,0.030264,0.014267,0.040208,-0.073498,-0.27713,-0.32987
8225.6,0.09785,-0.027644,0.050022,0.11847,-0.20184,-0.28258
6169.6,0.074715,-0.035785,-0.18089,0.056233,-0.23044,-0.36532
7342.6,0.065303,-0.10897,-0.090087,0.059009,-0.25688,-0.31825
8412,0.044037,-0.0265,-0.05456,0.10756,-0.33281,-0.52884
6331.5,0.071712,-0.026149,-0.13035,0.11331,-0.25515,-0.50119
7412.9,0.047525,0.021782,-0.11208,-0.045941,-0.13267,-0.34218
8598.4,0.059789,0.024842,0.038737,0.074526,-0.28842,-0.18568
6497.8,0.078859,0.027685,-0.046141,0.10864,-0.17743,-0.43834
7679.9,0.049766,0.082943,0.030625,-0.13611,-0.1191,-0.23054
8773.7,0.046702,0.03687,-0.027448,0.018435,-0.14707,-0.22532
6666.2,0.091488,-0.026651,-0.22633,-0.054893,-0.23469,-0.465
7862.4,0.038114,-0.036935,-0.051473,-0.24754,-0.17446,-0.32063
8960.1,0.064254,-0.0020333,-0.0077267,0.10533,-0.28182,-0.17202
6825.8,0.078406,0.042845,0.012853,0.2365,-0.19709,-0.25707
8474.7,0.049263,0.092211,-0.062737,0.056421,-0.25179,-0.13095
9983.5,0.055509,0.054674,0.042154,0.17571,-0.15192,-0.3606
6987.6,0.10147,-0.03369,-0.16211,0.024574,-0.22156,-0.29608
8650.8,0.038211,-0.0095528,0.074251,0.062527,-0.079462,-0.17195
10188,0.060924,-0.040357,-0.11486,-0.0050446,-0.17734,-0.36399
7153.8,0.078517,-0.1399,-0.058589,0.10721,-0.21363,-0.45994
8859.1,0.02894,-0.061791,-0.055925,-0.17051,-0.17403,-0.33633
10380,0.075265,-0.015288,-0.087025,-0.077617,-0.35241,-0.39083
7313.4,0.083402,0.0028759,-0.14503,0.13969,-0.19433,-0.3373
9037.8,0.064071,-0.019059,-0.049473,-0.055961,-0.12287,-0.20235
10572,0.06914,-0.17538,-0.077993,0.24663,-0.14924,-0.3027
7472.9,0.089738,-0.031097,-0.042203,0.23812,-0.14571,-0.41093
9229.5,0.016244,-0.097861,-0.10578,-0.034073,-0.2817,-0.22662
10776,0.082994,-0.0032547,0.002441,0.11839,-0.15053,-0.24085
7634.6,0.049075,-0.013274,-0.19389,0.079244,-0.20193,-0.29847
9410.6,0.071901,-0.012437,-0.045472,-0.013214,-0.13564,-0.19743
10944,0.063088,-0.12187,-0.054467,-0.18966,-0.26058,-0.24687
7794.1,0.062659,-0.091025,-0.03768,0.22904,-0.35478,-0.24513
9604.7,0.040943,-0.012821,-0.063689,-0.095533,-0.14061,-0.35897
11136,0.095954,-0.13757,-0.15376,-0.0026975,-0.35838,-0.51137
7953.5,0.084413,-0.0041789,-0.17259,0.03552,-0.16757,-0.43335
9788.2,0.071761,0.0089216,-0.053142,-0.12684,-0.26843,-0.30334
11328,0.072332,-0.10593,-0.041107,0.071146,-0.36285,-0.18379
8113,0.10075,-0.032401,-0.041278,0.10652,-0.31514,-0.37861
9984.5,0.058281,0.032704,0.0079665,-0.029769,-0.083019,-0.13669
11496,0.049961,-0.030684,-0.039339,0.075531,-0.31589,-0.36979
8272.4,0.073506,-0.038129,-0.11675,0.034984,-0.2272,-0.33844
10170,0.017016,-0.0019786,-0.019786,0.015829,-0.16739,-0.1662
11688,0.052018,0.026217,0.01623,0.048273,-0.44153,-0.19933
8431.8,0.084352,-0.041387,-0.068585,0.062278,-0.23374,-0.26449
10248,-0.016453,0.021268,-0.071027,-0.11156,-0.14446,-0.18018
11868,0.053422,-0.19533,-0.097663,0.07429,-0.11603,-0.20785
8591.2,0.070835,-0.034032,-0.10447,0.063712,-0.21132,-0.45627
10557,0.061791,-0.0082127,-0.063355,-0.10403,-0.18303,-0.30348
12060,0.082494,-0.10108,-0.070101,-0.079009,-0.51782,-0.26259
9783.5,0.081166,-0.066588,-0.094563,0.056344,-0.2762,-0.35106
10635,0.037625,0.068562,0.045151,0.07107,-0.069816,-0.18353
12228,0.046959,-0.026559,-0.053118,-0.029638,-0.18245,-0.2475
9961.7,0.096443,-0.043874,-0.13676,0.14585,-0.39644,-0.2747
10949,0.049743,-0.025661,-0.043427,-0.0027635,-0.19384,-0.21516
12408,0.057988,0.0031558,-0.04497,0.020513,-0.24142,-0.21933
10140,0.097247,-0.041741,0.012877,0.21714,-0.13055,-0.22869
11027,0.0078462,-0.029031,-0.0612,-0.010985,-0.21734,-0.19616
12576,0.065868,-0.10339,-0.11976,-0.0095808,-0.24271,-0.19122
10310,0.085676,-0.022311,0.034806,0.19322,-0.10977,-0.24096
11345,0.066933,0.10949,0.075355,0.011525,-0.24113,-0.20612
12768,0.083927,-0.22961,-0.023357,0.023357,-0.23555,-0.3274
10486,-0.013616,-0.018823,-0.16139,0.062875,-0.21065,-0.23548
11981,0.043922,-0.081961,-0.051765,-0.15255,-0.27961,-0.17451
12936,0.087186,-0.073804,0.0016221,0.1249,-0.21533,-0.36537
10664,0.086746,0.064729,-0.034786,0.13606,-0.3395,-0.24218
12184,0.051746,0.082457,-0.036601,0.019773,-0.074464,-0.16239
13128,0.075716,-0.0015692,-0.13849,0.011377,-0.18007,-0.21577
10835,0.086078,0.073342,0.021959,0.097058,-0.13043,-0.21344
12381,0.021185,-0.027854,-0.049431,-0.086701,-0.18007,-0.20596
13296,0.084426,-0.023516,-0.086353,0.094063,-0.17348,-0.3219
11013,0.10622,-0.047111,0.041778,0.18044,-0.11156,-0.36844
12464,0.005969,0.0067648,-0.070434,-0.072821,-0.15838,-0.31874
13476,0.080553,-0.2022,0.022783,0.058177,-0.33523,-0.19691
11181,0.077106,-0.1376,-0.17359,0.087782,-0.22657,-0.27442
12669,0.025312,-0.028037,-0.11721,-0.059969,-0.27181,-0.23364
13644,0.09208,-0.04643,-0.074522,-0.028872,-0.21069,-0.39056
11359,0.092227,0.079051,0.031181,0.10013,-0.11902,-0.35134
12890,0.05303,0.011962,-0.028708,-0.047448,-0.13078,-0.19537
13811,0.069767,-0.12054,-0.081783,-0.054264,-0.34302,-0.33682
11527,0.061087,-0.16819,-0.090837,0.010313,-0.3931,-0.43673
13076,0.067908,-0.0042685,-0.12262,-0.11215,-0.1622,-0.18005
13991,0.082399,0.091027,0.061691,0.15487,-0.1113,-0.1333
11705,0.083956,-0.047912,-0.061099,0.20967,-0.31868,-0.21451
13299,0.040383,0.07244,0.027893,0.075354,-0.10033,-0.20233
14159,0.080295,-0.11792,-0.072537,-0.02948,-0.20753,-0.1924
11876,0.093854,0.019934,-0.10797,0.044435,-0.1848,-0.21844
13508,0.026538,-0.049859,-0.0096502,-0.093285,-0.15802,-0.20426
14327,0.090132,-0.029138,-0.14608,0.14375,-0.36325,-0.20552
12051,0.058591,-0.14568,-0.1825,0.014648,-0.2304,-0.44814
13593,0.067499,-0.04565,-0.064378,0.004682,-0.12641,-0.20289
14507,0.10019,-0.031721,-0.15513,0.10368,-0.26809,-0.4089
12222,0.09811,-0.012063,-0.089264,0.044632,-0.18778,-0.41496
13924,0.054237,0.081356,0.019915,-0.031356,-0.063559,-0.30763
14675,0.094347,0.029687,-0.11875,0.011793,-0.33347,-0.35299
12390,0.107,0.09095,-0.066875,0.14579,-0.1128,-0.1975
14009,0.0012111,0.032701,-0.10497,-0.065805,-0.30359,-0.16552
14831,0.10029,0.002446,0.0089686,0.053812,-0.31349,-0.24949
12560,0.06051,-0.13217,-0.067277,0.0047771,-0.38018,-0.2301
14093,0.065128,0.019786,0.018137,-0.0065952,-0.23537,-0.18096
14998,0.065071,0.060873,0.053317,0.10915,-0.10873,-0.14484
12736,0.052862,-0.023847,-0.085851,-0.060413,-0.20231,-0.26749
14429,0.064003,0.003879,-0.069434,-0.09775,-0.16253,-0.21024
15179,0.058969,-0.014021,-0.044124,0.13072,-0.29485,-0.33608
12904,0.075726,0.034497,-0.12116,0.091712,-0.17501,-0.22928
14515,0.02027,0.0011924,-0.019078,-0.10056,-0.29134,-0.20111
15346,0.01084,-0.01084,-0.03523,0.045683,-0.19706,-0.23771
13074,0.10118,-0.047843,-0.08,0.043922,-0.22667,-0.42745
14854,0.0039308,0.012972,-0.039308,-0.13876,-0.25629,-0.25432
15502,0.080093,-0.016719,-0.043157,0.12286,-0.3437,-0.26944
13242,0.08159,0.024268,-0.12971,0.089121,-0.15523,-0.40544
14940,0.02501,-0.082063,-0.049238,-0.078937,-0.17351,-0.34936
15658,0.087074,-0.10642,-0.044505,-0.020124,-0.19002,-0.1993
13410,0.089652,-0.028831,-0.10545,0.156,-0.38981,-0.2887
15004,0.066615,-0.0058094,-0.068164,-0.15531,-0.2897,-0.22115
15826,-0.0055698,-0.0042845,0.045416,0.11782,-0.1054,-0.32305
13580,0.04698,-0.15081,-0.093565,-0.1058,-0.4169,-0.27833
15369,0.082422,-0.023828,-0.016406,-0.1418,-0.12461,-0.34883
15981,0.092825,-0.21808,-0.00040535,0.098095,-0.15606,-0.197
13756,0.10254,0.095854,-0.076237,0.11993,-0.33214,-0.39724
16120,0.07764,-0.10443,-0.024068,0.01514,-0.1743,-0.1778
16162,0.007319,-0.24615,-0.034284,0.037365,-0.50732,-0.22727
13924,0.098579,0.091918,0.059059,0.1079,-0.10835,-0.3659
16349,0.047937,0.070863,0.019175,0.00083368,-0.12589,-0.17757
16329,0.081144,-0.068006,-0.065301,-0.028594,-0.16731,-0.21097
14091,0.066481,-0.039411,-0.15924,0.0095541,-0.21258,-0.2301
16573,0.010024,0.010024,0.0084202,-0.24739,-0.14274,-0.22414
16485,0.11179,0.10522,-0.15125,-0.024989,-0.27883,-0.21263
14262,0.10378,0.10196,-0.050068,0.19754,-0.10332,-0.14247
16664,0.075326,0.035831,-0.090391,-0.09772,-0.10179,-0.23575
16641,0.072628,-0.0079765,0.054996,-0.078505,-0.15449,-0.33081
14429,0.11384,0.098661,-0.054464,0.10982,-0.10179,-0.17054
16872,0.063542,0.0087371,-0.029388,-0.04448,-0.1529,-0.14535
16808,0.071038,-0.012881,-0.14169,0.016784,-0.21468,-0.21077
14597,0.069693,-0.1358,-0.18359,-0.004779,-0.3855,-0.28753
17122,0.033852,-0.042412,-0.029572,-0.1393,-0.13658,-0.21128
16964,0.085139,-0.01935,-0.15673,0.12036,-0.18769,-0.22523
14757,0.10371,-0.036278,-0.082808,0.10607,-0.38249,-0.24685
17190,0.074922,-0.076087,-0.051242,-0.1184,-0.15373,-0.20807
17120,0.040357,-0.24913,-0.11874,0.0085371,-0.18432,-0.31587
14925,0.088457,-0.14121,-0.07378,-0.028957,-0.3812,-0.41253
17423,0.070118,0.033021,-0.029759,-0.017122,-0.13127,-0.1545
18660,0.040859,-0.05139,-0.033277,0.21778,-0.091828,-0.20261


==> figures/find_model/plotdata/speedup_rankk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,-0.04675,-0.35721,-0.71451,-0.58532,-0.8154,-0.74612
176.73,-0.059741,-0.35369,-0.3708,-0.55672,-0.65201,-0.65401
118.16,-0.15431,-0.4551,-0.44007,-0.68729,-0.8095,-0.72417
456.4,0.0552,-0.096844,-0.19916,-0.25155,-0.35972,-0.36753
300.45,0.079158,-0.27499,-0.14509,-0.25224,-0.43981,-0.44293
446.37,-0.0072801,-0.084378,-0.091052,0.055915,-0.31967,-0.3632
684.6,-0.061723,-0.072667,-0.39601,-0.017949,-0.40747,-0.32989
530.2,-0.034196,-0.18259,-0.18723,-0.05451,-0.30525,-0.3243
645.92,0.077524,-0.048066,-0.037317,-0.055012,-0.3178,-0.1983
912.8,0.030722,-0.12003,-0.02582,-0.13027,-0.43293,-0.17764
659.81,0.047415,-0.049385,-0.032619,-0.10439,-0.23607,-0.24635
840.22,0.029539,0.0083751,0.029488,-0.24835,-0.11705,-0.19468
1141,0.019318,-0.06471,-0.030166,-0.17581,-0.53699,-0.19613
777.63,-0.022789,-0.12879,-0.051941,-0.27953,-0.36546,-0.26923
1034.5,-0.0094854,-0.072478,-0.0089503,-0.066446,-0.097626,-0.14393
1369.2,0.029474,-0.073733,-0.0081716,-0.14577,-0.10807,-0.199
883.67,0.043471,0.037522,0.037992,-0.16908,-0.13495,-0.10782
1223.6,0.073906,0.11822,0.036927,0.080148,-0.18744,-0.055443
1597.4,-0.01816,-0.0016066,-0.0611,-0.21519,-0.18296,-0.20282
989.71,0.0088496,-0.044977,0.025528,-0.19664,-0.13313,-0.15652
1407.4,-0.030727,-0.027269,0.024883,-0.12476,-0.11063,-0.15694
1825.6,0.015079,-0.006099,0.025981,-0.10277,-0.17903,-0.1725
1369.7,0.081913,0.11432,0.078007,0.10281,0.057529,-0.047923
1591.2,0.052651,0.11071,0.10447,-0.054158,-0.020998,-0.011746
2053.8,0.076066,0.20753,0.19616,-0.13628,0.17437,0.11992
1487.5,0.029243,0.019624,0.050166,-0.11755,-0.070992,-0.10245
1769.7,0.0098454,0.056191,0.056575,-0.034819,0.036308,-0.15003
2282,-0.09306,0.19502,0.14472,0.093285,-0.055656,-0.096327
1605.3,0.026882,-0.05166,0.029704,-0.13537,-0.14006,-0.17445
1948.3,0.046603,0.15651,0.093876,0.00598,-0.10346,0.048562
2510.2,-0.0022101,0.090467,0.057954,-0.13767,-0.22504,0.012475
1723.2,0.031426,0.02271,0.069194,-0.14943,-0.018739,-0.037914
2126.8,-0.018317,0.097384,0.050909,-0.04097,0.016515,0.045014
2738.4,0.011019,-0.0064118,-0.097554,-0.070055,-0.27613,-0.073237
1826.3,0.067031,0.069323,0.17,0.011823,-0.064219,0.087917
2305.4,0.073404,0.10987,0.19504,0.033034,0.068918,0.083166
2966.6,0.01376,0.052954,0.0064531,-0.15848,0.030842,-0.088588
1944.1,0.056542,0.13832,0.1191,-0.083242,-0.050992,0.06696
2478.7,0.04111,0.081784,0.065853,-0.097279,0.046146,-0.0012105
3194.8,0.079084,0.20602,0.23748,-0.19085,0.08748,-0.0030783
2047.2,0.00031261,0.093576,0.15188,0.020789,-0.05726,0.044912
2652,0.021291,0.045986,0.02575,-0.038314,0.017023,0.068092
3423,-0.0001966,0.10125,0.076428,-0.16003,0.12381,0.091763
2150.3,0.070767,0.12039,0.14737,-0.09774,-0.01432,-0.047698
2825.3,0.040925,0.18125,0.16512,0.042448,0.20299,0.04166
3651.2,-0.073761,0.26901,0.20324,0.023407,0.1771,0.16853
2253.4,0.027393,0.057002,0.12413,-0.070698,0.089984,-0.035097
2998.5,0.044784,0.12803,0.11727,-0.10581,0.13012,0.011059
3879.4,0.028376,0.071394,-0.035601,-0.35362,0.071251,-0.022012
2356.5,0.021686,0.073053,0.052803,-0.14869,-0.054335,0.0091914
3171.8,0.051565,0.11952,0.12639,-0.0041232,0.066938,0.11983
4107.6,-0.05102,0.21706,0.17384,-0.032963,0.057218,-0.043648
2951.5,0.034969,0.068121,0.090605,-0.055779,-0.037648,-0.016648
3339.9,0.056955,0.065903,0.062778,-0.05402,0.06079,0.040195
4335.8,-0.034058,0.088187,0.02649,-0.12143,0.022322,-0.0048381
3057.5,-0.0028421,0.052507,0.051592,-0.12057,-0.04769,-0.05612
3507.9,0.026174,0.066157,0.042196,-0.066686,0.14213,0.026559
4564,-0.023191,0.019231,0.0087803,-0.23926,0.025959,0.071006
3181.2,0.040721,0.063265,0.097247,-0.1439,0.11177,-0.10674
3676,0.026141,0.051806,0.047083,-0.0031484,0.12718,0.1029
4792.2,0.073632,0.25957,0.2554,0.16595,0.081851,0.20266
3304.9,0.054738,0.22653,0.15733,-0.024434,0.22973,0.096938
3844,0.020146,0.077571,0.056611,-0.11049,0.13964,0.069914
5020.4,-0.025161,0.056731,0.016209,-0.097347,-0.055977,-0.0092824
3411,0.021963,0.045593,0.055741,-0.065269,0.11096,0.028347
4012.1,0.028813,0.17695,0.15865,0.021597,0.22334,0.20478
5248.6,-0.022676,0.15243,0.18593,-0.036034,0.2496,0.16886
3517,0.036603,0.053739,0.072112,-0.15079,0.05293,0.0070446
4180.1,0.029436,0.10824,0.08787,-0.08363,0.11199,0.15176
5476.8,0.040791,0.14338,0.09932,-0.18325,0.20656,0.23882
3623.1,0.031018,0.086252,0.15245,-0.053254,0.094477,0.14428
4348.2,0.060205,0.16923,0.16108,0.096821,0.079487,0.17918
5705,0.033283,0.011805,0.088944,-0.27318,0.084108,-0.079746
3746.8,0.046101,0.051335,0.093059,-0.057282,0.036919,0.0074694
4511,0.022164,0.17481,0.18247,-0.019713,0.20311,0.10868
5933.2,0.10408,0.17235,0.25591,0.026611,0.22783,0.16012
3852.8,0.049355,0.12778,0.17943,-0.15519,0.1905,0.13917
4679,0.025316,0.10886,0.083019,-0.030571,0.13408,-0.022833
6161.4,0.06744,0.15161,0.22757,-0.01775,0.31114,0.033504
3958.8,0.036179,0.050527,0.10015,-0.10949,0.06659,0.11607
4841.8,0.036954,0.081088,0.059212,-0.068163,0.10895,0.090182
6389.6,-0.036872,0.1306,0.16224,0.034205,0.12301,0.019665
4064.9,0.010614,0.07081,0.066412,-0.080038,0.076118,0.019747
5004.6,0.0093037,0.12643,0.121,-0.11463,0.10459,-0.019881
6617.8,0.045486,0.14553,0.18184,-0.055149,0.082804,0.30751
4170.9,0.02048,0.13877,0.15014,-0.040858,0.027205,0.09863
5167.4,0.045497,0.17174,0.12944,0.013073,0.25615,0.11508
6846,0.080953,0.26838,0.26372,-0.021812,0.022375,0.29222
4277,0.054141,0.122,0.16149,-0.0042087,0.077419,0.17515
5330.2,0.04195,0.09337,0.093083,-0.089305,0.17933,0.077107
7074.2,0.039266,0.14889,0.084679,-0.02931,0.23976,-0.053947
4365.3,0.05863,0.14998,0.19636,0.066063,0.20337,0.20164
5493,0.046933,0.10433,0.063036,-0.078096,0.019891,0.060194
7302.4,0.026241,0.17103,0.1777,-0.020869,0.2263,0.19206
4471.4,0.052489,0.11118,0.11541,-0.11388,0.16799,0.017808
5655.8,0.022427,0.09913,0.026922,-0.19534,0.14967,0.13581
7530.6,0.0664,0.24007,0.247,0.058509,0.20517,0.12632
4577.4,0.020079,0.050604,0.069293,-0.14951,0.12421,0.061098
5818.6,0.029553,0.12874,0.11485,0.0049914,0.20331,0.040672
7758.8,0.011242,0.038545,0.015966,-0.073973,0.099811,-0.099055
4683.5,0.017475,0.013586,0.07206,-0.17225,0.12986,0.045367
5981.3,0.061334,0.19354,0.18835,0.073758,0.2326,0.18023
7987,0.037224,0.12198,0.12677,-0.076064,0.10864,0.17961
4771.8,0.025948,0.10161,0.073964,-0.056892,0.1053,0.067126
6138.9,0.04701,0.012688,0.097619,-0.14231,0.042371,0.075037
8215.2,0.010155,0.069104,0.087148,0.023617,0.12682,0.13518
5690.8,0.026699,0.10551,0.084635,-0.11601,0.11348,0.062473
6301.7,0.067563,0.12373,0.18646,0.13229,0.016759,0.1978
8443.4,-0.035491,0.11229,0.081562,-0.18924,0.1134,-0.024815
5793.9,0.032803,0.0053876,0.065033,-0.10742,-0.019882,-0.0078192
6459.2,0.019683,0.080839,0.087113,-0.033428,0.12638,0.1464
8671.6,0.017805,0.10013,0.076583,-0.20615,0.12354,0.037603
5917.7,0.033833,0.085446,0.10644,-0.1846,0.12973,-0.034121
6622,0.042812,0.12421,0.082772,0.061293,0.18845,0.13394
8899.8,0.076463,0.29759,0.27497,0.13857,0.36471,0.26335
6020.7,0.032414,0.014459,0.074891,-0.12148,0.073143,-0.038084
6779.6,0.059079,0.17785,0.16077,0.063069,0.25366,0.12465
9128,0.019025,0.14097,0.14576,-0.16543,0.019525,-0.0014981
6144.5,0.034686,0.025433,0.088588,-0.057699,0.076062,0.025955
6937.1,0.033714,0.095739,0.072976,-0.15968,0.17068,0.020898
9356.2,0.022047,0.14589,0.19463,-0.088026,0.31463,0.079325
6247.6,0.011123,0.071084,0.083305,-0.01647,0.115,0.081635
7099.9,0.043248,0.11788,0.15923,0.069376,0.21574,0.13535
9584.4,-0.040926,0.06459,0.096552,-0.068478,0.1701,0.091668
6350.6,0.038049,0.24275,0.18516,-0.077235,0.15122,0.2953
7257.4,0.038677,0.10516,0.16133,0.054468,0.1982,0.18417
9812.6,0.10593,0.28897,0.22034,0.056033,0.35164,0.40561
6474.4,-0.0050254,0.063204,0.070693,-0.15859,0.11051,0.075574
7415,0.026223,0.11606,0.1027,-0.0025833,0.11918,0.08642
10041,0.033987,0.11543,0.13027,-0.024786,0.23901,0.13213
6577.5,0.040558,0.10464,0.077331,-0.17832,0.097255,-0.026976
7572.5,0.051912,0.06559,0.08625,-0.082926,0.12577,0.11978
10269,0.07038,0.14977,0.21648,-0.013547,0.25578,0.2792
6680.6,0.037081,0.11342,0.052804,-0.10906,0.15865,0.030593
7730.1,0.029891,0.21337,0.17479,0.021461,0.19429,0.16161
10497,0.043268,0.22043,0.21097,-0.059108,0.28587,0.018976
6804.3,0.044523,0.11579,0.083235,-0.17307,0.084811,0.07102
7887.6,0.022802,0.08297,0.073964,-0.021509,0.18716,0.085988
10725,0.021335,0.076086,0.087065,-0.098571,0.019561,0.067312
6907.4,0.023068,0.070349,0.063772,-0.091893,0.1447,0.047233
8045.1,0.072188,0.18974,0.19353,0.050227,0.23623,0.25461
10954,-0.081486,0.2928,0.31874,0.0564,0.22977,0.25154
7010.5,0.051785,0.18002,0.19564,-0.049956,0.25166,0.14057
8202.7,0.027785,0.14609,0.12901,0.054374,0.22531,0.11696
11182,-0.023591,0.19304,0.13193,-0.036061,0.19117,0.21819
7113.6,0.051978,0.080642,0.11456,-0.022263,0.16539,0.10133
8355,0.045265,0.085529,0.21988,0.003815,0.1825,0.3102
11410,-0.034684,0.13276,0.11586,-0.032577,0.18616,0.014697
7216.6,0.037768,0.094278,0.061456,-0.06921,0.056938,0.066879
8512.5,0.050481,0.21604,0.21674,0.075455,0.30743,0.11545
11638,0.1102,0.29069,0.2704,0.15491,0.19314,0.29426
7319.7,0.022735,0.13227,0.13646,-0.055292,0.063918,0.14339
8670.1,0.030497,0.12761,0.053789,-0.033474,0.15349,0.077418
11866,0.016774,0.030508,0.025993,-0.044098,0.026991,0.0297
7422.8,0.051766,0.18489,0.21379,0.057179,0.11751,0.12566
8822.4,0.049304,0.072269,0.18239,0.10086,0.25292,0.12377


==> figures/find_model/plotdata/speedup_rankk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,-0.0096231,-0.46431,-0.31716,-0.37931,-0.60906,-0.74539
176.73,-0.097438,-0.46997,-0.49433,-0.38345,-0.73709,-0.61949
118.16,-0.040905,-0.56315,-0.45393,-0.36537,-0.7216,-0.71247
456.4,0.049275,-0.24845,-0.10104,0.075362,-0.54161,-0.38758
300.45,0.067143,-0.18991,-0.36353,-0.10965,-0.6317,-0.51291
446.37,0.027547,0.0048098,-0.05247,0.14998,-0.22956,-0.28378
684.6,0.0060411,-0.034636,-0.051551,0.11639,-0.23963,-0.44462
530.2,0.02664,-0.074354,-0.085089,-0.017495,-0.46123,-0.33002
645.92,0.074121,0.049414,-0.090871,0.1361,-0.17295,-0.21566
912.8,0.12018,0.10175,0.084649,0.21096,-0.084649,-0.14123
659.81,0.044723,-0.036877,-0.18556,0.051785,-0.21695,-0.27933
840.22,0.066071,-0.067237,-0.015157,-0.15391,-0.13331,-0.20754
1141,0.090707,0.1534,0.12317,0.079146,-0.19564,-0.046687
777.63,0.043374,-0.030641,-0.13729,-0.12296,-0.36729,-0.25667
1034.5,0.028485,0.023306,-0.0086319,0.042728,-0.01079,-0.11049
1369.2,0.073171,-0.089564,0.02399,-0.062775,-0.092763,-0.2423
883.67,0.050513,-0.0071034,-0.11484,-0.063536,-0.14207,-0.25967
1223.6,0.048188,0.017921,-0.025886,0.12067,-0.17523,-0.10793
1597.4,0.048662,0.023114,0.06326,0.016221,-0.27453,-0.03163
989.71,0.025621,0.021679,-0.017737,-0.12732,-0.12101,-0.14072
1407.4,0.021193,-0.0031397,0.010989,0.052198,-0.035714,-0.081633
1825.6,0.074592,-0.072261,0.022922,0.037296,0.0011655,-0.053225
1369.7,0.088016,-0.034578,-0.065619,0.031434,-0.16739,-0.25187
1591.2,0.063392,0.15659,0.028128,0.097817,0.12217,-0.13854
2053.8,0.04448,0.021048,0.053217,-0.068308,-0.010723,-0.0139
1487.5,0.07585,0.1748,0.046643,0.13252,0.11639,-0.058413
1769.7,0.037603,0.077948,0.052879,0.032511,0.055229,-0.034469
2282,-0.00086244,0.18327,0.163,0.079345,0.0047434,-0.030617
1605.3,0.065753,0.044618,-0.04501,-0.041879,-0.16673,-0.20978
1948.3,0.046466,0.037485,0.063257,0.039438,0.077704,0.051933
2510.2,0.02435,0.13372,0.12134,0.050764,-0.0053653,-0.018985
1723.2,0.043423,0.15198,0.085143,0.10473,0.051937,-0.051937
2126.8,0.072706,0.024495,0.045101,-0.068818,-0.057932,-0.063764
2738.4,0.072087,0.17519,0.14669,0.13076,0.17477,-0.040654
1826.3,0.067122,0.038183,0.0072347,0.074759,0.059486,-0.028135
2305.4,0.079531,0.10632,0.098368,-0.021348,0.041021,0.053997
2966.6,0.06071,0.13339,0.15477,0.088499,0.17101,0.094912
1944.1,0.059449,0.062205,0.056299,0.059843,-0.016535,0.013386
2478.7,0.0744,0.1192,0.0536,0.0708,0.06,0.056
3194.8,0.056223,0.060101,0.072896,0.073284,0.041877,-0.065142
2047.2,0.03604,0.087525,-0.0067327,0.074851,0.054653,-0.028911
2652,0.095031,0.2354,0.12816,0.19442,0.05667,0.12162
3423,0.035631,0.054222,0.036793,-0.01859,0.10457,-0.0034857
2150.3,0.064173,0.072835,0.034646,0.082283,0.041339,-0.084646
2825.3,0.039376,0.062378,0.087719,0.091618,0.083431,0.031969
3651.2,0.070042,0.16414,0.17215,0.062447,0.22321,-0.028692
2253.4,0.11321,0.20842,0.14085,0.22861,0.14436,0.051777
2998.5,0.049894,0.16617,0.18013,0.20634,0.1611,0.056237
3879.4,0.085814,0.097797,0.045999,-0.036336,0.11674,-0.15191
2356.5,0.070758,0.079359,0.034402,-0.13135,0.07545,0.017201
3171.8,0.073701,0.10396,0.025601,0.0073701,0.072925,-0.045384
4107.6,0.016993,0.1573,0.20218,0.085403,0.17908,0.20523
2951.5,0.075412,0.076591,0.0070699,-0.0978,0.11665,-0.087196
3339.9,0.064881,0.20008,0.11009,0.090414,0.11427,0.031812
4335.8,0.060738,0.11235,0.11195,-0.0075427,0.090512,0.11671
3057.5,0.038326,0.057489,0.015643,-0.04693,0.10677,-0.069613
3507.9,0.092254,0.081744,0.027637,0.094979,-0.01557,0.0050603
4564,0.068436,0.13812,0.13978,0.094152,0.23725,-0.0087101
3181.2,0.075831,0.11152,0.054339,0.0028386,0.079075,-0.038929
3676,-0.054625,0.10167,0.087719,0.068979,0.12919,0.024322
4792.2,0.088515,0.24093,0.19991,0.078584,0.29534,0.08981
3304.9,-0.00238,0.10631,-0.012297,-0.00595,0.11345,0.08925
3844,0.18798,0.22232,0.17124,0.12575,0.26481,0.16996
5020.4,0.11251,0.24109,0.20721,0.093397,0.28801,0.067767
3411,0.018576,0.063467,0.023994,0.0065789,0.10449,-0.079721
4012.1,0.048563,0.10567,0.049728,0.094794,-0.0089355,-0.033411
5248.6,0.15837,0.20814,0.17482,0.018174,0.2328,0.14756
3517,0.16263,0.14758,0.10033,0.091137,0.11706,0.04097
4180.1,-0.033437,0.07776,0.053266,0.091757,0.10381,0.06493
5476.8,0.046396,0.21044,0.16321,0.15369,0.25808,0.15907
3623.1,0.20672,0.24379,0.18099,0.10816,0.19102,0.071086
4348.2,0.011517,0.12351,0.095314,0.045671,0.062748,0.11597
5705,0.054159,0.10638,0.080077,-0.21122,0.18337,-0.082785
3746.8,-0.040217,0.071152,-0.0096674,-0.016241,0.033643,-0.061872
4511,0.053142,0.16997,0.12147,0.0092788,0.19823,0.17166
5933.2,0.016032,0.10621,0.14629,0.088978,0.19158,0.090982
3852.8,0.0035197,0.087212,0.048103,-0.050059,0.026985,-0.10794
4679,0.15751,0.18944,0.14134,0.065986,0.15113,0.14432
6161.4,0.099883,0.096762,0.10652,0.032384,0.15568,0.11471
3958.8,0.066848,0.094054,0.013603,-0.029538,0.13253,0.045084
4841.8,0.015372,0.13835,0.075647,0.082929,0.16383,0.10599
6389.6,-0.027184,0.11883,0.059417,-0.001165,0.1235,0.034175
4064.9,-0.009324,0.086247,0.060606,-0.024087,0.040404,-0.10995
5004.6,0.19455,0.22136,0.21401,0.23087,0.33636,0.18807
6617.8,-0.044496,0.13583,0.10617,-0.017174,0.14208,0.067525
4170.9,-0.02542,0.098553,-0.0019554,0.051623,0.13531,0.023856
5167.4,0.087126,0.10541,0.11591,0.020615,0.11941,-0.013613
6846,0.19085,0.2427,0.20915,0.24619,0.35251,0.26928
4277,-0.01533,0.09827,-0.0051101,0.058962,0.16667,0.023585
5330.2,0.069972,0.16313,0.086765,0.12195,0.2447,0.11315
7074.2,0.10697,0.27532,0.22578,0.10741,0.34415,0.15826
4365.3,0.18107,0.23969,0.17412,0.10812,0.16761,0.024316
5493,0.035088,0.10721,0.097856,0.014425,0.061209,-0.0042885
7302.4,0.026382,0.17839,0.17923,0.11935,0.21817,0.10092
4471.4,0.020294,0.19948,0.16796,0.08981,0.11442,0.055268
5655.8,0.067875,0.19056,0.16653,0.19098,0.26054,0.071248
7530.6,0.0023229,0.13434,0.075494,-0.029423,0.15137,0.080139
4577.4,0.12365,0.12407,0.089627,0.051037,0.11203,0.096266
5818.6,-0.076238,0.11455,-0.018963,0.10178,0.16834,0.058824
7758.8,0.043277,0.11476,0.093895,-0.0065688,0.18083,0.11012
4683.5,0.092541,0.13722,0.097327,0.088153,0.15317,-0.054647
5981.3,-0.024638,0.088776,0.068048,-0.0062573,0.14822,0.037544
7987,0.031961,0.26095,0.19483,0.08669,0.30079,0.11252
4771.8,0.19602,0.17568,0.10385,0.14972,0.2592,0.12376
6138.9,0.023726,0.11552,0.097238,0.023337,0.20226,-0.028394
8215.2,0.0092951,0.1282,0.071263,-0.042603,0.20837,0.16847
5690.8,0.043411,0.10271,0.05814,0.050388,0.12248,-0.013178
6301.7,0.043697,0.11408,0.04563,0.044084,0.21152,0.039443
8443.4,-0.038268,0.12949,0.08852,0.0046386,0.097797,-0.025899
5793.9,0.054128,0.088006,0.043614,-0.026869,0.10826,0.029984
6459.2,0.15463,0.22433,0.13012,0.012674,0.30545,0.10646
8671.6,0.053763,0.21671,0.13524,-0.018197,0.24979,0.19355
5917.7,0.1354,0.20083,0.16273,0.036853,0.13706,0.021118
6622,0.078783,0.12832,0.095554,0.025351,0.20866,0.049922
8899.8,-0.022868,0.13682,0.096124,0.044186,0.1562,0.055814
6020.7,0.20921,0.27675,0.23772,0.11535,0.2807,0.22325
6779.6,-0.02,0.1692,0.126,0.0456,0.1884,0.0624
9128,0.073362,0.2786,0.21135,0.15459,0.32664,0.21659
6144.5,0.03606,0.093447,0.031795,0.029857,0.171,-0.013183
6937.1,0.08142,0.14029,0.17203,0.12025,0.27641,0.12401
9356.2,0.15391,0.20201,0.18486,0.041824,0.27729,0.23923
6247.6,0.054666,0.12066,0.064818,-0.058571,0.14252,-0.014057
7099.9,-0.035742,0.11189,0.037685,-0.017094,0.12044,-0.012821
9584.4,0.20258,0.30386,0.26921,0.18436,0.36828,0.2199
6350.6,0.19264,0.25832,0.20972,0.021016,0.15893,0.16112
7257.4,0.19784,0.21515,0.21342,0.21429,0.31645,0.19264
9812.6,0.033269,0.12998,0.090522,0.028627,0.22553,0.067311
6474.4,0.06954,0.1769,0.098414,0.072794,0.15697,0.00732
7415,0.025691,0.077073,0.060335,0.076684,0.16816,0.059946
10041,0.18724,0.21226,0.16931,0.061718,0.29858,0.29733
6577.5,-0.0096562,0.10081,0.057165,0.029741,0.17265,0.054075
7572.5,0.061386,0.14416,0.086733,0.051485,0.14099,0.13663
10269,-0.095404,0.12167,0.12785,-0.071456,0.16107,0.14175
6680.6,0.006216,0.10956,0.035742,0.043901,0.14608,0.070707
7730.1,-0.019014,0.068685,0.10283,0.0085371,0.18704,0.059759
10497,0.097222,0.20139,0.16708,0.17116,0.26716,0.11642
6804.3,0.13036,0.26293,0.18294,0.18427,0.30446,0.10738
7887.6,0.14757,0.19992,0.13891,0.04493,0.22053,0.1249
10725,0.20529,0.25224,0.18651,0.25822,0.33675,0.32053
6907.4,0.0265,0.09431,0.033125,0.050663,0.15744,-0.017537
8045.1,0.087481,0.12481,0.055599,-0.013219,0.19285,0.10925
10954,0.10104,0.20414,0.17143,0.12381,0.23851,0.13582
7010.5,0.1583,0.25562,0.21929,0.036332,0.26125,0.18382
8202.7,0.025969,0.10507,0.093488,0.088694,0.21135,0.14463
11182,0.076062,0.11622,0.087259,0.0061776,0.23707,0.15251
7113.6,0.029376,0.1734,0.16279,-0.033864,0.24357,0.12811
8355,0.06147,0.12897,0.13861,0.038168,0.28284,0.055042
11410,0.12358,0.21774,0.20597,-0.031106,0.27406,0.18033
7216.6,-0.039553,0.15022,0.096684,0.017579,0.167,0.095086
8512.5,-0.054574,0.12603,0.09894,0.016883,0.20809,0.014134
11638,0.14945,0.16606,0.15958,0.052248,0.22965,0.11746
7319.7,-0.019335,0.054911,0.081206,-0.011214,0.17865,-0.047564
8670.1,0.031481,0.07501,0.082783,-0.029926,0.21454,0.052468
11866,-0.07176,0.22203,0.17982,0.10637,0.31321,0.21655
7422.8,0.19904,0.24638,0.15607,0.18632,0.30951,0.16133
8822.4,0.019185,0.15468,0.078337,-0.055156,0.15228,0.096723


==> figures/find_model/plotdata/speedup_square_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,-0.2417,-0.59343,-0.62459,-0.77428,-0.89552,-0.90901
229.11,-0.27186,-0.53285,-0.58971,-0.74875,-0.89261,-0.90689
209.48,-0.37945,-0.68998,-0.73123,-0.81615,-0.91162,-0.93362
630.69,-0.16953,-0.38642,-0.42454,-0.5568,-0.71337,-0.69014
410.65,-0.15813,-0.52654,-0.57596,-0.65557,-0.82398,-0.84382
523.68,-0.23042,-0.40976,-0.52609,-0.53366,-0.76588,-0.79441
876.08,-0.14752,-0.19555,-0.35047,-0.36024,-0.59317,-0.64915
722.97,-0.14055,-0.30393,-0.41491,-0.43175,-0.59912,-0.63715
789.02,-0.074395,-0.19668,-0.28838,-0.14275,-0.53426,-0.62313
1107,-0.065879,-0.31642,-0.41846,-0.56565,-0.54715,-0.64496
921.26,-0.050845,-0.17355,-0.31113,-0.29301,-0.54219,-0.57787
1017.6,-0.11519,-0.16544,-0.2908,-0.36684,-0.487,-0.61388
1465.8,-0.084995,-0.24366,-0.31509,-0.3145,-0.57699,-0.60369
1110.3,-0.15005,-0.1198,-0.24958,-0.31584,-0.47622,-0.55397
1206.2,-0.038379,-0.050318,-0.36877,-0.31195,-0.33034,-0.58629
1703.2,-0.070671,-0.052485,-0.11048,-0.2843,-0.48909,-0.39498
1289.8,-0.073557,-0.095258,-0.35541,-0.29122,-0.44807,-0.49371
1534.6,-0.03914,-0.056108,-0.27341,-0.37412,-0.45178,-0.4561
1934.3,-0.20811,0.035692,-0.24604,-0.13421,-0.61936,-0.39485
1468.9,-0.051341,-0.18128,-0.28015,-0.32239,-0.41616,-0.45982
1725.6,-0.10379,-0.08515,-0.2356,-0.18547,-0.49753,-0.60216
2164.8,-0.06625,0.030492,-0.10628,-0.22601,-0.22326,-0.51634
1769.8,-0.088361,-0.13619,-0.27548,-0.41629,-0.34926,-0.50155
1951.1,-0.012232,0.062938,-0.18626,-0.17041,-0.25486,-0.37118
2379.5,-0.071037,-0.16496,-0.12183,-0.49932,-0.47042,-0.35049
1950.7,-0.096497,-0.054882,-0.12733,-0.2288,-0.24674,-0.35899
2147.8,-0.06777,-0.080083,-0.13751,-0.2283,-0.51423,-0.30574
2593.6,-0.036233,-0.10124,-0.13026,-0.24714,-0.40375,-0.37246
2126.2,-0.053956,-0.075084,-0.23045,-0.38445,-0.37023,-0.4494
2471.3,-0.078673,0.058296,-0.12325,-0.12056,-0.19583,-0.44655
2807.3,-0.12197,0.18733,0.051504,-0.21639,-0.23872,-0.44221
2306.6,-0.083423,-0.071463,-0.24016,-0.23919,-0.40096,-0.57015
2675.9,-0.01207,0.060299,-0.070236,-0.10317,-0.21544,-0.47625
3020.6,-0.0093842,-0.050646,-0.034586,-0.31016,-0.21753,-0.47671
2475.1,-0.034941,-0.1043,-0.14898,-0.17395,-0.35565,-0.36719
2892.5,0.0064692,-0.14884,-0.11136,-0.36546,-0.31642,-0.4283
3228,0.0059147,-0.19654,-0.095566,-0.2385,-0.52808,-0.37481
2912.7,-0.040161,0.048204,-0.043759,-0.11069,-0.2425,-0.21625
3101,-0.010222,0.044999,-0.095216,-0.27063,-0.10639,-0.28301
3424.7,-0.02145,0.045348,-0.099559,-0.38942,-0.50793,-0.19407
3097.8,-0.032614,0.095783,-0.059581,-0.18676,-0.20824,-0.28872
3312.5,-0.030458,0.064867,-0.10925,-0.23884,-0.164,-0.3587
3912,0.057459,-0.032071,0.013368,-0.26561,-0.097562,-0.40176
3278.5,0.038173,0.072296,-0.030073,-0.35039,-0.10885,-0.33505
3526.8,-0.02665,-0.029874,-0.17637,-0.39194,-0.25436,-0.16645
4123.2,-0.07276,0.056999,0.0012428,-0.1754,-0.24065,-0.11541
3459.1,-0.026858,-0.048877,0.067634,-0.1251,-0.1655,-0.12956
3865.4,-0.053518,0.07392,-0.051759,-0.23186,-0.020704,-0.16643
4334.2,-0.090978,0.18441,0.086727,-0.21962,-0.13012,-0.17389
3638.1,0.018758,-0.010317,-0.12995,-0.14373,-0.22965,-0.34037
4084.3,-0.073321,0.083158,0.048163,-0.2712,-0.37075,-0.19009
4538.6,0.048392,0.20091,-0.065983,-0.10954,0.10248,-0.23581
4057.8,0.024429,0.13622,0.13999,0.044079,-0.048646,0.0054169
4313.8,0.039692,0.042055,-0.031726,-0.10917,-0.038025,-0.11746
4749.1,0.017404,-0.035487,0.0012605,-0.13332,-0.23726,-0.15645
4239.6,-0.0081431,0.023411,0.03359,-0.31191,-0.28695,-0.22185
4488,-0.029727,0.1169,0.02276,-0.11086,0.049339,-0.060229
4953.1,0.015243,0.027223,0.02916,-0.084829,-0.30832,-0.19795
4429.6,-0.0039579,-0.05266,-0.050294,-0.29786,-0.08162,-0.20311
4668.9,0.040916,0.078445,-0.051311,-0.31922,-0.0097759,-0.22847
5156.9,0.012528,0.12991,-0.131,-0.18225,-0.12154,-0.13765
4616.5,-0.039597,0.12239,0.016507,-0.2544,0.0036567,-0.16074
4894.4,-0.016714,0.12405,0.081357,-0.19947,0.087248,-0.13372
6136.2,-0.0019055,-0.0051448,-0.061166,-0.32422,-0.019245,-0.040492
4793.6,-0.054822,0.094854,0.036208,-0.21832,-0.23984,-0.058647
5122.4,0.005897,0.075345,0.03621,-0.0076514,-0.081875,-0.17852
6355.4,0.013648,0.012002,0.072545,-0.19983,-0.1419,-0.034313
4975,-0.00078292,0.13111,0.050629,-0.085078,-0.053813,0.0017746
5255.9,0.010328,0.015398,-0.032936,-0.20627,0.023167,-0.21134
6588.1,-0.040838,0.041413,0.037722,-0.32095,-0.034607,0.060682
5151.8,0.0022963,0.13859,0.026075,-0.20508,-0.056029,0.042558
5707.1,-0.0016498,-0.043864,0.031637,-0.11408,-0.12791,-0.17944
6820.7,-0.016862,0.02769,0.11942,-0.076368,0.038416,0.0010829
5335.5,-0.032523,0.098934,0.027898,-0.18126,-0.028726,-0.17854
5887.3,-0.022044,0.18491,0.15938,-0.051541,-0.00058149,-0.12423
7039.2,-0.054193,0.079644,0.00062902,-0.19534,-0.021967,-0.19311
5507.7,-0.022743,0.098778,0.016487,-0.11958,-0.14945,-0.078363
6132.3,-0.051345,0.076812,0.11926,-0.072542,0.016309,-0.11036
7264.2,0.044841,0.11451,0.2032,-0.05009,0.2545,-0.14409
5684.3,-0.094687,0.081327,0.1287,-0.077683,0.16102,-0.14438
6320.8,0.0082786,0.027833,-0.033638,-0.18379,0.059425,-0.079408
7482.4,0.019488,0.11812,0.022408,-0.1221,-0.09289,-0.26306
5859.3,0.0066312,0.11577,0.10377,-0.10843,-0.034978,-0.0070868
6504.3,-0.012102,0.071997,-0.0023544,-0.091633,0.055093,-0.095305
7707.1,0.004597,0.085723,0.10416,-0.1156,0.18738,0.09894
6035.8,0.020149,0.18949,0.11521,-0.088897,0.029128,-0.084878
6741.4,-0.0070458,0.15598,0.12504,-0.22031,0.068263,-0.047228
7924.9,-0.044708,0.24877,0.1915,-0.22424,0.10208,0.026782
6206.2,0.050507,0.1797,0.1442,-0.11973,0.094897,-0.01945
6868.3,-0.018054,0.19364,0.11074,-0.054634,0.20485,0.033423
8135.2,0.036426,0.34857,0.26643,0.032127,0.21414,0.14431
6374,0.031344,0.13353,0.099215,-0.14726,-0.19536,-0.097203
7119.8,0.0052989,0.13407,0.1086,0.038121,0.13736,0.0083342
8345.4,-0.059358,0.030648,-0.058459,-0.30138,0.041669,-0.2564
6544.3,-0.050779,0.096129,0.051641,-0.10648,0.10283,0.08223
7246.6,-0.037387,0.22193,0.097345,0.08683,0.24201,-0.053585
8569.6,-0.038138,0.074925,0.093463,-0.35425,0.10891,0.13266
6716.1,0.0070765,0.094705,0.046123,-0.12868,-0.17144,-0.062785
7490,-0.043727,0.086501,0.13915,-0.11122,-0.094925,-0.006218
8786.9,0.062551,0.24896,0.15686,0.0084952,-0.13003,-0.087982
6890.8,-0.00097443,0.05016,0.0017169,-0.12245,0.06009,-0.11225
7746.8,-0.0065722,0.052068,0.087069,-0.048757,0.14749,-0.16023
9560.3,0.0014578,0.14221,0.096215,-0.091892,0.14136,0.032775
7052.3,0.039371,0.067621,0.0028625,-0.022712,-0.067339,-0.083294
8153.8,0.013935,0.12065,0.086091,-0.031822,0.17188,0.013073
9783.1,-4.9838e-05,0.12963,0.1081,-0.1238,0.21385,0.020234
7603.2,0.044262,0.22251,0.14522,0.01829,0.17538,0.074571
8411,0.0097087,0.21141,0.15929,-0.028913,0.18431,0.038035
10006,-0.012323,0.23657,0.17998,0.065777,0.15944,0.237
7773.1,0.049862,0.21082,0.13102,0.0087102,0.21645,0.02394
8541.2,0.017949,0.15134,0.07302,-0.14752,-0.0053541,-0.06634
10228,0.02051,0.194,0.15149,-0.097662,-0.024814,0.11382
7952.1,0.046418,0.18151,0.14321,0.00062516,0.066267,0.16218
8801.4,0.01148,0.032184,0.021105,-0.10507,0.082214,0.00095248
10443,0.032161,0.12273,0.022557,-0.12421,0.045902,-0.070922
8121.9,0.041895,0.20723,0.097233,0.027096,0.19082,0.072586
8986.7,0.025805,-0.020777,0.080594,-0.18832,-0.064703,0.016413
10665,0.039513,0.14665,0.16435,0.04982,0.21573,0.099901
8300.8,0.044756,0.080683,0.04485,-0.094257,0.097057,0.010963
9192.6,0.012794,0.1742,0.1294,-0.087311,0.15373,0.020836
10887,0.030526,0.17256,0.18441,0.070288,0.27014,0.22584
8470.5,0.041089,0.11109,0.098822,-0.11313,0.050281,0.018681
9381.7,0.010545,0.14986,0.090116,-0.013573,0.22912,0.066199
11109,0.016294,0.080652,0.12611,-0.011084,0.19282,0.11646
8635.3,0.045463,0.058846,0.02444,-0.12377,0.047172,0.07071
9512.5,0.01925,0.076947,0.15551,0.011842,0.19672,0.082425
11323,-0.0039241,0.21476,0.17605,0.041839,0.21943,0.11587
8814.2,-0.028437,0.14591,0.098547,-0.027403,0.25081,0.10237
9777.6,0.039701,0.094973,0.12978,-0.034751,0.14695,0.11555
11545,0.0091522,0.12907,0.087241,-0.29459,0.19018,0.049205
8982.1,-0.033476,0.026714,0.072381,-0.11952,0.010143,0.10719
9896.2,0.014295,0.13843,0.15741,0.0058864,-0.098281,0.0966
11751,0.020123,0.17543,0.094734,-0.030463,0.018855,0.14826
9146.8,0.049348,0.088971,0.053612,-0.094145,0.10938,0.091606
10164,-0.02633,0.22502,0.15548,0.092897,0.25571,0.20188
11965,0.0018526,0.17039,0.18315,-0.029745,0.15052,0.087742
10046,-0.015887,0.12422,0.1228,-0.068508,0.037543,0.087938
10295,0.01905,0.11537,0.089031,-0.072022,0.043787,0.13024
12186,0.019563,0.057462,0.026586,-0.077685,-0.13048,0.10814
10221,-0.0044138,0.13941,0.13434,-0.081985,0.15981,0.099538
10566,0.024194,-0.00071019,0.10037,-0.13749,0.089768,-0.0071493
12400,-0.0049711,0.10066,0.038765,-0.17399,0.067444,0.067349
10404,-0.018768,0.1114,0.11052,-0.11959,0.14758,0.095635
10685,0.031268,0.045107,0.043926,-0.081617,0.088797,-0.085301


==> figures/find_model/plotdata/speedup_square_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,-0.16852,-0.35622,-0.58136,-0.64111,-0.76326,-0.88587
229.11,-0.21392,-0.36899,-0.56749,-0.60299,-0.78188,-0.86782
209.48,-0.21963,-0.45662,-0.62511,-0.65251,-0.82968,-0.88767
630.69,0.016315,-0.18782,-0.32113,-0.3271,-0.60207,-0.6156
410.65,-0.022462,-0.16757,-0.51303,-0.31716,-0.64555,-0.67925
523.68,-0.083611,-0.19592,-0.33985,-0.2708,-0.53577,-0.69925
876.08,0.022406,-0.21777,-0.3298,-0.16549,-0.3864,-0.50943
722.97,-0.044992,-0.075552,-0.26868,-0.16341,-0.49066,-0.53141
789.02,0.060304,-0.063099,-0.34265,-0.17452,-0.47484,-0.53754
1107,0.035199,-0.011874,-0.3045,-0.065734,-0.35751,-0.45802
921.26,0.017589,-0.11154,-0.27199,-0.024453,-0.38138,-0.46375
1017.6,0.0096077,-0.053643,-0.23539,-0.22858,-0.35148,-0.5056
1465.8,0.055014,-0.061647,-0.19782,-0.2181,-0.20289,-0.52907
1110.3,0.020449,-0.087009,-0.26864,-0.1255,-0.26183,-0.4583
1206.2,0.011915,-0.007234,-0.11277,0.0076596,-0.12851,-0.4234
1703.2,0.084272,0.097792,-0.17711,-0.051374,-0.046868,-0.40018
1289.8,0.029623,-0.064183,-0.04219,-0.10996,-0.13734,-0.41562
1534.6,0.022938,0.016321,-0.2854,-0.21394,-0.14954,-0.53772
1934.3,0.024304,-0.016856,-0.16151,-0.12348,-0.11368,-0.42885
1468.9,0.039761,0.051732,-0.057289,-0.19282,-0.13211,-0.38264
1725.6,0.032488,-0.015055,-0.1977,-0.33756,-0.32884,-0.47821
2164.8,0.063386,-0.038189,-0.14252,-0.031102,-0.17559,-0.37323
1769.8,0.020725,0.080743,-0.21071,0.019862,-0.052245,-0.28886
1951.1,0.034258,-0.035481,-0.23777,-0.026917,-0.14356,-0.44005
2379.5,0.0067487,0.017864,-0.10996,-0.019055,-0.1183,-0.36681
1950.7,0.075346,0.15515,-0.0089166,0.05885,-0.12706,-0.12171
2147.8,0.041486,0,-0.2098,-0.067562,-0.092454,-0.32556
2593.6,0.050811,0.10504,-0.061913,-0.19898,-0.059778,-0.36166
2126.2,-0.0063618,0.014314,-0.21233,-0.27992,-0.32326,-0.39722
2471.3,-0.010922,0.063107,-0.22249,-0.2589,-0.12702,-0.39887
2807.3,0.066615,0.030596,-0.21805,-0.21998,-0.12665,-0.31681
2306.6,0.02519,-0.02599,-0.04918,-0.16753,-0.14354,-0.4894
2675.9,0.045991,0.055031,-0.10495,-0.10102,-0.18986,-0.35535
3020.6,0.043324,0.083891,-0.12564,0.054746,-0.051201,-0.20756
2475.1,0.070574,-0.0078415,-0.23772,-0.11432,-0.08213,-0.36855
2892.5,0.002302,0.18048,0.041897,0.11832,-0.044199,-0.26796
3228,0.05228,0.085692,0.022406,-0.034984,-0.050314,-0.22995
2912.7,0.064113,0.074105,-0.21399,0.026228,-0.079933,-0.34305
3101,0.011196,0.091563,-0.16713,-0.081967,-0.063175,-0.39624
3424.7,0.089535,0.051938,-0.065891,-0.10969,-0.018605,-0.27674
3097.8,0.07362,0.087117,-0.11697,-0.026994,-0.11002,-0.20532
3312.5,0.0059904,0.075879,-0.13339,-0.058706,0.004393,-0.27676
3912,-0.00043898,0.20852,0.13916,0.0052678,0.17428,-0.16242
3278.5,0.094196,0.12812,-0.03125,0.046875,0.045982,-0.13304
3526.8,0.055057,0.059742,-0.077314,-0.084733,-0.060523,-0.16087
4123.2,0.057391,0.13295,-0.037159,-0.016928,0.065235,-0.20314
3459.1,0.083161,0.12619,-0.047166,0.060819,0.016963,-0.22673
3865.4,0.0039456,0.20473,0.0039456,0.16659,0.22183,-0.10609
4334.2,0.065631,0.01165,0.034175,-0.098252,0.038058,-0.15262
3638.1,0.066876,0.06963,-0.071597,-0.16326,-0.14713,-0.3155
4084.3,0.060358,0.068536,-0.16044,-0.096184,0.047508,-0.29167
4538.6,0.047942,0.19898,0.020365,-0.052609,0.19644,-0.048791
4057.8,0.11954,0.16145,0.046317,0.078077,0.096162,-0.18615
4313.8,0.089918,0.083301,-0.019852,-0.036201,0.0058388,-0.26975
4749.1,0.030021,0.15095,0.034249,0.075264,0.18351,-0.10486
4239.6,0.05,0.06875,-0.091406,0.017578,-0.094531,-0.25391
4488,0.075955,0.16618,0.031053,0.11498,-0.033151,-0.042803
4953.1,0.064184,0.12916,0.023376,-0.039223,0.1252,-0.13788
4429.6,0.050663,0.058457,-0.075994,0.06742,0.079501,-0.21785
4668.9,0.057416,0.10965,0.052233,0.11443,0.090909,-0.13596
5156.9,0.050021,0.10298,0.041614,0.037411,0.13955,-0.095418
4616.5,0.098289,0.22773,0.11979,0.15094,0.091268,-0.17552
4894.4,0.065817,0.12382,-0.00041135,0,0.18017,-0.023036
6136.2,0.08172,0.18839,0.1243,0.11656,0.17462,0.12086
4793.6,0.070279,0.029839,-0.051433,-0.044366,0.054967,-0.27758
5122.4,0.065109,0.15484,-0.016694,-0.10058,0.17905,-0.016694
6355.4,0.011811,0.055906,0.029921,-0.030315,0.081102,0.021654
4975,0.07403,0.07403,-0.030483,0.061758,0.0039588,-0.15598
5255.9,0.054291,0.099401,-0.067465,0.041517,-0.039521,-0.058683
6588.1,0.088283,0.1367,0.0020342,-0.045972,0.17575,-0.15582
5151.8,0.079695,0.18101,-0.077999,0.040271,0.14752,-0.10004
5707.1,0.064952,0.22058,0.15432,0.024847,0.30209,-0.074106
6820.7,-0.021343,0.091967,0.025223,-0.034536,0.13388,-0.21575
5335.5,0.081236,0.20839,0.038852,0.12671,0.19338,0.015011
5887.3,0.03066,0.065252,-0.073506,-0.10653,0.088836,-0.29167
7039.2,0.065511,0.10173,0.034682,0.0038536,0.06474,-0.055877
5507.7,0.047899,0.071457,-0.020809,-0.021201,0.014134,-0.26463
6132.3,0.062163,0.12723,0.066722,0.022793,0.16121,0.046415
7264.2,0.085205,0.11115,0.029435,-0.047637,0.068939,-0.034082
5684.3,0.083886,0.097152,-0.078424,0.039017,0.024581,-0.22396
6320.8,0.075385,0.19034,0.05581,0.065389,0.099542,0.033736
7482.4,0.066431,0.11085,0.049921,-0.016116,0.15605,-0.10849
5859.3,0.08231,0.17158,0.027027,0.078215,0.16052,-0.1208
6504.3,0.066126,0.17534,0.1506,0.058447,0.16681,0.058447
7707.1,0.042359,0.19684,0.072674,0.0024917,0.19394,-0.11919
6035.8,0.073697,0.071345,-0.014112,0.081145,0.10662,-0.21756
6741.4,0.054545,0.077576,0.035152,-0.033131,0.13576,-0.12485
7924.9,0.085337,0.09232,0.065943,0.032583,-0.039178,-0.091544
6206.2,0.061174,0.11444,0.077403,0.060341,0.09072,-0.052434
6868.3,0.019865,0.12992,0.035757,-0.021454,0.082241,0.080652
8135.2,0.073013,0.14038,0.095603,-0.024203,0.17507,0.16902
6374,0.08805,0.26909,0.19003,0.11366,0.2637,0.062444
7119.8,0.09098,0.10575,0.036547,-0.045879,0.060653,-0.17496
8345.4,0.072734,0.1198,0.0058343,-0.12913,0.029949,-0.033061
6544.3,0.10142,0.1984,0.10765,0.22331,0.17482,0.087633
7246.6,0.051603,0.083659,0.0089914,0.026192,0.12627,-0.16575
8569.6,0.078917,0.08588,0.041393,-0.02089,0.17756,0.068472
6716.1,0.046438,0.11137,-0.04329,0.040535,0.098386,-0.16726
7490,0.026383,0.22553,0.15745,0.08,0.18979,0.13447
8786.9,0.042355,0.21177,0.10208,0.1025,0.16434,0.074121
6890.8,0.072486,0.11341,-0.086126,-0.028449,0.012081,-0.15082
7746.8,0.061796,0.12709,-0.0050525,0.061796,0.19821,-0.14652
9560.3,0.063144,0.23625,0.12672,0.1628,0.32732,-0.032646
7052.3,0.09925,0.20688,0.13145,0.14954,0.20997,-0.083811
8153.8,0.059929,0.099491,0.00078339,-0.068939,0.20917,-0.11359
9783.1,0.03622,0.1965,0.14488,0.037469,0.30017,0.2144
7603.2,0.075165,0.19429,0.07033,0.082637,0.25099,0.13231
8411,0.10334,0.24626,0.19261,0.034741,0.22647,0.11566
10006,0.064013,0.18588,0.16044,0.17357,0.2224,0.13541
7773.1,0.06063,0.091732,-0.029134,0.1437,0.13701,-0.19961
8541.2,-0.021678,0.14894,0.035729,0.010438,0.15697,-0.013649
10228,0.080804,0.1329,0.12059,0.13495,0.2338,0.16448
7952.1,0.088993,0.10343,0.031616,0.043716,0.054254,-0.15613
8801.4,0.071552,0.23664,0.12672,0.19138,0.32284,0.0073276
10443,0.062821,0.21325,0.16624,0.2265,0.32308,0.11282
8121.9,0.1085,0.11398,0.0097924,0.10889,0.06933,-0.22523
8986.7,0.052673,0.11635,0.036557,-0.021619,0.13522,-0.058176
10665,0.069659,0.12229,0.061533,-0.0069659,0.21362,0.034443
8300.8,0.061301,0.21309,0.12427,0.070058,0.18015,0.13344
9192.6,0.061109,0.17807,0.07932,0.04654,0.16876,0.059085
10887,0.084011,0.10956,0.11421,0.017422,0.12466,0.088269
8470.5,0.077861,0.10185,0.036964,-0.015336,0.14668,-0.10224
9381.7,0.071345,0.12447,0.073284,-0.003102,0.20551,-0.01551
11109,0.16506,0.1939,0.14166,0.20351,0.30924,0.12578
8635.3,-0.033268,0.054012,0.032877,-0.012133,0.18356,-0.090802
9512.5,-0.056464,0.093847,0.017913,0.0046729,0.206,-0.024143
11323,0.050466,0.22689,0.21798,0.12977,0.31043,0.16285
8814.2,0.090191,0.19368,0.15212,0.071904,0.10058,0.12136
9777.6,-0.031579,0.13372,0.035478,-0.059649,0.13294,0.025731
11545,0.12361,0.18418,0.10836,0.14421,0.24227,0.10095
8982.1,0.045329,0.096571,0.11391,-0.084746,0.2227,-0.040993
9896.2,0.039604,0.088713,0.06099,0.056238,0.24198,0.11248
11751,0.0096674,0.11369,0.067285,0,0.19799,0.17517
9146.8,0.10916,0.25121,0.092065,0.14117,0.35511,0.07146
10164,0.13121,0.17077,0.067017,0.035931,0.17602,0.097699
11965,0.12226,0.1362,0.071685,0.022302,0.21665,0.052967
10046,0.025651,0.13062,-0.024467,0.042226,0.18627,0.078137
10295,0.15421,0.20504,0.12431,0.12858,0.33661,0.22298
12186,0.065574,0.087041,0.077283,0.12022,0.19204,0.11671
10221,0.069996,0.084939,0.0523,0.031066,0.18875,0.066457
10566,0.16022,0.21504,0.11517,0.1989,0.24734,0.15045


==> figures/find_model/plotdata/square_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,88.25,66.92,35.88,33.13,19.92,9.22,8.03
229.11,88.28,64.28,41.24,36.22,22.18,9.48,8.22
209.48,98.67,61.23,30.59,26.52,18.14,8.72,6.55
630.69,185.99,154.46,114.12,107.03,82.43,53.31,57.63
410.65,164.3,138.32,77.79,69.67,56.59,28.92,25.66
523.68,183.62,141.31,108.38,87.02,85.63,42.99,37.75
876.08,181.13,154.41,145.71,117.65,115.88,73.69,63.55
722.97,185.34,159.29,129.01,108.44,105.32,74.3,67.25
789.02,183.75,170.08,147.61,130.76,157.52,85.58,69.25
1107,198.85,185.75,135.93,115.64,86.37,90.05,70.6
921.26,196.48,186.49,162.38,135.35,138.91,89.95,82.94
1017.6,190.82,168.84,159.25,135.33,120.82,97.89,73.68
1465.8,188.01,172.03,142.2,128.77,128.88,79.53,74.51
1110.3,172.21,146.37,151.58,129.23,117.82,90.2,76.81
1206.2,195.16,187.67,185.34,123.19,134.28,130.69,80.74
1703.2,197.96,183.97,187.57,176.09,141.68,101.14,119.77
1289.8,196.31,181.87,177.61,126.54,139.14,108.35,99.39
1534.6,192.13,184.61,181.35,139.6,120.25,105.33,104.5
1934.3,178.75,141.55,185.13,134.77,154.76,68.04,108.17
1468.9,204.32,193.83,167.28,147.08,138.45,119.29,110.37
1725.6,189.9,170.19,173.73,145.16,154.68,95.42,75.55
2164.8,182.34,170.26,187.9,162.96,141.13,141.63,88.19
1769.8,203.03,185.09,175.38,147.1,118.51,132.12,101.2
1951.1,179.86,177.66,191.18,146.36,149.21,134.02,113.1
2379.5,204.54,190.01,170.8,179.62,102.41,108.32,132.85
1950.7,192.96,174.34,182.37,168.39,148.81,145.35,123.69
2147.8,193.3,180.2,177.82,166.72,149.17,93.9,134.2
2593.6,206.44,198.96,185.54,179.55,155.42,123.09,129.55
2126.2,198.31,187.61,183.42,152.61,122.07,124.89,109.19
2471.3,193.84,178.59,205.14,169.95,170.47,155.88,107.28
2807.3,178.24,156.5,211.63,187.42,139.67,135.69,99.42
2306.6,204.86,187.77,190.22,155.66,155.86,122.72,88.06
2675.9,192.21,189.89,203.8,178.71,172.38,150.8,100.67
3020.6,206.73,204.79,196.26,199.58,142.61,161.76,108.18
2475.1,211.5,204.11,189.44,179.99,174.71,136.28,133.84
2892.5,194.77,196.03,165.78,173.08,123.59,133.14,111.35
3228,214.72,215.99,172.52,194.2,163.51,101.33,134.24
2912.7,188.99,181.4,198.1,180.72,168.07,143.16,148.12
3101,189.78,187.84,198.32,171.71,138.42,169.59,136.07
3424.7,204.2,199.82,213.46,183.87,124.68,100.48,164.57
3097.8,189.49,183.31,207.64,178.2,154.1,150.03,134.78
3312.5,207.5,201.18,220.96,184.83,157.94,173.47,133.07
3912,178.04,188.27,172.33,180.42,130.75,160.67,106.51
3278.5,197.52,205.06,211.8,191.58,128.31,176.02,131.34
3526.8,198.5,193.21,192.57,163.49,120.7,148.01,165.46
4123.2,177.02,164.14,187.11,177.24,145.97,134.42,156.59
3459.1,183.93,178.99,174.94,196.37,160.92,153.49,160.1
3865.4,199,188.35,213.71,188.7,152.86,194.88,165.88
4334.2,183.45,166.76,217.28,199.36,143.16,159.58,151.55
3638.1,213.24,217.24,211.04,185.53,182.59,164.27,140.66
4084.3,195.17,180.86,211.4,204.57,142.24,122.81,158.07
4538.6,175.65,184.15,210.94,164.06,156.41,193.65,134.23
4057.8,188.3,192.9,213.95,214.66,196.6,179.14,189.32
4313.8,215.91,224.48,224.99,209.06,192.34,207.7,190.55
4749.1,206.27,209.86,198.95,206.53,178.77,157.33,174
4239.6,206.31,204.63,211.14,213.24,141.96,147.11,160.54
4488,193.76,188,216.41,198.17,172.28,203.32,182.09
4953.1,196.16,199.15,201.5,201.88,179.52,135.68,157.33
4429.6,207.18,206.36,196.27,196.76,145.47,190.27,165.1
4668.9,209.7,218.28,226.15,198.94,142.76,207.65,161.79
5156.9,192.37,194.78,217.36,167.17,157.31,168.99,165.89
4616.5,191.43,183.85,214.86,194.59,142.73,192.13,160.66
4894.4,198.63,195.31,223.27,214.79,159.01,215.96,172.07
6136.2,209.92,209.52,208.84,197.08,141.86,205.88,201.42
4793.6,196.09,185.34,214.69,203.19,153.28,149.06,184.59
5122.4,205.19,206.4,220.65,212.62,203.62,188.39,168.56
6355.4,206.63,209.45,209.11,221.62,165.34,177.31,199.54
4975,191.59,191.44,216.71,201.29,175.29,181.28,191.93
5255.9,214.96,217.18,218.27,207.88,170.62,219.94,169.53
6588.1,208.63,200.11,217.27,216.5,141.67,201.41,221.29
5151.8,195.97,196.42,223.13,201.08,155.78,184.99,204.31
5707.1,206.09,205.75,197.05,212.61,182.58,179.73,169.11
6820.7,193.93,190.66,199.3,217.09,179.12,201.38,194.14
5335.5,205.39,198.71,225.71,211.12,168.16,199.49,168.72
5887.3,189.17,185,224.15,219.32,179.42,189.06,165.67
7039.2,206.67,195.47,223.13,206.8,166.3,202.13,166.76
5507.7,206.22,201.53,226.59,209.62,181.56,175.4,190.06
6132.3,194.37,184.39,209.3,217.55,180.27,197.54,172.92
7264.2,182.87,191.07,203.81,220.03,173.71,229.41,156.52
5684.3,189.36,171.43,204.76,213.73,174.65,219.85,162.02
6320.8,210.18,211.92,216.03,203.11,171.55,222.67,193.49
7482.4,208.85,212.92,233.52,213.53,183.35,189.45,153.91
5859.3,197.55,198.86,220.42,218.05,176.13,190.64,196.15
6504.3,212.37,209.8,227.66,211.87,192.91,224.07,192.13
7707.1,191.43,192.31,207.84,211.37,169.3,227.3,210.37
6035.8,191.57,195.43,227.87,213.64,174.54,197.15,175.31
6741.4,195.86,194.48,226.41,220.35,152.71,209.23,186.61
7924.9,186.32,177.99,232.67,222,144.54,205.34,191.31
6206.2,191.26,200.92,225.63,218.84,168.36,209.41,187.54
6868.3,189.99,186.56,226.78,211.03,179.61,228.91,196.34
8135.2,172.13,178.4,232.13,217.99,177.66,208.99,196.97
6374,198.76,204.99,225.3,218.48,169.49,159.93,179.44
7119.8,194.38,195.41,220.44,215.49,201.79,221.08,196
8345.4,211.43,198.88,217.91,199.07,147.71,220.24,157.22
6544.3,197.13,187.12,216.08,207.31,176.14,217.4,213.34
7246.6,188.3,181.26,230.09,206.63,204.65,233.87,178.21
8569.6,207.14,199.24,222.66,226.5,133.76,229.7,234.62
6716.1,199.25,200.66,218.12,208.44,173.61,165.09,186.74
7490,199.42,190.7,216.67,227.17,177.24,180.49,198.18
8786.9,184.81,196.37,230.82,213.8,186.38,160.78,168.55
6890.8,215.51,215.3,226.32,215.88,189.12,228.46,191.32
7746.8,196.28,194.99,206.5,213.37,186.71,225.23,164.83
9560.3,198.93,199.22,227.22,218.07,180.65,227.05,205.45
7052.3,213.1,221.49,227.51,213.71,208.26,198.75,195.35
8153.8,197.35,200.1,221.16,214.34,191.07,231.27,199.93
9783.1,200.65,200.64,226.66,222.34,175.81,243.56,204.71
7603.2,191.36,199.83,233.94,219.15,194.86,224.92,205.63
8411,187.46,189.28,227.09,217.32,182.04,222.01,194.59
10006,185.02,182.74,228.79,218.32,197.19,214.52,228.87
7773.1,191.73,201.29,232.15,216.85,193.4,233.23,196.32
8541.2,196.11,199.63,225.79,210.43,167.18,195.06,183.1
10228,188.2,192.06,224.71,216.71,169.82,183.53,209.62
7952.1,191.95,200.86,226.79,219.44,192.07,204.67,223.08
8801.4,199.48,201.77,205.9,203.69,178.52,215.88,199.67
10443,203.04,209.57,227.96,207.62,177.82,212.36,188.64
8121.9,191.91,199.95,231.68,210.57,197.11,228.53,205.84
8986.7,210.81,216.25,206.43,227.8,171.11,197.17,214.27
10665,192.09,199.68,220.26,223.66,201.66,233.53,211.28
8300.8,210.7,220.13,227.7,220.15,190.84,231.15,213.01
9192.6,191.5,193.95,224.86,216.28,174.78,220.94,195.49
10887,191.64,197.49,224.71,226.98,205.11,243.41,234.92
8470.5,201.27,209.54,223.63,221.16,178.5,211.39,205.03
9381.7,198.19,200.28,227.89,216.05,195.5,243.6,211.31
11109,195.78,198.97,211.57,220.47,193.61,233.53,218.58
8635.3,210.72,220.3,223.12,215.87,184.64,220.66,225.62
9512.5,191.69,195.38,206.44,221.5,193.96,229.4,207.49
11323,188.58,187.84,229.08,221.78,196.47,229.96,210.43
8814.2,193.41,187.91,221.63,212.47,188.11,241.92,213.21
9777.6,193.95,201.65,212.37,219.12,187.21,222.45,216.36
11545,203.23,205.09,229.46,220.96,143.36,241.88,213.23
8982.1,210,202.97,215.61,225.2,184.9,212.13,232.51
9896.2,190.27,192.99,216.61,220.22,191.39,171.57,208.65
11751,197.29,201.26,231.9,215.98,191.28,201.01,226.54
9146.8,208.72,219.02,227.29,219.91,189.07,231.55,227.84
10164,188.38,183.42,230.77,217.67,205.88,236.55,226.41
11965,194.32,194.68,227.43,229.91,188.54,223.57,211.37
10046,197.64,194.5,222.19,221.91,184.1,205.06,215.02
10295,205.77,209.69,229.51,224.09,190.95,214.78,232.57
12186,212.14,216.29,224.33,217.78,195.66,184.46,235.08
10221,197.11,196.24,224.59,223.59,180.95,228.61,216.73
10566,211.21,216.32,211.06,232.41,182.17,230.17,209.7
12400,209.21,208.17,230.27,217.32,172.81,223.32,223.3
10404,206.2,202.33,229.17,228.99,181.54,236.63,225.92
10685,211.72,218.34,221.27,221.02,194.44,230.52,193.66


==> figures/find_model/plotdata/square_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,22.43,18.65,14.44,9.39,8.05,5.31,2.56
229.11,21.41,16.83,13.51,9.26,8.5,4.67,2.83
209.48,21.9,17.09,11.9,8.21,7.61,3.73,2.46
630.69,25.13,25.54,20.41,17.06,16.91,10,9.66
410.65,22.26,21.76,18.53,10.84,15.2,7.89,7.14
523.68,24.04,22.03,19.33,15.87,17.53,11.16,7.23
876.08,25.44,26.01,19.9,17.05,21.23,15.61,12.48
722.97,23.56,22.5,21.78,17.23,19.71,12,11.04
789.02,25.04,26.55,23.46,16.46,20.67,13.15,11.58
1107,23.58,24.41,23.3,16.4,22.03,15.15,12.78
921.26,23.31,23.72,20.71,16.97,22.74,14.42,12.5
1017.6,24.98,25.22,23.64,19.1,19.27,16.2,12.35
1465.8,25.63,27.04,24.05,20.56,20.04,20.43,12.07
1110.3,24.94,25.45,22.77,18.24,21.81,18.41,13.51
1206.2,23.5,23.78,23.33,20.85,23.68,20.48,13.55
1703.2,22.19,24.06,24.36,18.26,21.05,21.15,13.31
1289.8,22.28,22.94,20.85,21.34,19.83,19.22,13.02
1534.6,22.67,23.19,23.04,16.2,17.82,19.28,10.48
1934.3,25.51,26.13,25.08,21.39,22.36,22.61,14.57
1468.9,23.39,24.32,24.6,22.05,18.88,20.3,14.44
1725.6,25.24,26.06,24.86,20.25,16.72,16.94,13.17
2164.8,25.4,27.01,24.43,21.78,24.61,20.94,15.92
1769.8,23.16,23.64,25.03,18.28,23.62,21.95,16.47
1951.1,24.52,25.36,23.65,18.69,23.86,21,13.73
2379.5,25.19,25.36,25.64,22.42,24.71,22.21,15.95
1950.7,22.43,24.12,25.91,22.23,23.75,19.58,19.7
2147.8,25.31,26.36,25.31,20,23.6,22.97,17.07
2593.6,23.42,24.61,25.88,21.97,18.76,22.02,14.95
2126.2,25.15,24.99,25.51,19.81,18.11,17.02,15.16
2471.3,24.72,24.45,26.28,19.22,18.32,21.58,14.86
2807.3,25.82,27.54,26.61,20.19,20.14,22.55,17.64
2306.6,25.01,25.64,24.36,23.78,20.82,21.42,12.77
2675.9,25.44,26.61,26.84,22.77,22.87,20.61,16.4
3020.6,25.39,26.49,27.52,22.2,26.78,24.09,20.12
2475.1,24.23,25.94,24.04,18.47,21.46,22.24,15.3
2892.5,21.72,21.77,25.64,22.63,24.29,20.76,15.9
3228,25.44,26.77,27.62,26.01,24.55,24.16,19.59
2912.7,24.02,25.56,25.8,18.88,24.65,22.1,15.78
3101,25.01,25.29,27.3,20.83,22.96,23.43,15.1
3424.7,25.8,28.11,27.14,24.1,22.97,25.32,18.66
3097.8,24.45,26.25,26.58,21.59,23.79,21.76,19.43
3312.5,25.04,25.19,26.94,21.7,23.57,25.15,18.11
3912,22.78,22.77,27.53,25.95,22.9,26.75,19.08
3278.5,22.4,24.51,25.27,21.7,23.45,23.43,19.42
3526.8,25.61,27.02,27.14,23.63,23.44,24.06,21.49
4123.2,24.22,25.61,27.44,23.32,23.81,25.8,19.3
3459.1,24.17,26.18,27.22,23.03,25.64,24.58,18.69
3865.4,22.81,22.9,27.48,22.9,26.61,27.87,20.39
4334.2,25.75,27.44,26.05,26.63,23.22,26.73,21.82
3638.1,25.42,27.12,27.19,23.6,21.27,21.68,17.4
4084.3,25.68,27.23,27.44,21.56,23.21,26.9,18.19
4538.6,23.57,24.7,28.26,24.05,22.33,28.2,22.42
4057.8,22.67,25.38,26.33,23.72,24.44,24.85,18.45
4313.8,25.69,28,27.83,25.18,24.76,25.84,18.76
4749.1,23.65,24.36,27.22,24.46,25.43,27.99,21.17
4239.6,25.6,26.88,27.36,23.26,26.05,23.18,19.1
4488,23.83,25.64,27.79,24.57,26.57,23.04,22.81
4953.1,25.24,26.86,28.5,25.83,24.25,28.4,21.76
4429.6,25.66,26.96,27.16,23.71,27.39,27.7,20.07
4668.9,25.08,26.52,27.83,26.39,27.95,27.36,21.67
5156.9,23.79,24.98,26.24,24.78,24.68,27.11,21.52
4616.5,22.79,25.03,27.98,25.52,26.23,24.87,18.79
4894.4,24.31,25.91,27.32,24.3,24.31,28.69,23.75
6136.2,23.25,25.15,27.63,26.14,25.96,27.31,26.06
4793.6,25.47,27.26,26.23,24.16,24.34,26.87,18.4
5122.4,23.96,25.52,27.67,23.56,21.55,28.25,23.56
6355.4,25.4,25.7,26.82,26.16,24.63,27.46,25.95
4975,25.26,27.13,27.13,24.49,26.82,25.36,21.32
5255.9,25.05,26.41,27.54,23.36,26.09,24.06,23.58
6588.1,24.58,26.75,27.94,24.63,23.45,28.9,20.75
5151.8,23.59,25.47,27.86,21.75,24.54,27.07,21.23
5707.1,22.94,24.43,28,26.48,23.51,29.87,21.24
6820.7,25.77,25.22,28.14,26.42,24.88,29.22,20.21
5335.5,22.65,24.49,27.37,23.53,25.52,27.03,22.99
5887.3,25.44,26.22,27.1,23.57,22.73,27.7,18.02
7039.2,25.95,27.65,28.59,26.85,26.05,27.63,24.5
5507.7,25.47,26.69,27.29,24.94,24.93,25.83,18.73
6132.3,24.13,25.63,27.2,25.74,24.68,28.02,25.25
7264.2,25.82,28.02,28.69,26.58,24.59,27.6,24.94
5684.3,25.63,27.78,28.12,23.62,26.63,26.26,19.89
6320.8,24.01,25.82,28.58,25.35,25.58,26.4,24.82
7482.4,25.44,27.13,28.26,26.71,25.03,29.41,22.68
5859.3,24.42,26.43,28.61,25.08,26.33,28.34,21.47
6504.3,23.44,24.99,27.55,26.97,24.81,27.35,24.81
7707.1,24.08,25.1,28.82,25.83,24.14,28.75,21.21
6035.8,25.51,27.39,27.33,25.15,27.58,28.23,19.96
6741.4,24.75,26.1,26.67,25.62,23.93,28.11,21.66
7924.9,25.78,27.98,28.16,27.48,26.62,24.77,23.42
6206.2,24.03,25.5,26.78,25.89,25.48,26.21,22.77
6868.3,25.17,25.67,28.44,26.07,24.63,27.24,27.2
8135.2,24.79,26.6,28.27,27.16,24.19,29.13,28.98
6374,22.26,24.22,28.25,26.49,24.79,28.13,23.65
7119.8,25.72,28.06,28.44,26.66,24.54,27.28,21.22
8345.4,25.71,27.58,28.79,25.86,22.39,26.48,24.86
6544.3,22.48,24.76,26.94,24.9,27.5,26.41,24.45
7246.6,25.58,26.9,27.72,25.81,26.25,28.81,21.34
8569.6,25.85,27.89,28.07,26.92,25.31,30.44,27.62
6716.1,25.41,26.59,28.24,24.31,26.44,27.91,21.16
7490,23.5,24.12,28.8,27.2,25.38,27.96,26.66
8786.9,23.61,24.61,28.61,26.02,26.03,27.49,25.36
6890.8,25.66,27.52,28.57,23.45,24.93,25.97,21.79
7746.8,25.73,27.32,29,25.6,27.32,30.83,21.96
9560.3,23.28,24.75,28.78,26.23,27.07,30.9,22.52
7052.3,22.67,24.92,27.36,25.65,26.06,27.43,20.77
8153.8,25.53,27.06,28.07,25.55,23.77,30.87,22.63
9783.1,24.02,24.89,28.74,27.5,24.92,31.23,29.17
7603.2,22.75,24.46,27.17,24.35,24.63,28.46,25.76
8411,22.74,25.09,28.34,27.12,23.53,27.89,25.37
10006,24.37,25.93,28.9,28.28,28.6,29.79,27.67
7773.1,25.4,26.94,27.73,24.66,29.05,28.88,20.33
8541.2,24.91,24.37,28.62,25.8,25.17,28.82,24.57
10228,24.38,26.35,27.62,27.32,27.67,30.08,28.39
7952.1,25.62,27.9,28.27,26.43,26.74,27.01,21.62
8801.4,23.2,24.86,28.69,26.14,27.64,30.69,23.37
10443,23.4,24.87,28.39,27.29,28.7,30.96,26.04
8121.9,25.53,28.3,28.44,25.78,28.31,27.3,19.78
8986.7,25.44,26.78,28.4,26.37,24.89,28.88,23.96
10665,25.84,27.64,29,27.43,25.66,31.36,26.73
8300.8,23.98,25.45,29.09,26.96,25.66,28.3,27.18
9192.6,24.71,26.22,29.11,26.67,25.86,28.88,26.17
10887,25.83,28,28.66,28.78,26.28,29.05,28.11
8470.5,25.43,27.41,28.02,26.37,25.04,29.16,22.83
9381.7,25.79,27.63,29,27.68,25.71,31.09,25.39
11109,23.93,27.88,28.57,27.32,28.8,31.33,26.94
8635.3,25.55,24.7,26.93,26.39,25.24,30.24,23.23
9512.5,25.68,24.23,28.09,26.14,25.8,30.97,25.06
11323,23.58,24.77,28.93,28.72,26.64,30.9,27.42
8814.2,24.06,26.23,28.72,27.72,25.79,26.48,26.98
9777.6,25.65,24.84,29.08,26.56,24.12,29.06,26.31
11545,24.27,27.27,28.74,26.9,27.77,30.15,26.72
8982.1,25.37,26.52,27.82,28.26,23.22,31.02,24.33
9896.2,25.25,26.25,27.49,26.79,26.67,31.36,28.09
11751,25.86,26.11,28.8,27.6,25.86,30.98,30.39
9146.8,22.81,25.3,28.54,24.91,26.03,30.91,24.44
10164,24.77,28.02,29,26.43,25.66,29.13,27.19
11965,25.11,28.18,28.53,26.91,25.67,30.55,26.44
10046,25.34,25.99,28.65,24.72,26.41,30.06,27.32
10295,23.41,27.02,28.21,26.32,26.42,31.29,28.63
12186,25.62,27.3,27.85,27.6,28.7,30.54,28.61
10221,25.43,27.21,27.59,26.76,26.22,30.23,27.12
10566,23.53,27.3,28.59,26.24,28.21,29.35,27.07


==> figures/find_model/plotdata/square_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,24.62,23.03,21.81,22.66,21.23,23.12,23.1,20.83,24.07,22.64,10.44,21.63,21.7,18.83,10.82,18.43,19.16,16.03,17.33,17.47,15.6,21.32,10.8
480,22.68,24.746,25.08,23.79,23.83,24.36,23.49,23.73,24.8,23.29,24.66,23.67,15.59,24.09,25.01,23.82,15.46,23.88,23.31,21.77,23.49,23.65,23.8,22.46,16.06
720,26.16,24.762,28.9,27.31,28.31,28.23,26.55,25.88,27.64,27.37,28.81,27.55,21.39,27.84,29.49,27.06,22.19,26.89,27.19,24.44,25.2,25.92,26.36,26.7,20.75
960,24.51,26.285,29.12,27.78,28.34,28.58,28.21,27.88,29.6,28.54,28.35,28.13,20.03,28.06,29.57,29.18,23.96,28.36,28.86,27.16,27.91,28.61,28.05,26.85,20.42
1200,24.61,25.902,28.16,27.79,28.03,27.91,27.61,27.34,28.8,26.81,29.26,28.21,20.55,27.84,28.3,28.49,22.51,26.8,25.07,26.01,25.6,25.61,23.92,26.69,20.73
1440,24.41,26.07,28.78,28.04,28.11,28.18,27.1,27.53,29.13,27.72,29.6,28.29,18.92,28.34,28.38,27.84,21.94,27.93,27.81,26.49,28.61,28.25,27.22,27.08,20.41
1680,26.04,26.61,28.79,27.86,27.87,28.82,27.48,27.4,28.93,27.64,29.21,28.05,18.72,28.9,29.49,28.48,20.6,27.5,27.62,25.85,25.51,26.81,26.23,27.08,19.76
1920,26.12,26.28,29.05,28.03,28.24,28.72,27.76,27.71,28.74,27.68,29.18,28.46,18.56,28.66,29.38,28.55,20.92,26.96,28.45,26.56,28.81,28.55,27.81,27.24,19.68
2160,26.6,26.346,29.12,28.2,28.71,28.48,28.12,27.89,29.36,28.17,29.88,28.98,19.25,28.61,29.56,29.59,22.48,27.38,28.22,26.18,28.86,28.76,26.63,27.51,20.55
2400,26.02,26.478,29.3,27.92,28.68,28.55,28.33,27.93,29.67,28.56,29.54,28.77,18.25,28.9,29.65,29.77,22.73,28.52,28.86,27.32,29,28.76,27.2,27.76,19.48
2640,26.3,26.497,29.36,28.22,28.99,29.41,27.84,28.06,29.6,28.69,29.77,29.12,19.14,29.46,30.2,29.25,23.6,28.03,28.54,27.22,28.89,28.62,27.36,27.8,19.76
2880,26.76,26.875,29.34,28.38,29.09,29.37,28.06,28.1,29.8,28.74,29.94,29.25,19.58,29.26,30.25,29.47,23.43,28.71,29.19,27.65,29.59,29.45,28.25,27.93,20.76
3120,26.76,26.896,29.53,28.18,29.1,28.81,28.48,28.21,29.91,28.84,29.7,29.1,19.35,28.91,29.75,30.14,22.88,27.76,28.91,27.77,29.2,28.93,27.24,28.05,19.6
3360,26.8,26.551,29.62,28.38,29.37,29.21,28.49,28.27,29.93,28.88,30.12,29.28,19.89,29.43,30.23,30.25,23.75,28.72,29.36,28.17,29.64,29.52,27.68,28.13,20.52
3600,26.55,26.961,29.56,28.49,29.74,29.74,28.83,28.23,29.92,28.87,30.38,29.59,20.77,29.9,30.53,30.61,24.73,28.54,29.12,27.79,29.62,29.66,27.97,28.05,21.17
3840,26.46,26.641,29.43,28.49,29.4,29.27,28.47,28.09,29.67,28.57,29.97,29.26,20.55,29.21,30.22,30.07,24.29,28.55,29.18,27.8,29.77,29.57,28.15,27.81,21.24
4080,26.97,26.775,29.76,28.64,29.88,30.06,28.56,28.35,30.32,29.57,30.36,29.7,19.86,30.11,30.97,30.27,25.54,28.94,28.5,28.11,29.71,29.03,28.43,28.43,20.48
4320,26.32,27.058,29.78,28.76,30.11,29.58,28.7,28.47,30.29,29.44,30.42,29.78,21.19,29.64,30.56,30.62,25.56,29.05,29.64,28.65,30.1,29.98,28.19,28.34,21.11
4560,26.23,27.087,30,28.83,30.06,30.05,28.91,28.61,30.34,29.74,30.81,29.82,22.13,30.05,30.86,30.83,26.42,29.13,29.83,28.68,30.27,30.09,28.59,28.52,22.05
4800,26.89,26.887,29.87,28.39,29.85,30,28.9,28.47,30.41,29.47,30.45,29.52,20.71,29.83,30.79,30.82,24.97,29.01,29.73,28.75,30.19,29.92,28.93,28.44,20.99
5040,26.55,26.979,30.14,28.87,30.3,30.54,29.16,28.73,30.76,30,30.8,30.12,21.62,30.41,31.31,31.36,26.5,28.99,30.09,29.13,30.31,30.28,29.16,28.71,22.12
5280,26.56,26.757,29.99,28.87,30.51,29.78,28.81,28.49,30.64,29.67,30.61,29.87,22.51,29.91,30.86,30.78,26.47,29.28,30.02,28.97,30.56,30.31,28.45,28.53,22.55
5520,26.56,26.997,30.16,28.79,30.25,30.33,29.03,28.79,30.69,29.94,30.7,30.06,21.75,30.17,31.02,31.09,27.03,28.69,29.92,29.19,30.2,30.1,28.72,28.71,21.38
5760,26.5,26.681,29.98,28.8,30.38,30.03,28.91,28.6,30.43,29.45,30.57,29.82,21.78,29.75,30.96,30.86,26.31,29.26,30,29.04,30.55,30.29,28.96,28.42,21.24
6000,26.93,26.71,30.18,28.93,30.61,30.53,29.17,28.7,30.87,30.25,30.92,30.31,22.69,30.24,31.56,31.51,27.82,29.19,30.21,29.41,30.51,30.46,29.14,28.7,22.29
6240,26.89,26.707,30.08,28.73,30.37,29.9,29.1,28.69,30.79,29.99,30.51,30.09,21.92,29.66,31.14,31.39,26.43,29.21,30.14,29.37,30.51,30.23,28.78,28.65,21.75
6480,26.98,27.041,30.18,29.02,30.68,30.26,28.48,28.71,30.9,30.19,30.81,30.14,22.35,30.13,31.41,30.94,27.28,29.23,30.17,29.21,30.32,30.02,28.78,28.85,22.37
6720,26.91,26.728,30.01,28.98,30.54,30.11,28.91,28.6,30.54,29.86,30.6,29.93,22.07,29.85,31.24,31.12,26.74,29.12,29.95,29.21,30.62,30.53,28.86,28.57,22.13
6960,26.95,26.876,30.02,28.76,30.59,30.62,29,28.87,30.94,30.24,30.77,30.07,22.16,30.5,31.54,31.6,27.93,28.92,30.2,29.54,30.13,30.21,29.12,28.77,22.07
7200,26.7,26.967,30.03,28.98,30.78,29.81,29.12,28.21,30.71,29.89,30.68,30.11,22.42,29.73,31,31.55,27.64,29.22,30.11,29.02,30.53,30.39,28.44,28.63,22.02
7440,26.62,26.989,30.15,28.96,30.84,30.47,29.15,28.8,30.88,30.31,30.95,30.36,22.87,29.98,31.33,31.7,28.36,29.27,30.29,29.39,30.61,30.69,28.79,28.79,22.65
7680,26.64,26.908,28.99,28.32,29.95,29.13,28.25,27.9,29.4,28.6,29.21,29.06,19.65,28.21,29.73,29.73,24.36,28.25,29.15,28.37,29.28,29.39,27.59,27.39,20.96
7920,27.01,26.912,29.99,29.01,30.58,30.54,29.01,28.88,31.01,30.4,30.57,30.36,22.62,30.31,31.6,31.45,27.52,29.36,30.34,29.06,30.58,30.4,28.84,28.52,22.29
8160,27.01,26.837,30.06,28.9,30.91,30.38,28.92,28.81,30.91,30.3,30.7,30.27,22.57,30.08,29.65,31.46,27.56,29.17,30.37,29.67,30.54,30.44,28.51,28.72,22.24
8400,26.53,26.942,29.92,28.77,30.99,30.4,28.8,28.55,31.04,30.44,30.6,30.42,23.33,29.86,31.34,31.65,27.79,28.76,30.32,29.31,30.38,30.41,28.43,28.53,22.44
8640,26.82,27.033,29.9,28.77,30.71,30.12,27.65,28.56,30.95,29.71,30,30.17,21.74,29.39,31.1,31.45,27.36,29.02,30.37,27.22,30.14,29.58,28.55,28.46,20.85
8880,26.59,26.929,30,28.72,30.64,30.53,28.95,28.72,31.16,30.41,30.72,30.37,22.86,28.44,31.67,31.8,28.5,27.69,30.16,29.64,30.28,30.51,28.66,28.68,19.12
9120,26.94,27.025,28.9,28.87,31,30.28,28.79,28.66,31.02,30.15,30.62,30.4,22.97,30.1,31.53,31.41,28.38,29.16,30.4,29.67,30.5,30.48,28.81,28.53,22.87
9360,26.98,26.857,30.12,28.81,30.89,30.49,29.01,28.79,31.1,30.56,30.68,30.3,22.88,30.08,31.55,31.78,28.12,29.02,30.36,29.56,30.43,30.32,28.72,28.7,22.53
9600,26.66,26.868,29.87,28.64,30.83,30.09,28.92,28.53,30.71,29.96,30.35,30.07,22.34,29.6,31.07,31.18,26.67,29.28,30.38,29.7,30.5,30.46,28.66,28.47,21.65
9840,26.95,26.939,30.06,28.95,31.03,30.64,29.04,28.79,31.09,30.55,30.8,30.57,23.27,30.21,31.69,31.78,28.57,29.17,30.29,29.78,30.45,30.63,28.54,28.71,22.95
10080,26.66,27.021,30.03,28.89,31.03,30.38,28.97,28.81,31.15,30.46,30.68,30.38,22.41,30.2,31.53,31.69,28.3,29.31,30.37,29.91,30.36,30.64,29.02,28.78,22.38
10320,26.95,27.016,30.01,28.79,31.13,30.38,28.84,28.73,31.06,30.48,30.91,30.51,23.07,30.08,31.47,31.46,28.96,29.32,30.1,29.86,30.43,30.29,28.39,28.62,22.81
10560,26.72,27.029,30.05,28.9,30.97,30,28.78,28.76,30.79,30.28,30.62,30.28,22.12,29.83,31.2,31.17,27.96,29.29,30.16,29.7,30.59,30.43,28.88,28.65,22.4
10800,26.97,27.042,30.13,28.88,31.08,30.39,29.07,28.78,30.88,30.44,30.65,30.21,22.56,30.22,31.65,31.71,28.16,29.38,30.35,29.36,30.49,30.33,29.06,28.71,22.33
11040,26.94,26.822,30.06,28.9,31.19,30.13,28.97,28.83,30.47,30.41,30.77,30.21,22.56,30.26,31.5,31.66,27.99,29.28,30.42,29.87,30.7,30.54,29.29,28.79,22.67
11280,26.95,26.994,30.02,28.9,31.08,30.12,29.04,28.8,30.9,30.54,30.9,30.55,23.24,28.88,31.23,31.92,28.73,29.1,30.14,29.52,30.76,30.09,28.61,28.73,23.06
11520,26.47,26.979,28.57,28.64,30.61,27.48,28.81,28.33,30.26,29.48,30.13,28.29,21.56,29.36,30.29,30.47,27.21,28.89,29.87,29.19,30.19,30.28,28.35,28.19,21.17
11760,26.65,27.088,30.21,28.96,31.15,30.3,29.06,28.9,31,30.66,30.57,30.48,20.96,30.41,31.47,31.31,28.6,29.46,30.31,29.9,30.77,30.37,29.28,28.81,22.85
12000,26.97,26.874,29.91,28.88,31.1,30.22,29.01,28.84,30.34,30.5,29.54,30.38,22.56,30.11,31.43,31.48,28.46,29.37,30.13,29.85,30.71,30.49,29,28.79,22.71


==> figures/find_model/plotdata/tempdata.csv <==
dim,blis_1_abc
240,23.83
480,22.68
561,33
600,30
720,26.16
960,24.51
1200,24.6
1440,24.4
1680,26.0
1920,26.1
2160,26.6
2400,26.0
2640,26.3
2880,26.7
3120,26.7
3360,26.8
3600,26.5
3840,26.4
4080,26.9
4320,26.3
4560,26.2
4800,26.8
5040,26.5
5280,26.5
5520,26.5
5760,26.5
6000,26.9
6240,26.8
6480,26.9
6720,26.9
6960,26.9
7200,26.7
7440,26.6
7680,26.6
7920,27.0
8160,27.0
8400,26.5
8640,26.8
8880,26.5
9120,26.9
9360,26.9
9600,26.6
9840,26.9



==> figures/pgfplot_test/data.csv <==
%% LaTeX2e file `data.csv'
%% generated by the `filecontents' environment
%% from source `gnuplot_fit' on 2017/03/23.
%%
X     Y
2   275.68
3   1175.26
4   1351.60
5   1485.57
6   1583.30
7   1861.28
8   2095.39
9   2574.54
10  2841.74
11  2914.16
12  3965.12
13  3787.68
14  5294.83
21  10504.49
    };


==> figures/pgfplot_test/parameters.dat <==
17.0472685403794 127.55095371711


==> figures/pgfplot_test/testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `sorttable2' on 2017/03/23.
%%
x   y
1   11
2   14
4   26
3   39


==> plotdata/benchmark.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ttt
1,24.34,24.48,23.15,22.34,18.72,15.35,13.17,23.143
2,24.69,25.34,23.91,22.49,19.65,15.94,13.55,22.414
3,25.26,27.77,28.86,28.7,26.92,30.15,28.56,26.885
4,25.11,27.14,28.17,28.18,25.84,27.82,27.81,26.733
5,25.08,27.25,28.39,28.19,26.18,28.65,28.36,26.722
6,25.14,27.31,28.44,27.41,26.34,28.49,26.38,26.719


==> plotdata/benchmark_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ttt
1,210.71,204.27,159.94,134.95,112.7,84.11,65.83,168.59
2,214.24,214.64,164.75,135.53,141.15,89.95,69.3,154.67
3,213.5,220.79,228.87,222.61,184.9,204.27,207.15,224.37
4,206.88,210.27,223.42,221.04,178.01,195.11,200.64,216.67
5,207.57,212.82,223.95,222.07,180.43,199.7,205.22,214.87
6,207.77,213.85,226.92,205.25,184.92,203.17,171.35,215.74


==> plotdata/dist.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive,ctf
1,208.16,220.6,206.57,205.79,217.23,167.8,166.22,219.74
4,188.83,203.12,189.37,187.85,201.5,159.39,157.75,202.94
16,185.67,193.66,183.44,182.61,192.4,158.45,156.79,191.33
36,188,201.87,183.99,183.72,206.27,156.26,155.16,190.3
64,182.65,193.78,182.92,181.36,191.74,159.1,157.25,185.48


==> plotdata/fixk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,71.3,52.9,51.18,44.53,27.25,12.55,14.21
197.99,108.34,83.08,54.17,59.82,39.82,19.94,15.32
230.04,106.88,91.63,64.82,60.99,33.23,23.84,20.21
659.89,169.16,166.01,132.37,129.06,110.1,55.56,78.33
366.68,149.09,138.64,115.37,94.11,81.04,47.98,43.44
481.66,166.31,147.99,112.43,115.24,75.45,47.47,54.13
887.68,181.62,192.85,121.72,145.86,126.63,86.06,98.43
641.3,168.79,167.23,149.58,142.3,127.93,88.63,86.42
739.73,172.6,162.16,150.22,136.98,108.01,87.86,89.97
1095.3,184,170.48,110.96,162.69,124.28,71.14,102.93
823.59,185.18,186.16,154.64,152.44,120.64,104.68,109.61
924.88,190.22,165.54,159.47,137.98,118.53,95.31,90.14
1504.3,204.42,185.22,171.47,150.66,153.13,101.92,111.93
1003.4,182.51,181.19,162.41,153.13,138.18,126.3,103.12
1148.9,181.27,181.12,173.26,158.42,148.83,101.81,118.88
1720.6,178.6,198.51,157.74,163.6,177.62,82.51,114.5
1183,199.99,188.11,175.25,155.31,126.55,133.68,130.25
1434,197.59,185.88,173.26,170.64,157.07,113.89,103.58
1913.3,193.85,203.28,141.98,168.71,164.65,109.48,112.03
1357.5,182.77,186.3,175.74,157.46,135.63,121.31,126.92
1647.2,202.88,175.56,178.31,165.96,140.93,120.01,132.85
2129.4,205.89,186.43,167.34,176.55,151.76,139.45,122.15
1524.7,192.76,168.76,175.01,158.95,147.33,130.37,122.25
1823.8,206.49,193.91,185.72,172.07,169.7,105.75,118.11
2313.3,181.48,183.2,176.06,172.11,157.16,123.27,131.45
1691.8,185.88,182.26,183.62,166.69,155.6,143.7,132.52
1993.5,203.43,189.32,186.65,168.46,162.65,131.04,152.3
2505.8,184.68,187.18,188.61,184.63,121.69,133.17,117.32
1858.7,195.34,176.27,187.9,163.18,158.84,129.68,135.83
2179.9,210.39,204.76,203.82,175.83,165.79,149.68,152.05
2674.7,191.96,204.4,181.47,183.52,150.93,111.36,132.26
2020.4,186.01,184.64,185.37,168.43,158.16,119.88,116.54
2547.8,204.44,168.99,183.64,176.97,146.21,138.55,144.06
2858.6,191.06,197.74,172.85,183.04,144.97,146.03,121.73
2180,207.59,197.19,174.22,171.2,143.05,122.46,127.18
2745.9,191.67,207.35,199.16,179.12,178.33,147.48,123.48
3027.3,205.98,191.93,196.4,173.02,147.65,141.27,126.02
2703.7,212.53,211.6,193.02,175.19,186.4,120.91,123.63
2948.6,195.77,209.05,192.38,182.01,156.97,144.31,109.98
3187.6,212.07,199.19,192.63,183.84,171.14,124.39,134.23
2887.8,192.87,205.39,186.94,169.65,165.51,146.69,131
3155.8,199.63,210.17,195.42,169.75,158.81,148.29,150.3
3371.4,173.77,207.06,197.92,185,156.82,121.83,132.37
3071.8,194.58,215.31,190.54,179.8,180,144.47,119.74
3353.4,191.41,193.62,188.89,182.44,142.06,144.91,150.76
3948.5,197.45,211.96,182.96,196.63,166.14,120.48,133.94
3249.6,190.3,214.46,190.35,180.25,161.3,115.52,128.23
3569.3,212.07,205.65,195.71,183.88,162.31,138.7,149.21
4127.6,182.36,219.89,172.27,187.62,150.98,140.39,126.86
3433.5,206.32,210.42,186.91,185.79,194.65,140.97,140.75
3960.2,193.38,192.8,158.08,196.57,148.24,140.05,128.54
4289.5,212.96,177.38,195.35,194.5,174.68,142.2,125.39
3611.2,203.68,217.65,186.34,182.93,181.97,131.68,123.47
4198.3,198.21,199.92,196.32,192.13,152.16,142.52,135.45
4468.6,187.06,222.42,197.68,187.51,193.51,144.89,142.42
3786.5,194.34,210.48,186.43,181.87,176.61,144.53,134.38
4353.2,203.7,214.88,203.8,189.88,180.57,163.22,151.47
4647.6,195.47,193.3,192.69,183.61,181.37,136.22,136.39
3964.1,187.49,214.64,196.68,187.3,197.46,128.65,131.31
4502.9,199.51,196.78,186.18,192,168.94,165.08,137.92
4826.6,196.67,216.19,201.67,201.36,199.49,158.18,130.68
4133.1,212.54,217.76,191.01,187.86,169,145.48,138.34
4735,217.94,209.12,208.53,195.36,158.58,135.04,137.65
4979.1,190.55,197.69,169.77,198.93,166.07,131.16,141.32
4310.5,189.92,222.9,191.17,186.58,180.17,140.28,127.49
4971,200.7,211.01,186.5,193.86,150.66,153.65,158.93
6317.3,203.13,183.43,201.23,193.49,193.9,149.11,150.47
4479.3,189.93,218.34,195.46,186.79,173.58,146.37,131.18
5050,200.53,205.87,206.72,193.45,172.08,137.78,141.83
6504,202.06,204.44,196.4,197.42,189.1,163.98,151.46
4654.5,206.5,224.57,198.4,193.83,193.85,120.89,134.92
5291,196.35,217.59,209.71,201.82,172.56,146.87,139.41
6723.1,180.52,217.1,206.4,204.69,184.62,152.19,156.78
4823.2,213.95,206.58,193.27,192.35,172.03,145.34,134.85
5535.6,209.19,202.04,211.15,197.81,172.27,139.4,155.87
6909.7,208.91,218.64,207.01,206.39,181.43,150.58,146.3
4991.9,188.46,214.82,187.72,193.45,209.94,145.03,132.2
5956.6,208.77,214.52,200.61,196.06,171,169.75,154.48
7096.3,207.16,200.93,212.71,207.05,185.21,156.62,143.54
5167,206.26,207.36,188.99,183.42,183.91,140.95,135.09
6204.1,215.75,213.27,175.19,201.41,155.12,161.05,164.13
7282.9,207.62,195.41,200.8,191.45,152.77,156.39,155.82
5335.6,196.5,223.18,197.89,191.79,190.8,139.7,129.17
6376.5,199.12,205.99,208.97,198.45,158.16,160.55,155.06
7490.8,185.45,201.33,207.57,199.3,202.68,153.52,157.8
5504.2,213.06,209.5,191.27,189.31,189.93,150.85,146.29
6559.2,215.66,209.25,211.11,198.3,160.79,158.58,156.63
7677.3,211.86,194.18,202.87,204.68,195.85,152.42,158.49
5672.8,194.71,202.98,186.76,188.71,187.61,127.95,142.97
6716.9,198.93,199.36,202.8,186.49,155.28,168.87,156.34
7863.8,199.5,175.32,210.63,208.66,208.86,160.62,158.2
5834.8,191.82,197.8,199.63,196.11,194.32,152.75,138.02
6992.4,212.78,205.86,204.15,198.67,141.68,147.39,153.84
8050.3,171.81,212.89,206.23,197.62,193.75,118.95,145.65
6001.2,190.74,207.72,198.9,199.37,220.89,153.82,149.56
7062.4,197.96,196.7,207.79,203.57,165.33,142.13,151.2
8225.6,198.84,214.06,196.64,195.43,190.26,158.77,139.43
6169.6,210.8,228.83,202.69,190.68,200.39,150.95,149.27
7342.6,214.65,219.11,207.63,208.64,181.63,167.82,157.16
8412,187.19,202.18,212.27,206.82,187.14,148.37,153.02
6331.5,208.29,220.86,189.39,197.61,200.15,146.73,138.29
7412.9,190.65,220.42,200.06,190.09,180.68,164.25,152.54
8598.4,207.57,219.46,203.45,201.06,169.44,130.25,158.45
6497.8,189.58,221.12,199.35,195.95,176.23,159.02,146.61
7679.9,197.9,217.55,207.07,206.27,158.25,153.52,156.23
8773.7,197.13,204.91,174.93,200.51,156.21,138.95,156.74
6666.2,206.93,219.25,201.07,196.28,188.24,141.8,140.98
7862.4,194.34,203.56,210.66,201.54,163.61,175.94,172.32
8960.1,214.73,207.7,201.71,211.88,209.34,163.02,154.67
6825.8,205.88,216.27,196.93,198.47,216.97,143.99,124.8
8474.7,192.36,216.43,210.27,200.72,171.12,164.31,164.72
9983.5,183.79,208.54,195.2,209.03,184.12,154.08,171.62
6987.6,210.38,202.93,198.35,194.42,192.21,155.55,139.65
8650.8,203.95,214.65,209.99,204.63,154.49,167.41,165.9
10188,184.26,210.49,202.66,208.95,174.81,163.9,151.96
7153.8,190.92,222.44,192.5,182.53,200.33,154.95,151
8859.1,211.36,205.89,212.88,203.43,170.22,151.58,168.07
10380,210.92,222.47,211.6,204.96,176.49,132.01,149.48
7313.4,209.41,222.69,199.5,190.37,191.77,147.19,150.58
9037.8,210.85,218.09,216.75,202.47,172.58,166.6,157.89
10572,179.81,206.19,212.32,203.57,188.49,153.1,168.95
7472.9,196.78,223.98,200.79,200.08,186.68,149.57,148.96
9229.5,208.46,219.62,205.22,211.62,180.02,150.35,163
10776,213.23,199.81,211.82,206.31,209.54,135.67,163.15
7634.6,195.78,218.69,194.67,196.83,194.33,156.21,150.18
9410.6,207.77,218.65,204.21,203.89,177.55,172.63,170.18
10944,200.02,220.76,190.25,212.47,199.05,164.03,167.7
7794.1,206.98,222.37,197.07,200.08,218.82,150.45,151.32
9604.7,200,220.45,209.16,203.79,170.15,170.73,170.67
11136,198.94,215.43,202.43,201.7,197.87,163.64,160.64
7953.5,208.74,210.48,206.82,200.64,210.4,154.55,145.46
9788.2,211.71,214.63,212.41,200.29,170.5,173.78,172.44
11328,192.27,206.93,204.3,200.79,186.81,174.1,153.88
8113,207.02,219.13,197.42,202,217.5,155.99,158.69
9984.5,195.34,198.44,206.97,208.26,173.99,181.06,171.24
11496,198.53,211.11,209.1,200.83,210.14,158.77,148.1
8272.4,196.2,208.26,200.21,199.61,199.16,158.8,150.65
10170,194.48,204,211.02,205.61,169.77,167.71,174.53
11688,190.76,215.03,212.61,206.97,191.61,168.73,155.99
8431.8,198.79,223.17,190.65,189.33,204.51,158.98,155.74
10248,208.29,220.02,207.43,209.73,160.71,175.35,165.49
11868,189.04,198.31,206.53,183.66,203.84,172.77,159.82
8591.2,187.87,205.01,206.17,197.56,209.41,154.12,158.15
10557,199.93,207.37,201.86,208.89,175.39,172.6,177.15
12060,208.34,217.22,209.02,208.67,210.14,174.97,168.94
9783.5,197.78,218.64,207.27,186.92,185.89,147.92,147.25
10635,196.71,220.45,206,210.38,173.54,148.23,162.04
12228,185.73,202.64,210.96,208.2,188.28,169.78,164.96
9961.7,198.3,225.63,202.29,200.48,227.85,160.26,157.79
10949,196.95,202.44,205.68,211.71,177.47,160.05,167.1
12408,212.74,204.24,207.73,208.15,165.68,149.85,163.67
10140,207.9,212.84,205.9,203.29,203.61,134.28,151.49
11027,207.83,220.4,210.17,206.04,169.59,138.93,170.56
12576,190.49,201.55,199.98,202.81,199.87,155.89,167.95
10310,207.58,211.08,194.2,202.46,202.63,158.66,158.03
11345,210.77,204.54,201.43,206.34,177.32,167.8,171.79
12768,209.7,211.35,197.33,206,205.92,145.82,162.09
10486,208.94,226.66,197.48,197.93,198.79,139.6,147.12
11981,193.17,214.89,214.59,214.5,166.79,181.38,172.02
12936,188.84,217.91,210.97,209.75,207.8,165.74,163.39
10664,196.77,205.5,205.49,202.09,197.48,153.93,153.28
12184,194.98,211.19,216.63,206.14,166.95,180.14,176.78
13128,192.92,212.89,208.7,212.19,193.9,145.06,152.21
10835,205.77,212.11,194.36,202.01,204.08,160.4,154.01
12381,200.55,212.28,209.44,214.04,171,165.29,168.91
13296,201.23,218.12,204.89,206.36,172.28,173.39,156.95
11013,190.82,226.71,201.73,197.76,212.36,162.72,157.1
12464,196.13,203.88,208.08,207.14,154.4,181.24,180.55
13476,209.5,202.43,202.01,198.64,193.71,173.75,174.58
11181,210.1,204.93,197.04,198.78,214.83,156.14,157.98
12669,208.03,202.81,212.6,209.93,166.97,175.57,172.44
13644,198.35,183.35,207.92,205.96,185.39,169.66,164.02
11359,188.65,214.36,203,191.39,208.58,145.19,159.56
12890,187.53,206.53,211.75,206.73,167.18,157.93,176.22
13811,194.17,201.14,208.78,200.23,164.27,160.66,168.99
11527,202.25,210.56,197.24,194.21,200.52,160.49,157.79
13076,208.87,211.3,211.03,204.91,183.51,181.47,179.35
13991,208.94,200.79,203.63,199.94,170.57,165.1,172.8
11705,198.62,206.1,196.66,200.71,204.77,155.34,164.46
13299,205.83,220.13,212.38,208.23,174.18,177.18,173.39
14159,210.2,219.02,203.37,207.65,222.38,176.69,165.98
11876,190.87,205.78,194.72,197.73,215.32,157.68,156.29
13508,209.71,217.62,212.22,183.34,182.94,131.8,154.58
14327,211.01,225.7,210.24,199.75,214.41,168.7,140.39
12051,206.87,212.35,201.83,192.41,204.72,155.54,158.04
13593,205.56,215.66,207.86,201.79,175.31,184.69,173.6
14507,210.8,202.32,212.28,183.41,217.28,156.53,132.1
12222,190.56,214.92,201.95,194.16,211.12,167.16,159.01
13924,207.27,204.33,202.24,211.91,160.07,164.43,177.81
14675,211.79,204.93,212.11,200.16,218.27,153.87,170.78
12390,208.26,205.15,199.84,199.67,208.46,161.05,158.41
14009,203.88,212.44,206.58,208.71,172.79,180.46,168.85
14831,194.79,221.01,200.96,208.57,194.81,143.35,165.81
12560,194.84,215.57,197.01,202.36,207.35,143.42,154.35
14093,208.07,208.07,215.82,209.56,166.22,165.13,157.6
14998,196.35,230.9,195.18,210.27,215.68,178.23,164.7
12736,198.42,220.81,204.3,193.02,202.05,154.21,137.08
14429,206.49,221.15,214.45,210.45,171.26,186.01,175.22


==> plotdata/fixk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,18.4,16.47,16.59,14.28,11.29,6.92,7.94
197.99,18.44,19.25,17.62,13.58,13.42,10.79,9.79
230.04,20.14,18.24,16.64,11.2,10.76,10.51,7.78
659.89,22.83,24.24,24.78,21.3,21.69,20.14,18.57
366.68,21.51,23.51,22.39,19.83,17.73,18.26,14.33
481.66,23.95,23.06,22.45,19.84,15.71,16.58,14.29
887.68,23.14,26.58,26.07,23.32,25.87,20.31,19.26
641.3,23.04,25.76,23,23.09,22.96,21.13,19.56
739.73,23.75,23.05,25.51,23.18,20.2,22.02,17.57
1095.3,23.02,27.16,24.84,23.23,24.39,20.32,19.07
823.59,22.56,23.13,25.54,21.71,24.47,24.14,19.96
924.88,23.24,24.66,25.08,24.44,22.7,22.96,20.03
1504.3,25.33,25.2,27.43,23.14,26.04,23.3,20.79
1003.4,24.81,24.05,25.09,24.04,21.79,23.62,20.61
1148.9,25,25.07,23.67,24,24.91,22.45,19.88
1720.6,23.28,26.76,27.36,23.33,22.89,24.59,22.65
1183,23.16,25.76,26.47,23.4,26.44,24.25,21.72
1434,23.09,25.89,24.59,21.95,21.16,23.37,20.61
1913.3,25.41,27.56,26.11,23.26,27.41,22.62,20.68
1357.5,22.76,25.5,25.36,24.94,24.21,22.87,23.38
1647.2,23.65,24.35,26.18,25.07,22.76,23.23,19.08
2129.4,25.4,26.62,26.14,24.1,22.89,25.79,19.54
1524.7,25.14,25.4,26.42,24.02,23.25,23.06,22.42
1823.8,24.72,24.02,26.74,22.19,22.43,24.99,21.33
2313.3,23.62,27.39,26.73,25.91,26.81,26.23,21.35
1691.8,23.52,25.5,24.71,24.03,24.75,23.46,19.87
1993.5,24.97,24.17,24.55,25.55,18.76,24.19,20.37
2505.8,24.02,25.39,26.57,25.62,23.82,23.22,23.03
1858.7,25.09,26.4,26.24,24.84,23.59,22.5,23.99
2179.9,24.35,23.89,25.03,23.28,24.65,19.1,20.49
2674.7,25.58,27.12,27.15,25.39,24.62,20.96,18.25
2020.4,22.31,26.05,25.27,23.43,24.57,24.57,21.28
2547.8,23.29,23.95,26.95,24.87,24.44,19.6,23.6
2858.6,25.7,27.42,25.63,25.93,26.94,23.79,22.66
2180,25.22,26.1,27.36,25.46,26.68,20.97,20.74
2745.9,24.81,26.35,25.33,21.12,23.93,22.33,19.49
3027.3,25.75,27.42,24.45,26.63,24.49,19,23.65
2703.7,25.09,26.94,23.91,26.18,26.14,23.66,21.61
2948.6,25.46,24.5,25.52,26.25,23.27,22.55,19.97
3187.6,24.21,27.59,28.12,26.63,27.22,25.38,24.45
2887.8,23.67,26.35,26.71,25.51,26.07,23.82,22.49
3155.8,24.65,26.25,27.97,26.07,23.33,25.21,23.2
3371.4,25.81,27.36,27.05,25.74,28.19,26.21,22.28
3071.8,22.45,26.45,27.01,26.07,27.22,22.52,21.69
3353.4,23.3,25.54,26.87,24.06,23.26,25.51,20.74
3948.5,25.14,27.78,26.8,25.93,25.35,26.2,22.73
3249.6,23.06,25.75,24.12,25.86,26.11,22.99,20.6
3569.3,25.52,26.16,25.09,24.47,23.35,25.1,22.02
4127.6,23.17,27.95,27.21,25.8,22.39,21.63,24.22
3433.5,25.41,27.33,27.12,25.38,24.88,23.43,21.35
3960.2,24.67,26.67,27.6,23.86,23.76,25.59,24.8
4289.5,25.31,27.45,26.63,24.1,26.08,23.7,23.17
3611.2,24.93,26.64,26.56,26.07,25.88,23.35,21.98
4198.3,25.23,27.3,26.84,25.91,24.12,25.13,23.35
4468.6,24.28,26.48,27.6,27.15,27.73,25.44,24.21
3786.5,22.49,25.13,25.98,25.24,24.39,24.91,23.18
4353.2,25.61,26.17,27.54,27.04,26.79,22.84,24.98
4647.6,24.3,27.8,27.84,26.98,25.42,22.13,24.2
3964.1,22.48,27.06,24.03,23.15,27.92,22.07,22.88
4502.9,25.57,26.66,27.28,26.99,23.72,23.41,25.1
4826.6,22.86,26.97,27.16,25.93,26.76,23.34,24.18
4133.1,25.54,27.78,26.85,26.43,25.73,25.51,22.31
4735,25.72,27.21,26.76,24.59,26.21,24.01,22.46
4979.1,25.67,25.66,27.67,26.06,25.83,26.18,25.61
4310.5,23.44,25.62,26.85,26.06,25.77,22.78,19.95
4971,25.62,26.41,27.57,26.54,24.58,24.36,21.93
6317.3,23.76,27.8,27.59,27.06,25.85,27.21,20.24
4479.3,25.3,27.2,26.99,25.3,24.02,22.96,22.18
5050,25.46,27.08,27.28,26.32,23.07,25.69,23.06
6504,24.09,27.67,25.97,27.63,29.28,24.38,21.9
4654.5,25.45,26.57,27.15,26.74,24.41,20.49,19.95
5291,25.79,26.88,27.2,26.61,23.43,24.52,22.1
6723.1,22.9,25.81,27.59,27.11,27.3,21.1,25.22
4823.2,25.36,26.79,24.52,26.42,26.67,23.51,20.97
5535.6,25.15,27.44,27.83,27.58,24.93,25.46,23.83
6909.7,23.99,25.41,26.95,27.29,26.91,25.34,23.05
4991.9,23.99,25.72,24.55,26.19,28.03,25.79,22.09
5956.6,25.43,26.07,27.8,27.22,25.19,26.26,24.91
7096.3,24.31,27.81,28.68,26.88,24.89,26.06,23.31
5167,23.48,25.61,27.06,26.9,26.07,21.28,22.04
6204.1,22.99,27.21,26.26,27.12,24.08,24.53,25.18
7282.9,23.19,26.01,28.27,27.19,27.18,25.53,25.67
5335.6,25.09,26.29,27.21,26.28,25.47,25.3,22.49
6376.5,23.66,25.18,27.6,27.21,23.36,24.6,25.31
7490.8,24.56,27.82,26.86,27.72,25.39,24.82,24.94
5504.2,25.57,27.55,27.43,23.62,27.53,21.32,21.55
6559.2,25.82,26.3,26.38,27.14,23.84,26.13,24.1
7677.3,24.11,27.61,27.92,27.46,26.18,22.06,24.08
5672.8,25.39,25.68,27.07,26.82,24.45,23.66,22.87
6716.9,25.78,24.3,27.25,27.63,24.22,25.6,25.34
7863.8,23,25.48,27.36,28.08,25.56,25.7,26.01
5834.8,23.63,24.82,27.03,26.91,28.43,23.44,19.42
6992.4,23.95,26.09,27.39,26.36,23.04,27.25,25.19
8050.3,24.33,23.48,27.26,27.78,25.75,24.01,23.27
6001.2,25.32,25.34,27.26,26.07,28.7,21.44,22.53
7062.4,25.62,24.83,26.95,26.52,23.97,24.08,24.1
8225.6,25.52,25.09,25.52,27.29,25.49,20.84,23.01
6169.6,25.25,27.33,27.97,26.56,26.86,23.06,22.46
7342.6,25.51,27.08,28.17,27.11,26.92,26.45,23.48
8412,25.63,26.79,28.37,27.77,28.42,24.44,23.56
6331.5,25.43,27.39,24.67,23.63,28.1,20.84,22.14
7412.9,25.87,26.45,27.04,27.27,24.09,25.59,24.62
8598.4,23.73,27.46,26.43,27.89,27.37,26.15,24.83
6497.8,23.96,27.38,24.09,23.59,26.43,24.15,22.27
7679.9,25.49,25.17,25.62,27.07,26.13,26.5,26.33
8773.7,23.88,26.76,25.66,25.16,26.24,24.96,25.59
6666.2,22.5,27.44,27.49,23.34,27.24,22.56,22.5
7862.4,25.57,26.42,27.3,26.79,24.98,25.52,25.21
8960.1,25.37,27.63,27.91,27.36,27.18,26.17,24.59
6825.8,25.28,26.24,27.48,23.45,28.86,23.61,22.65
8474.7,25.38,24.92,27.1,26.41,25.09,25.16,26.41
9983.5,25.75,26.44,27.55,27.66,28.54,23.92,23.27
6987.6,25.35,27.79,27.76,26.46,26.88,23.15,21.76
8650.8,23.24,24.99,27.15,27.48,24.47,25.3,24.64
10188,25.73,27.59,27.68,26.17,29.59,26.01,24.5
7153.8,23.44,27.55,24.38,26.89,27.78,23.93,23.1
8859.1,24.64,26.31,27.48,26.99,25.87,25.55,24.64
10380,24.05,27.58,27.85,27.26,27.46,25.73,25.03
7313.4,22.78,26.37,27.61,26.4,29,24.2,22.84
9037.8,25.99,27.69,27.43,27.47,26.28,26.76,26.54
10572,25.84,25.36,27.65,26.61,29.57,27.86,27.15
7472.9,22.35,26.53,27.69,26.48,27.87,23.95,21.8
9229.5,23.26,27.62,27.06,27.66,24.75,27.2,26.73
10776,25.77,26.62,26.54,27.99,27.49,27.3,26
7634.6,22.83,26.08,23.97,26.96,26.83,23.74,20.05
9410.6,25.31,27.58,28.11,26.94,25.39,25.61,26.41
10944,26,27.28,28.2,28,26.66,26.03,26.92
7794.1,25.49,27.08,27.66,27.12,29.03,23.51,23.11
9604.7,24.19,25.21,27.41,27.79,24.98,27.28,25.72
11136,25.75,28.44,28.38,25.27,26.59,25.02,26.31
7953.5,25.46,27.68,27.63,26.46,27.81,20.97,22.17
9788.2,25.58,27.63,27.18,27.73,26.51,26.08,26.76
11328,24.05,27.81,28.65,27.74,27.1,26.97,23.2
8113,22.77,25.29,24.01,23.88,26.62,25.7,24.87
9984.5,23.26,25.24,27.84,26.97,25.14,26.28,23.83
11496,25.68,26.69,28.47,28,27.56,26.45,25.62
8272.4,25.1,27.31,24.55,26.6,26.33,26.27,22.79
10170,22.86,27.8,28.5,27.29,25.67,26.16,23.35
11688,23.1,27.85,26.61,28.22,25.19,25.54,26.77
8431.8,25.44,27.51,27.08,23.75,27.31,21.54,23.2
10248,23.9,25.99,26.72,28,24.88,26.72,26.39
11868,25.33,26.84,28.35,26.11,28,24.17,26.95
8591.2,25.66,27.06,27.7,26.81,26.88,23.89,23.02
10557,25.38,27.15,28.29,26.05,25.21,27.05,24.87
12060,25.62,28.2,28.04,27.47,26.97,24.41,25.19
9783.5,25.37,27.44,24.56,26.88,27.26,24.9,20.79
10635,25.74,27.04,25.17,27.44,25.62,25.86,26.15
12228,25.9,27.2,28.41,27.91,25.21,24.61,24.16
9961.7,22.84,27.74,27.11,26.24,28.99,21.31,23.1
10949,25.74,26.59,27.86,26.78,25.26,27.37,26.43
12408,25.79,26.82,28.59,28.27,29.58,25.31,25.78
10140,24.93,26.19,27.76,26.96,27.87,21.39,20.95
11027,25.22,25.99,28.21,27.17,25.21,27.47,25.74
12576,25.67,28.15,27.15,27.1,27.26,23.49,24.78
10310,25.43,26.13,27.61,27.14,26.74,24.45,23.44
11345,23.51,26.73,28.17,26.35,26.64,26.42,24.63
12768,25.06,27.38,27.84,25.15,28.53,24.84,26.39
10486,25.41,25.04,24.29,23.84,26.54,24.25,23.64
11981,25.57,26.62,27.61,26.84,24.88,25,25.52
12936,22.73,28.33,28.71,27.82,27.74,28.29,23.61
10664,25.12,26.19,27.64,27.23,25.8,24.7,21.17
12184,23.77,26.77,27.24,27.27,24.24,25.28,25.39
13128,25.82,27.42,28.3,26.92,27.34,25.8,23.35
10835,24.15,25.01,24.56,26.99,26.62,24.28,24.92
12381,23.87,26.03,27.62,27.44,25.28,26.09,26.06
13296,25.71,28.33,27.84,26.56,28.38,26.19,25.65
11013,22.8,27.29,27.47,27.56,26.56,21.11,22.59
12464,24.59,25.28,26.54,25.46,25.3,26.28,27.07


==> plotdata/model_fixk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.89,21.97,21.33,17.52,15.95,14.74,11.66
480.00,23.39,24.42,23.63,21.09,20.55,18.58,15.93
720.00,23.93,25.37,24.52,22.63,22.74,20.35,18.15
960.00,24.21,25.87,24.98,23.48,24.01,21.36,19.50
1200.00,24.39,26.17,25.27,24.03,24.85,22.02,20.42
1440.00,24.50,26.38,25.47,24.41,25.44,22.49,21.08
1680.00,24.59,26.54,25.61,24.69,25.88,22.83,21.57
1920.00,24.65,26.65,25.72,24.90,26.22,23.09,21.96
2160.00,24.70,26.74,25.80,25.07,26.50,23.30,22.27
2400.00,24.74,26.82,25.87,25.20,26.72,23.47,22.53
2640.00,24.77,26.88,25.92,25.31,26.90,23.62,22.74
2880.00,24.80,26.93,25.97,25.41,27.05,23.73,22.92
3120.00,24.82,26.97,26.01,25.49,27.19,23.84,23.08
3360.00,24.84,27.00,26.04,25.56,27.30,23.92,23.22
3600.00,24.86,27.04,26.07,25.62,27.40,24.00,23.33
3840.00,24.87,27.06,26.10,25.67,27.49,24.07,23.44
4080.00,24.89,27.09,26.12,25.72,27.57,24.13,23.53
4320.00,24.85,27.11,26.14,25.76,27.64,24.18,23.62
4560.00,24.86,27.13,26.16,25.80,27.70,24.23,23.69
4800.00,24.87,27.15,26.18,25.83,27.76,24.27,23.76
5040.00,24.88,27.16,26.19,25.86,27.81,24.31,23.82
5280.00,24.89,27.18,26.20,25.89,27.86,24.35,23.88
5520.00,24.90,27.19,26.22,25.92,27.90,24.38,23.93
5760.00,24.91,27.20,26.23,25.94,27.94,24.41,23.98
6000.00,24.92,27.22,26.24,25.96,27.97,24.44,24.02
6240.00,24.92,27.23,26.25,25.98,28.01,24.47,24.06
6480.00,24.93,27.24,26.26,26.00,28.04,24.49,24.10
6720.00,24.94,27.24,26.27,26.02,28.07,24.51,24.13
6960.00,24.94,27.25,26.27,26.03,28.10,24.53,24.17
7200.00,24.95,27.26,26.28,26.05,28.12,24.55,24.20
7440.00,24.95,27.27,26.29,26.06,28.15,24.57,24.23
7680.00,24.96,27.27,26.29,26.08,28.17,24.59,24.26
7920.00,24.96,27.28,26.30,26.09,28.19,24.60,24.28
8160.00,24.97,27.29,26.31,26.10,28.21,24.62,24.30
8400.00,24.94,27.20,26.23,26.06,28.23,24.63,24.33
8640.00,24.95,27.21,26.23,26.07,28.25,24.65,24.35
8880.00,24.95,27.22,26.24,26.08,28.26,24.66,24.37
9120.00,24.96,27.22,26.25,26.09,28.28,24.67,24.39
9360.00,24.96,27.23,26.25,26.10,28.29,24.68,24.41
9600.00,24.96,27.24,26.26,26.11,28.31,24.69,24.43
9840.00,24.97,27.24,26.26,26.12,28.32,24.70,24.44
10080.00,24.97,27.25,26.27,26.13,28.34,24.71,24.46
10320.00,24.97,27.25,26.27,26.14,28.35,24.72,24.47
10560.00,24.98,27.26,26.28,26.15,28.36,24.73,24.49
10800.00,24.98,27.26,26.28,26.16,28.37,24.74,24.50
11040.00,24.98,27.27,26.29,26.16,28.38,24.75,24.51
11280.00,24.98,27.27,26.29,26.17,28.39,24.76,24.53
11520.00,24.99,27.28,26.30,26.18,28.40,24.77,24.54
11760.00,24.99,27.28,26.30,26.18,28.41,24.77,24.55
12000.00,24.99,27.29,26.30,26.19,28.42,24.78,24.56


==> plotdata/model_rankk_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,24.22,24.05,19.58,19.54,17.79,12.78,12.74
480.00,24.65,27.04,23.97,23.90,23.59,18.72,18.63
720.00,24.80,26.07,24.81,24.74,26.47,22.16,22.03
960.00,24.88,27.13,26.10,26.01,28.19,24.40,24.24
1200.00,24.92,26.52,26.21,26.13,25.42,24.82,24.65
1440.00,24.95,27.16,26.89,26.80,26.63,26.08,25.90
1680.00,24.97,26.71,26.86,26.77,27.57,27.07,26.87
1920.00,24.99,27.17,27.31,27.21,28.33,27.86,27.65
2160.00,25.00,26.82,27.24,27.14,26.69,27.72,27.52
2400.00,25.01,27.18,27.56,27.47,27.34,28.31,28.10
2640.00,25.02,26.89,27.48,27.38,27.89,28.81,28.59
2880.00,25.03,27.18,27.73,27.64,28.37,29.24,29.01
3120.00,25.03,26.94,27.65,27.56,27.21,29.03,28.80
3360.00,25.04,27.19,27.86,27.76,27.65,29.38,29.15
3600.00,25.04,26.98,27.78,27.68,28.04,29.70,29.47
3840.00,25.16,27.19,27.95,27.86,28.39,29.99,29.75
4080.00,25.16,27.38,28.11,28.01,28.71,30.24,30.00
4320.00,25.16,27.19,28.03,27.93,27.83,30.02,29.78
4560.00,25.15,27.37,28.17,28.07,28.13,30.24,30.00
4800.00,25.15,27.20,28.09,27.99,28.41,30.45,30.20
5040.00,25.15,27.35,28.21,28.11,28.67,30.64,30.39
5280.00,25.15,27.20,28.14,28.04,27.94,30.43,30.19
5520.00,25.14,27.34,28.25,28.15,28.19,30.61,30.36
5760.00,25.14,27.20,28.18,28.08,28.42,30.77,30.52
6000.00,25.14,27.33,28.28,28.18,28.63,30.92,30.66
6240.00,25.14,27.20,28.21,28.11,28.02,30.73,30.48
6480.00,25.14,27.32,28.30,28.20,28.23,30.87,30.62
6720.00,25.14,27.20,28.24,28.14,28.42,31.00,30.75
6960.00,25.14,27.31,28.33,28.22,28.61,31.12,30.87
7200.00,25.13,27.20,28.27,28.17,28.08,30.95,30.70
7440.00,25.13,27.31,28.34,28.24,28.26,31.07,30.81
7680.00,25.19,27.41,28.42,28.32,28.43,31.18,30.92
7920.00,25.19,27.30,28.36,28.26,28.59,31.28,31.02
8160.00,25.19,27.40,28.43,28.33,28.75,31.38,31.12
8400.00,25.18,27.30,28.38,28.28,28.28,31.22,30.96
8640.00,25.18,27.38,28.44,28.34,28.43,31.31,31.05
8880.00,25.18,27.29,28.39,28.29,28.58,31.40,31.14
9120.00,25.18,27.38,28.45,28.35,28.72,31.49,31.23
9360.00,25.17,27.29,28.40,28.30,28.30,31.34,31.08
9600.00,25.17,27.37,28.46,28.36,28.44,31.43,31.16
9840.00,25.17,27.28,28.41,28.31,28.57,31.50,31.24
10080.00,25.17,27.36,28.47,28.37,28.69,31.58,31.31
10320.00,25.17,27.28,28.42,28.32,28.32,31.44,31.18
10560.00,25.17,27.35,28.48,28.37,28.44,31.52,31.25
10800.00,25.17,27.28,28.43,28.33,28.56,31.59,31.32
11040.00,25.16,27.35,28.48,28.38,28.67,31.65,31.39
11280.00,25.16,27.28,28.44,28.34,28.33,31.53,31.26
11520.00,25.20,27.34,28.49,28.39,28.44,31.59,31.33
11760.00,25.20,27.41,28.53,28.43,28.55,31.66,31.39
12000.00,25.20,27.34,28.50,28.39,28.66,31.72,31.45


==> plotdata/model_square_1core.csv <==
dim,gemm,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
240.00,21.29,19.80,16.67,14.25,11.93,9.44,8.08
480.00,23.08,24.19,21.70,19.54,17.86,14.92,13.17
720.00,23.75,24.27,23.18,21.48,21.41,18.50,16.66
960.00,24.09,25.68,24.75,23.28,23.77,21.01,19.21
1200.00,24.31,25.42,25.14,23.91,22.45,21.99,20.38
1440.00,24.45,26.22,25.97,24.87,23.92,23.48,21.94
1680.00,24.56,25.95,26.09,25.13,25.09,24.67,23.21
1920.00,24.63,26.49,26.62,25.75,26.05,25.65,24.26
2160.00,24.70,26.25,26.65,25.86,24.89,25.79,24.54
2400.00,24.75,26.66,27.03,26.31,25.66,26.52,25.32
2640.00,24.79,26.45,27.01,26.35,26.33,27.14,26.00
2880.00,24.82,26.78,27.31,26.69,26.91,27.69,26.59
3120.00,24.85,26.58,27.27,26.70,25.98,27.63,26.62
3360.00,24.87,26.86,27.51,26.97,26.49,28.08,27.11
3600.00,24.90,26.68,27.47,26.96,26.95,28.48,27.54
3840.00,25.03,26.92,27.67,27.19,27.36,28.83,27.93
4080.00,25.04,27.14,27.85,27.39,27.73,29.16,28.29
4320.00,25.00,26.97,27.79,27.36,26.97,29.03,28.21
4560.00,25.01,27.16,27.95,27.53,27.32,29.31,28.52
4800.00,25.02,27.01,27.89,27.50,27.64,29.57,28.81
5040.00,25.03,27.18,28.03,27.65,27.93,29.80,29.07
5280.00,25.03,27.04,27.97,27.61,27.29,29.66,28.97
5520.00,25.04,27.20,28.09,27.75,27.57,29.88,29.20
5760.00,25.05,27.07,28.04,27.71,27.83,30.08,29.42
6000.00,25.05,27.21,28.15,27.83,28.07,30.26,29.62
6240.00,25.06,27.09,28.09,27.79,27.51,30.12,29.51
6480.00,25.06,27.22,28.19,27.90,27.74,30.29,29.70
6720.00,25.07,27.11,28.14,27.86,27.96,30.45,29.87
6960.00,25.07,27.23,28.24,27.96,28.17,30.60,30.04
7200.00,25.08,27.13,28.19,27.92,27.68,30.47,29.92
7440.00,25.08,27.24,28.27,28.01,27.88,30.61,30.08
7680.00,25.14,27.34,28.35,28.10,28.07,30.74,30.22
7920.00,25.14,27.25,28.30,28.06,28.25,30.87,30.36
8160.00,25.15,27.35,28.38,28.14,28.42,30.98,30.49
8400.00,25.12,27.16,28.23,28.04,27.98,30.85,30.38
8640.00,25.12,27.26,28.30,28.12,28.15,30.97,30.50
8880.00,25.13,27.17,28.26,28.08,28.31,31.07,30.62
9120.00,25.13,27.26,28.33,28.15,28.46,31.18,30.73
9360.00,25.13,27.18,28.29,28.12,28.06,31.05,30.62
9600.00,25.13,27.27,28.35,28.18,28.21,31.15,30.72
9840.00,25.13,27.19,28.31,28.15,28.35,31.24,30.83
10080.00,25.13,27.27,28.37,28.21,28.49,31.33,30.92
10320.00,25.14,27.20,28.34,28.18,28.13,31.22,30.82
10560.00,25.14,27.28,28.39,28.24,28.26,31.30,30.91
10800.00,25.14,27.21,28.36,28.21,28.39,31.39,31.00
11040.00,25.14,27.28,28.41,28.26,28.52,31.47,31.09
11280.00,25.14,27.21,28.37,28.23,28.19,31.35,30.99
11520.00,25.18,27.28,28.43,28.29,28.31,31.43,31.07
11760.00,25.18,27.35,28.48,28.34,28.43,31.51,31.15
12000.00,25.18,27.29,28.44,28.31,28.54,31.58,31.23


==> plotdata/rankk_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,198,202.68,148.6,139.47,99.98,75.68,83.9
176.73,209.45,197.84,139.9,137.49,94.1,73.47,78.62
118.16,205.58,181.02,114.54,116.11,79.92,59.09,59.75
456.4,209.87,222.43,178.52,176.77,138.03,116.9,126.45
300.45,190.21,220.95,171.14,166.1,141.32,104.62,100.76
446.37,208.61,201.27,191.64,189.61,208.86,132.01,145.45
684.6,212.51,209.87,200.84,199.7,192.04,149.12,140.37
530.2,209.67,199.68,196.16,185.57,195.48,141.81,145.56
645.92,192.17,217.2,205.56,203.93,193.33,158.87,166.66
912.8,197.57,212.37,211.51,210.06,182.88,173.94,165.74
659.81,208.1,218.03,198.62,198.19,205.44,153.8,153.94
840.22,210.36,214.69,208.66,197.19,183.81,182.97,174.46
1141,212.14,214.23,215.65,215.42,173.22,177.16,178.93
777.63,203.9,198.11,193.22,198.12,148.31,148.18,154.56
1034.5,191.54,203.63,209.49,207.91,193.64,186.97,192.67
1369.2,198.91,221.36,206.96,219.37,180.85,195.44,182.99
883.67,209.56,212.8,206.44,206.54,160.42,173.12,170.73
1223.6,203.97,210.28,221.44,208.91,224.61,188.58,195.29
1597.4,201.72,201.67,201.29,215.77,179.82,153.88,199.78
989.71,208.33,216.53,214.98,211.01,174.64,178.46,170.62
1407.4,192.58,214.11,214.94,214.79,196.3,196.45,200.64
1825.6,211.25,213.97,213.45,223.3,186.83,196.04,202.9
1369.7,191.16,215.81,218.99,217.42,209.99,193.01,193.91
1591.2,191.99,217.03,229.28,227.92,193.2,195.31,203.26
2053.8,196.44,212.03,218.5,223.84,154.2,211.07,208.4
1487.5,200.58,225.11,223.68,224.49,212.28,190.67,198.67
1769.7,209.65,210.27,230.26,225.18,200.97,183.49,214.56
2282,196.99,204.09,216.73,218.04,194.08,181.58,207.37
1605.3,209.6,214.68,224.65,223.88,181.23,183.75,189.93
1948.3,205.98,217.07,230.91,226.14,204.67,204.6,218.27
2510.2,180.24,203.16,216.91,228.66,191.89,202.99,214.32
1723.2,209.09,215.54,228.9,214.95,175.66,211.87,201.57
2126.8,193.16,206.77,226.91,217.01,196.86,198.52,215.35
2738.4,185.68,212.87,228.44,219.83,195.8,212.55,197.94
1826.3,192.94,225.7,224.48,227.5,194.27,217.13,190.96
2305.4,203.57,204.23,224.44,216.52,195.76,222.09,216.26
2966.6,212.02,213.65,228.13,229.74,177.35,215.39,218.7
1944.1,208.37,201.81,212.75,222.72,204.75,204.94,213.1
2478.7,202.7,215.01,226.8,225.91,224.89,225.09,226.95
3194.8,211.62,205.97,226.99,231.69,185.77,229.54,226.14
2047.2,209.35,206.93,220.07,222.43,201.04,216.06,209.16
2652,209.08,212.98,232.65,218.72,201.95,183.3,217.26
3423,190.82,203.8,231.21,231.91,170.9,192.54,197.28
2150.3,198.81,205.63,228.61,224.42,202.15,204.98,214.93
2825.3,193.27,215.89,235.61,229.49,198.43,182.47,231.11
3651.2,203.88,205.78,233.52,228.48,191.8,237.05,231.13
2253.4,192.09,224.29,225.1,228.87,208.17,218.16,222.31
2998.5,196.53,217.24,232.27,228.04,205.18,212.2,229
3879.4,187.23,214.91,232.82,230.37,179.3,211.93,224.32
2356.5,209.26,213.42,220.73,229.97,184.79,215.42,212.61
3171.8,196.43,208.01,236.26,230.19,198.39,235.53,236.55
4107.6,212.54,209.09,234.01,223.32,181.01,199.38,223.48
2951.5,200.58,222.26,232.2,226.04,207.03,224.97,228.47
3339.9,210.92,223.25,234.38,228.24,225.62,225.27,222.41
4335.8,186.33,201.65,233.4,229.03,183.41,211.01,219.14
3057.5,200.45,212.98,224.27,228.92,190.83,223.76,220.9
3507.9,207.11,213.34,233.76,229.14,193.98,194.22,234.91
4564,209.34,204.7,224.58,230.52,178.07,228.91,240.07
3181.2,192.13,220.65,229.36,230.9,202.64,216.55,232.08
3676,204.05,215.11,236.06,219.39,208.97,215.29,202.8
4792.2,186.42,206.74,220.06,224.31,207.12,198,230.55
3304.9,200.43,219.4,222.7,228.93,209.02,224.83,228.62
3844,209.06,213.18,225.53,236.87,189.36,246.64,220.1
5020.4,212.26,206.89,219.94,230.68,208.55,214.98,236.22
3411,191.16,214.51,219.37,222.75,200.06,227.49,231.41
4012.1,188.71,201.46,227.83,229.88,210.65,211.45,236.39
5248.6,196.53,191.02,235.18,231.77,186.3,219.66,232.5
3517,202.72,217.78,237.04,232.29,190.85,235,223.31
4180.1,198.42,211.23,234.54,233.97,199.01,245.8,242.65
5476.8,210.59,203.61,233.07,223.79,188.57,221.5,214.65
3623.1,208.81,203.7,237.63,232.25,202.76,230.88,228.14
4348.2,194.52,206.74,237.2,225.48,223.48,240,242.95
5705,209.4,217.94,221.35,232.65,166.27,226.92,238.92
3746.8,210.96,222.02,231.95,234.79,198.15,232.26,235.96
4511,210.7,213.45,239.76,231.06,198.13,236.56,240.74
5933.2,212.46,210.54,235.58,234.46,189.13,207.88,220.72
3852.8,192.61,201.94,234.09,233.59,202.89,228.98,230.79
4679,206.7,214.65,230.55,232.07,202.95,235.66,236.45
6161.4,192.95,208.82,227.98,226.76,183.37,217.1,241.69
3958.8,209.28,217.78,233.88,234.58,195.98,245.91,229.04
4841.8,207.4,216.63,237.08,236.38,217.78,243.76,236.17
6389.6,211.43,196.83,232.17,234.44,197.74,204.85,235.12
4064.9,200.48,219.27,235.41,231.3,197.76,243.29,227.68
5004.6,208.69,206.12,235.23,230.17,207.57,238.31,234.17
6617.8,211.86,217.32,232.98,231.65,199.63,168.13,246.71
4170.9,207.18,209.71,231.09,222.61,208.68,238.73,232.78
5167.4,210.25,208.95,238.87,235.49,196.84,217.06,243.05
6846,189.49,198.98,221.11,228.63,207.87,210.83,242.2
4277,207.84,202.88,230.97,233.48,216.73,240,238.98
5330.2,209.18,217.83,230.97,220.3,211.78,229.86,238.34
7074.2,201.18,204.59,235.41,234.57,216.22,244.92,231.51
4365.3,209.55,203.76,230.03,236.49,203.65,236.27,236.04
5493,204.86,221.06,224.31,226.12,218.95,247.01,241.63
7302.4,207.72,198.67,234.18,233.86,194.47,247.72,244.32
4471.4,211.13,213.95,232.06,233.11,203.58,246.72,238.54
5655.8,205.47,213.81,232.59,232.39,184.9,242.35,227.33
7530.6,182.2,201.93,230.82,234.1,187.79,245.6,237.01
4577.4,191.71,212.87,231.6,224.47,185.88,234.3,224.76
5818.6,191.64,208.33,238.53,229.53,212.04,250.85,235.28
7758.8,200.71,215.63,231.35,233.17,196.04,239.7,243.34
4683.5,191.41,215.93,226.19,236.66,211.63,220.11,234.62
5981.3,202.62,213.05,215.53,229.42,205.83,233.76,240.98
7987,180.39,205.36,236.62,235.12,206.17,236.39,248.31
4771.8,208.54,211.53,227.32,236.92,207,239.47,237.53
6138.9,207.54,221.16,238.07,231.92,199.69,244.02,242.34
8215.2,192.51,213.86,231.7,230.84,216.71,239.89,228.28
5690.8,191.76,216.19,238.25,234.78,196.43,245.93,231.14
6301.7,210.64,218.66,240.98,234.82,215.52,238.5,240.13
8443.4,210.24,207.21,226.31,232.85,202.26,251.42,249.74
5793.9,208.61,216.62,231.53,237.2,192.51,227.31,233.89
6459.2,186.42,212.92,236.37,233.24,201.83,251.34,244.32
8671.6,192.02,214.37,210.3,228.67,215.64,231.88,240.48
5917.7,209.4,215.73,235.55,237.21,194.69,238.03,235.83
6622,197.24,212.16,240.74,219.35,215.92,245.58,240.95
8899.8,210.72,193.26,236.01,236.09,199.83,251.18,246.63
6020.7,190.65,218.5,235.76,235.57,204.23,226.57,238.86
6779.6,200.02,213.27,230.47,230.35,207.83,227.63,242.53
9128,194.87,207.58,237.7,234.56,199.34,250.48,217.65
6144.5,190.85,218.06,240.43,226.21,198.59,251.74,236.11
6937.1,201.8,216.16,230.16,232.05,200.36,250.15,241.15
9356.2,210.92,192.81,235.23,238.18,194.85,220.71,236.22
6247.6,190.73,211.8,229.84,237.79,206.02,241.81,238.76
7099.9,193.75,208.42,235.79,234.42,213.64,236.69,223.72
9584.4,184.18,202.24,222.84,237.92,196.43,211.67,245.8
6350.6,208.59,213.45,236.96,230,205.28,242.53,226.58
7257.4,189.87,212.85,233.63,234.86,212.65,231.54,218.43
9812.6,176.72,199.98,227.37,235.65,189.41,221.45,244.06
6474.4,192.71,212.03,240.54,233.73,200.87,246.08,228.84
7415,207.73,211.93,237.9,237.8,213.09,191.84,237.2
10041,211.28,205.66,236.72,228.28,193.97,206.2,252.01
6577.5,210.7,219.87,230.94,237.88,207.02,241.83,239.79
7572.5,197.17,221.48,241.15,234.27,193.09,227.24,216.39
10269,187.19,202.73,234.09,235.02,182.77,249.51,241.91
6680.6,206.39,219.8,236.65,228.37,201.24,206.56,237.19
7730.1,200.87,200.42,231.01,233.08,209.18,249.09,245.31
10497,195.99,196.27,238.09,235.53,179.53,253.95,243.75
6804.3,190.92,217.2,231.96,225.09,188.33,218.19,240.29
7887.6,204.71,216.68,238.91,224.37,204.26,209.63,245.44
10725,186.91,213.03,236.42,232.61,193.48,217.68,252.09
6907.4,207.88,218.77,225.62,236.1,208.18,239.22,237.04
8045.1,203.51,208.33,231.97,238.25,229.14,253.61,243.23
10954,191.97,196.87,236.64,234.91,198.6,255.24,245.86
7010.5,192.22,215.54,230.6,238.03,206.03,249.72,244.71
8202.7,205.2,206.41,231.37,234.62,223.61,236.11,241.05
11182,211.11,198.17,236.21,232.92,185.51,209.81,248.11
7113.6,209.58,220.2,232.01,233.9,209.29,214.13,244.18
8355,200.21,210.31,233.54,235.1,194.71,228.36,230.12
11410,176,197.05,227.46,224.47,197.48,235.29,251.99
7216.6,197.55,218.17,240.17,237.32,195.68,251.01,244.94
8512.5,201.75,216.91,235.62,227.9,201.11,254.94,241.42
11638,208.19,199.17,231.9,234.88,207.19,249.33,243.39
7319.7,209.4,213.52,241.12,231.03,196.22,245.58,235.83
8670.1,207.38,214.57,236.39,239.59,201.25,219.45,227.48
11866,189.19,213.97,221.38,230.96,217.97,253.22,237.26
7422.8,208.8,216.98,240.55,238.83,219.25,231.81,245.14
8822.4,204.22,210.21,235.83,228.89,215.24,258.26,246.48


==> plotdata/rankk_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,23.54,26.23,22.76,23.63,15.48,14.5,12.82
176.73,25.49,21.92,22.57,22.94,14.69,15.85,13.41
118.16,25.27,24.15,21.14,19.86,15.98,13.85,10.54
456.4,25.5,26.73,26.44,26.23,25.97,17.11,20.31
300.45,25.3,27.14,25.06,20.09,22.41,17.98,14.69
446.37,24.91,26.86,26.46,26.3,26.3,23.58,18.44
684.6,23.17,27.19,27.64,26.88,27.72,24.64,23.67
530.2,23.75,26.84,26.93,23.26,25.79,19.63,21.94
645.92,24.79,26.75,27.61,27.41,27.13,24.96,23.6
912.8,25.78,26.65,28.34,28.19,27.61,27.26,26.57
659.81,22.96,26.63,27.74,26.8,26.81,21.74,23.4
840.22,25.97,27.43,25.81,27.66,23.97,27.55,27
1141,22.86,24.53,28.45,28.08,24.42,27.92,26.05
777.63,25.51,26.22,24.28,23.96,22.04,23.45,21.07
1034.5,25.11,25.71,27.86,27.81,25.51,26.82,25.43
1369.2,25.44,28.43,28.77,28.03,24.98,28.21,25.99
883.67,23.45,26.62,26.87,27.66,23.73,25.31,24.61
1223.6,25.28,26.64,26.8,28.18,29.04,27.66,27.1
1597.4,24,25.86,28.81,28.16,27.54,28.39,28.49
989.71,25.16,26.85,28.11,27.86,24.31,24.17,24.46
1407.4,25.55,26.96,28.14,27.84,26.81,28.21,27.98
1825.6,22.9,27.66,28.37,28.52,26.7,27.38,29.25
1369.7,24.9,27.69,27.86,27.95,26.94,25.96,27.29
1591.2,23.46,27.81,28.39,27.6,26.15,29.42,28.83
2053.8,23.27,27.57,28.97,28.42,23.46,29.57,29.62
1487.5,22.64,27.17,28.71,28.44,26.17,25.45,25.35
1769.7,25.61,26.49,28.66,28.47,26.36,29.71,28.62
2282,25.62,25.54,27.97,28.83,28.74,29.75,29.56
1605.3,22.45,27.23,28.57,28.42,24.48,27.29,26.67
1948.3,25.37,26.8,27.59,28.63,26.77,30.01,28.82
2510.2,23.12,24.86,28.35,28.75,25.57,30.22,29.73
1723.2,25.48,27.53,27.33,26.84,25.95,29.01,25.34
2126.8,25.12,27.59,28.23,28.54,26.05,26.67,28.99
2738.4,24,27.77,28.6,28.22,26.98,30.24,30.18
1826.3,25.54,26.96,27.49,28.43,26.74,27.29,29
2305.4,24.95,25.79,28.89,28.79,25.32,30.41,28.15
2966.6,25.66,25.58,28.35,28.31,27.77,30.74,28.1
1944.1,25.39,26.91,27.92,26.71,26.99,29.75,27.79
2478.7,25.62,26.86,29.3,28.23,26.77,28.66,28.16
3194.8,24.7,27.24,28.84,28.48,27.68,30.09,29.67
2047.2,25.6,27.08,28.36,27.26,27.14,27.11,27.94
2652,25.31,25.6,28.92,28.35,27.4,29.75,30.1
3423,23.02,27.23,28.43,29.34,25.34,29.39,30.22
2150.3,25.64,27.03,28.97,28.49,27.49,29.72,28.36
2825.3,25.01,27.34,27.88,28.98,28,30.74,31.42
3651.2,25.7,25.36,28.55,29.18,25.18,28.92,30.4
2253.4,22.6,25.37,28.93,28.61,28,28.54,27.25
2998.5,25.45,25,28.12,28.73,28.53,31.11,29.26
3879.4,25.29,28.09,29.25,28.76,24.93,31.81,30.81
2356.5,25.4,27.39,27.23,27.99,25.66,28.45,27.12
3171.8,23.08,27.68,28.92,28.82,27.6,30.84,30.57
4107.6,23.16,25.64,28.36,28.97,26.33,28.59,29.69
2951.5,25.3,27.7,28.14,28,24.89,28.72,27.71
3339.9,24.88,27.94,29.28,28.55,26.25,28.64,29.68
4335.8,25.91,26.72,29.01,28.6,28.01,30.94,30.6
3057.5,22.89,26.99,28.16,27.47,25.24,29.34,26.28
3507.9,25.62,28.06,28.62,28.76,28.13,29.69,31.12
4564,25.56,25.76,29.33,29.04,28.68,30.75,30.8
3181.2,25.58,26.53,28.94,28.34,26.32,29.06,28.22
3676,25.58,28.03,29.24,27.74,26.81,29.45,30.69
4792.2,25.8,25.21,29.11,29.02,25.92,31.58,31.06
3304.9,23.97,25.15,29.09,28.62,25.06,29.14,29.26
3844,25.66,27.68,29.1,28.52,26.23,30.49,29.78
5020.4,25.7,25.61,29.42,28.91,25.17,32.09,30.71
3411,22.59,26.32,28.75,28.39,26.01,28.59,29.32
4012.1,23.45,27.1,29.37,28.85,28.18,30.29,28.31
5248.6,23.2,27.92,29.15,28.74,28.81,31.94,31.05
3517,23.57,27.81,28.76,28.06,26.1,30.96,27.64
4180.1,22.82,26.8,28.34,28.81,28.08,30.87,30.07
5476.8,25.8,25.45,28.06,29.6,27.85,32.27,30.62
3623.1,22.79,27.67,28.57,28.94,25.41,30.14,29.97
4348.2,25.74,26.96,29.32,28.85,26.33,31.21,30.46
5705,23.82,27.25,29.46,28.89,26.22,30.91,30.23
3746.8,22.33,27.51,28.85,27.87,27.22,30.66,30.4
4511,23.93,25.01,29.06,29.06,23.93,31.95,30.97
5933.2,25.27,26.58,28.59,29.42,27.17,31.71,30.18
3852.8,25.64,25.66,28.95,28.88,25.31,29.97,28.65
4679,25.75,27.19,29.07,27.92,25.93,31.3,30.29
6161.4,25.65,28.19,28.42,29.11,26.46,30.33,31
3958.8,25.62,27.45,27.8,28.73,27.09,31.18,28.99
4841.8,25.55,27.67,29.5,29.09,26.77,32.31,30.32
6389.6,25.6,26.79,29.14,28.88,29.55,31.5,31.57
4064.9,25.39,27.53,28.93,28.24,25.12,30.14,28.46
5004.6,25.56,27.63,29.22,27.57,28.47,27.47,30.17
6617.8,25.59,26.52,29.6,28.72,25.18,30.54,29.12
4170.9,25.17,27.22,28.32,27.74,26.89,29.66,28.41
5167.4,25.23,27.95,28.87,28.92,26.24,29.08,31.28
6846,22.74,27.33,28.48,29.3,28.6,30.6,30.6
4277,25.81,27.33,28.93,28.21,26.94,29.92,28.92
5330.2,25.15,26.76,28.2,28.53,28.06,31.43,29.23
7074.2,24.61,27.93,29.28,29.38,25.83,31.99,31.85
4365.3,22.62,27.65,29.25,28.32,25.52,31.57,29.35
5493,23.56,26.55,27.52,28.89,26.18,31.68,29.98
7302.4,25.66,25.99,29.28,28.99,26.73,32.39,31.15
4471.4,25.45,24.13,28.96,28.57,25.73,31.54,29.91
5655.8,25.52,28.07,29.1,29.22,28.25,31.37,30.37
7530.6,25.83,27.57,29.31,29.2,25.77,32.18,30.98
4577.4,24.1,27.08,28.93,29.4,26.63,30.78,29.37
5818.6,25.84,24.59,29.23,28.71,28.47,30.14,31.86
7758.8,25.88,27,29.68,29.56,25.71,31.04,31.67
4683.5,25.07,27.39,28.41,28.7,27.28,29.9,30.61
5981.3,25.57,25.02,29.5,29.03,29.18,31.55,29.32
7987,22.84,28.32,28.96,29.41,24.87,32.05,31.02
4771.8,23.11,27.64,28.1,29,26.57,28.56,29.89
6138.9,25.71,26.32,29.05,28.7,26.31,31.62,29.69
8215.2,25.82,27.23,29.77,28.86,25.84,32.1,29.88
5690.8,25.8,26.92,29.14,28.56,27.1,31.6,28.62
6301.7,25.86,26.99,29.2,29.07,27,32.32,27.86
8443.4,25.87,27.78,29.62,29.56,26.5,32.96,31.58
5793.9,25.68,27.23,29.04,29.22,26.91,25.03,30
6459.2,23.67,27.33,28.12,29.38,25.52,31.94,31.5
8671.6,24.18,27.67,29.73,29.3,28.07,29.83,31.45
5917.7,24.15,27.42,27.83,28.49,25.73,30.54,30.25
6622,25.64,27.66,29.31,28.69,26.29,30.12,28.78
8899.8,25.8,25.21,29.75,29.02,26.94,32.23,32.07
6020.7,22.8,27.57,29.55,29.17,27.59,30.65,29.96
6779.6,25,25.21,29.24,28.03,26.14,30.01,31.04
9128,22.9,28.05,29.38,29.37,26.6,31.09,31.56
6144.5,25.79,26.72,29.45,28.6,26.56,30.26,30.21
6937.1,23.95,27.41,28.89,29.13,26.83,31.6,31.36
9356.2,23.91,27.59,29.49,28.97,28.83,32.72,31.45
6247.6,25.61,27.21,28.96,28.03,24.11,31.45,28.96
7099.9,25.74,26.34,29.24,27.87,29.16,31.47,32.11
9584.4,22.51,27.07,29.63,29.15,28.11,30.49,31.66
6350.6,22.84,27.24,29.36,28.58,25.01,31.25,30.4
7257.4,23.1,27.67,29.45,28.38,28.05,31.14,30.39
9812.6,25.85,26.71,29.77,29.24,28.52,33,31.1
6474.4,24.59,26.3,29,27.89,27.33,31.35,29.64
7415,25.69,27.84,29.34,28.66,28.55,30.49,31.46
10041,23.98,28.47,29.67,29.39,25.46,33.09,31.76
6577.5,25.89,26.72,29.47,28.48,26.88,31.06,29.95
7572.5,25.25,26.8,28.58,28.96,26.65,32.13,30.21
10269,25.89,26.46,29.96,29.41,25.39,32.87,30.41
6680.6,25.74,25.9,29.59,28.86,26.87,31.52,30.13
7730.1,25.77,26.14,29.44,28.89,26.07,31.68,28.62
10497,24.48,28.4,28.91,29.26,28.67,32.67,30.42
6804.3,22.63,27.21,28.93,28.17,26.8,31.59,30.26
7887.6,24.26,27.84,29.16,28.84,29.15,32.46,29.14
10725,23.43,28.24,29.17,29.37,29.48,31.1,30.89
6907.4,25.66,26.34,28.67,28.61,26.96,30.98,28.49
8045.1,25.72,27.97,28.99,28.93,26.14,32.89,28.64
10954,24.15,28.04,28.68,29.27,27.14,32.61,31.51
7010.5,23.12,26.78,28.19,28.87,26.38,28.24,31.11
8202.7,25.03,27.82,28.02,29.18,27.25,32.39,28.98
11182,25.9,27.87,29.16,29.38,27.61,32.42,30.6
7113.6,24.51,25.48,29.69,28.58,24.88,32.07,29.99
8355,24.89,26.42,29.35,29.23,28.36,32.89,29.38
11410,23.79,27.92,29.44,29.46,27.27,31.33,31.42
7216.6,25.03,26.86,29.07,28.46,25.97,28.84,28.26
8512.5,25.47,26.71,29.36,29.16,25.9,30.62,30.41
11638,24.69,28.38,29.55,29.53,25.98,31.96,30.43
7319.7,25.86,25.36,28.97,28.69,25.57,31.95,29.62
8670.1,25.73,26.85,28.76,28.41,28.07,31.3,28.66
11866,23.69,26.83,29.3,28.91,27.65,32.78,31.04
7422.8,22.81,27.35,29.36,28.85,27.06,31.01,29.45
8822.4,25.02,26.88,29.29,28.92,28.8,32.56,28.81


==> plotdata/ratio_10core.csv <==
ratio,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
1,215.22,225.76,243.99,241.3,215.39,252.07,249.94
1.2143,206.81,219.12,238.49,236.14,220.63,253.43,251.24
1.44,207.26,218.06,236.16,234.07,218.59,251.98,244.62
1.7273,206.26,218.24,234.38,231.97,214.01,248.74,247.77
2,205.35,209.81,226.94,226.18,198.92,237.46,242.73
2.3333,208.14,218.12,234.51,231.96,210.51,252.88,247.16
2.75,207.29,217.52,236.68,232.2,214.43,255.39,238.51
3.2857,207.14,219.7,241.07,233.85,216.67,253.73,237.41
3.6923,211.13,216.45,235.44,228.18,201.04,242.71,225.02
4.1667,208.9,221.55,244.38,231.66,214.83,248.12,227.6
5.2,216.98,221.45,241.58,223.13,204.44,235.16,200.5


==> plotdata/ratio_1core.csv <==
ratio,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
1,25.22,25.8,28.88,28.96,26.28,31.89,31.07
1.2143,25.7,27.38,29.42,29.6,29.23,32.75,32.23
1.44,25.69,27.16,29.33,29.59,29.13,32.88,32.03
1.7273,25.77,27.48,29.62,29.65,29.5,32.85,31.99
2,25.3,26.55,29.24,28.73,28.28,32.3,31.17
2.3333,25.7,27.73,29.65,29.49,29.21,32.47,31.45
2.75,25.72,27.5,29.45,29.14,28.62,31.88,30.41
3.2857,25.75,27.48,29.35,29.18,28.51,30,30.21
3.6923,25.37,26.39,28.78,28.43,26.68,30.6,28.63
4.1667,25.69,27.31,29.21,28.56,28.04,30.93,29.21
5.2,25.55,26.79,28.69,28.28,26.69,29.56,26.79


==> plotdata/speedup_fixk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.25806,-0.28219,-0.37546,-0.61781,-0.82398,-0.8007
197.99,-0.23315,-0.5,-0.44785,-0.63245,-0.81595,-0.85859
230.04,-0.14268,-0.39353,-0.42936,-0.68909,-0.77695,-0.81091
659.89,-0.018621,-0.21749,-0.23705,-0.34914,-0.67155,-0.53695
366.68,-0.070092,-0.22617,-0.36877,-0.45644,-0.67818,-0.70863
481.66,-0.11016,-0.32397,-0.30708,-0.54633,-0.71457,-0.67452
887.68,0.061832,-0.32981,-0.19689,-0.30278,-0.52615,-0.45804
641.3,-0.0092423,-0.11381,-0.15694,-0.24208,-0.47491,-0.488
739.73,-0.060487,-0.12966,-0.20637,-0.37422,-0.49096,-0.47874
1095.3,-0.073478,-0.39696,-0.11582,-0.32457,-0.61337,-0.4406
823.59,0.0052921,-0.16492,-0.1768,-0.34853,-0.43471,-0.40809
924.88,-0.12974,-0.16165,-0.27463,-0.37688,-0.49895,-0.52613
1504.3,-0.093924,-0.16119,-0.26299,-0.2509,-0.50142,-0.45245
1003.4,-0.0072325,-0.11013,-0.16098,-0.24289,-0.30798,-0.43499
1148.9,-0.0008275,-0.044188,-0.12606,-0.17896,-0.43835,-0.34418
1720.6,0.11148,-0.1168,-0.083987,-0.0054871,-0.53802,-0.3589
1183,-0.059403,-0.12371,-0.22341,-0.36722,-0.33157,-0.34872
1434,-0.059264,-0.12313,-0.13639,-0.20507,-0.4236,-0.47578
1913.3,0.048646,-0.26758,-0.12969,-0.15063,-0.43523,-0.42208
1357.5,0.019314,-0.038464,-0.13848,-0.25792,-0.33627,-0.30558
1647.2,-0.13466,-0.12111,-0.18198,-0.30535,-0.40847,-0.34518
2129.4,-0.094516,-0.18724,-0.1425,-0.26291,-0.3227,-0.40672
1524.7,-0.12451,-0.092083,-0.1754,-0.23568,-0.32367,-0.36579
1823.8,-0.060923,-0.10059,-0.16669,-0.17817,-0.48787,-0.42801
2313.3,0.0094776,-0.029866,-0.051631,-0.13401,-0.32075,-0.27568
1691.8,-0.019475,-0.012158,-0.10324,-0.1629,-0.22692,-0.28707
1993.5,-0.06936,-0.082485,-0.1719,-0.20046,-0.35585,-0.25134
2505.8,0.013537,0.02128,-0.00027074,-0.34108,-0.27891,-0.36474
1858.7,-0.097625,-0.038087,-0.16464,-0.18685,-0.33613,-0.30465
2179.9,-0.02676,-0.031228,-0.16427,-0.21199,-0.28856,-0.27729
2674.7,0.064805,-0.054647,-0.043967,-0.21374,-0.41988,-0.311
2020.4,-0.0073652,-0.0034407,-0.094511,-0.14972,-0.35552,-0.37347
2547.8,-0.1734,-0.10174,-0.13437,-0.28483,-0.3223,-0.29534
2858.6,0.034963,-0.09531,-0.041976,-0.24123,-0.23569,-0.36287
2180,-0.050099,-0.16075,-0.1753,-0.3109,-0.41009,-0.38735
2745.9,0.081807,0.039078,-0.065477,-0.069599,-0.23055,-0.35577
3027.3,-0.068211,-0.046509,-0.16002,-0.28318,-0.31416,-0.38819
2703.7,-0.0043759,-0.091799,-0.17569,-0.12295,-0.43109,-0.41829
2948.6,0.067835,-0.017316,-0.070287,-0.19819,-0.26286,-0.43822
3187.6,-0.060735,-0.091668,-0.13312,-0.193,-0.41345,-0.36705
2887.8,0.064914,-0.030746,-0.12039,-0.14186,-0.23944,-0.32079
3155.8,0.052798,-0.021089,-0.14968,-0.20448,-0.25718,-0.24711
3371.4,0.19158,0.13898,0.064626,-0.097543,-0.2989,-0.23825
3071.8,0.10654,-0.020763,-0.075958,-0.074931,-0.25753,-0.38462
3353.4,0.011546,-0.013165,-0.046863,-0.25782,-0.24293,-0.21237
3948.5,0.073487,-0.073386,-0.0041529,-0.15857,-0.38982,-0.32165
3249.6,0.12696,0.00026274,-0.052811,-0.15239,-0.39296,-0.32617
3569.3,-0.030273,-0.077144,-0.13293,-0.23464,-0.34597,-0.29641
4127.6,0.2058,-0.05533,0.028844,-0.17208,-0.23015,-0.30434
3433.5,0.019872,-0.094077,-0.099506,-0.056563,-0.31674,-0.31781
3960.2,-0.0029993,-0.18254,0.016496,-0.23343,-0.27578,-0.3353
4289.5,-0.16707,-0.082692,-0.086683,-0.17975,-0.33227,-0.4112
3611.2,0.068588,-0.085134,-0.10188,-0.10659,-0.3535,-0.3938
4198.3,0.0086272,-0.0095353,-0.030675,-0.23233,-0.28096,-0.31663
4468.6,0.18903,0.056773,0.0024056,0.034481,-0.22544,-0.23864
3786.5,0.08305,-0.040702,-0.064166,-0.091232,-0.2563,-0.30853
4353.2,0.054885,0.00049092,-0.067845,-0.11355,-0.19872,-0.25641
4647.6,-0.011101,-0.014222,-0.060674,-0.072134,-0.30312,-0.30225
3964.1,0.14481,0.049016,-0.0010134,0.053176,-0.31383,-0.29964
4502.9,-0.013684,-0.066814,-0.037642,-0.15323,-0.17257,-0.30871
4826.6,0.099253,0.025423,0.023847,0.014339,-0.19571,-0.33554
4133.1,0.02456,-0.1013,-0.11612,-0.20486,-0.31552,-0.34911
4735,-0.04047,-0.043177,-0.10361,-0.27237,-0.38038,-0.3684
4979.1,0.03747,-0.10905,0.043978,-0.12847,-0.31168,-0.25836
4310.5,0.17365,0.0065817,-0.017586,-0.051337,-0.26137,-0.32872
4971,0.05137,-0.070752,-0.034081,-0.24933,-0.23443,-0.20812
6317.3,-0.096982,-0.0093536,-0.047457,-0.045439,-0.26594,-0.25924
4479.3,0.14958,0.029116,-0.016532,-0.086084,-0.22935,-0.30932
5050,0.026629,0.030868,-0.035306,-0.14187,-0.31292,-0.29272
6504,0.011779,-0.028011,-0.022963,-0.064139,-0.18846,-0.25042
4654.5,0.087506,-0.039225,-0.061356,-0.061259,-0.41458,-0.34663
5291,0.10817,0.068042,0.027858,-0.12116,-0.252,-0.28999
6723.1,0.20264,0.14336,0.13389,0.022712,-0.15694,-0.13151
4823.2,-0.034447,-0.096658,-0.10096,-0.19593,-0.32068,-0.36971
5535.6,-0.034179,0.0093695,-0.0544,-0.17649,-0.33362,-0.25489
6909.7,0.046575,-0.0090948,-0.012063,-0.13154,-0.27921,-0.2997
4991.9,0.13987,-0.0039266,0.026478,0.11398,-0.23045,-0.29852
5956.6,0.027542,-0.039086,-0.06088,-0.18092,-0.1869,-0.26005
7096.3,-0.030073,0.026791,-0.00053099,-0.10596,-0.24397,-0.30711
5167,0.0053331,-0.083729,-0.11073,-0.10836,-0.31664,-0.34505
6204.1,-0.011495,-0.188,-0.066466,-0.28102,-0.25353,-0.23926
7282.9,-0.058809,-0.032848,-0.077883,-0.26418,-0.24675,-0.24949
5335.6,0.13578,0.0070738,-0.023969,-0.029008,-0.28906,-0.34265
6376.5,0.034502,0.049468,-0.0033648,-0.20571,-0.1937,-0.22127
7490.8,0.08563,0.11928,0.074683,0.092909,-0.17218,-0.1491
5504.2,-0.016709,-0.10227,-0.11147,-0.10856,-0.29198,-0.31339
6559.2,-0.029723,-0.021098,-0.080497,-0.25443,-0.26468,-0.27372
7677.3,-0.083451,-0.042434,-0.03389,-0.075569,-0.28056,-0.25191
5672.8,0.042473,-0.04083,-0.030815,-0.036464,-0.34287,-0.26573
6716.9,0.0021616,0.019454,-0.062535,-0.21942,-0.15111,-0.2141
7863.8,-0.1212,0.055789,0.045915,0.046917,-0.19489,-0.20702
5834.8,0.031175,0.040715,0.022365,0.013033,-0.20368,-0.28047
6992.4,-0.032522,-0.040558,-0.066313,-0.33415,-0.30731,-0.277
8050.3,0.2391,0.20034,0.15022,0.1277,-0.30767,-0.15226
6001.2,0.089022,0.042781,0.045245,0.15807,-0.19356,-0.2159
7062.4,-0.0063649,0.049656,0.028339,-0.16483,-0.28203,-0.23621
8225.6,0.076544,-0.011064,-0.017149,-0.04315,-0.20152,-0.29878
6169.6,0.085531,-0.038472,-0.095446,-0.049383,-0.28392,-0.29189
7342.6,0.020778,-0.032704,-0.027999,-0.15383,-0.21817,-0.26783
8412,0.080079,0.13398,0.10487,-0.00026711,-0.20738,-0.18254
6331.5,0.060349,-0.090739,-0.051275,-0.03908,-0.29555,-0.33607
7412.9,0.15615,0.049357,-0.0029373,-0.052295,-0.13847,-0.1999
8598.4,0.057282,-0.019849,-0.031363,-0.1837,-0.3725,-0.23664
6497.8,0.16637,0.051535,0.033601,-0.070419,-0.1612,-0.22666
7679.9,0.099293,0.046337,0.042294,-0.20035,-0.22425,-0.21056
8773.7,0.039466,-0.11262,0.017146,-0.20758,-0.29514,-0.20489
6666.2,0.059537,-0.028319,-0.051467,-0.09032,-0.31474,-0.31871
7862.4,0.047443,0.083977,0.037048,-0.15812,-0.094679,-0.11331
8960.1,-0.032739,-0.060634,-0.013272,-0.025101,-0.24081,-0.2797
6825.8,0.050466,-0.043472,-0.035992,0.053866,-0.30061,-0.39382
8474.7,0.12513,0.093107,0.04346,-0.11042,-0.14582,-0.14369
9983.5,0.13466,0.062082,0.13733,0.0017955,-0.16165,-0.066217
6987.6,-0.035412,-0.057182,-0.075863,-0.086368,-0.26062,-0.3362
8650.8,0.052464,0.029615,0.0033342,-0.24251,-0.17916,-0.18657
10188,0.14235,0.099859,0.134,-0.051286,-0.1105,-0.1753
7153.8,0.1651,0.0082757,-0.043945,0.049288,-0.1884,-0.20909
8859.1,-0.02588,0.0071915,-0.037519,-0.19464,-0.28283,-0.20482
10380,0.05476,0.003224,-0.028257,-0.16324,-0.37412,-0.2913
7313.4,0.063416,-0.047323,-0.090922,-0.084237,-0.29712,-0.28093
9037.8,0.034337,0.027982,-0.039744,-0.1815,-0.20986,-0.25117
10572,0.14671,0.1808,0.13214,0.048273,-0.14855,-0.060397
7472.9,0.13823,0.020378,0.01677,-0.051326,-0.23991,-0.24301
9229.5,0.053535,-0.015543,0.015159,-0.13643,-0.27876,-0.21808
10776,-0.062937,-0.0066126,-0.032453,-0.017305,-0.36374,-0.23486
7634.6,0.11702,-0.0056696,0.0053632,-0.0074063,-0.20211,-0.23291
9410.6,0.052366,-0.017134,-0.018674,-0.14545,-0.16913,-0.18092
10944,0.10369,-0.048845,0.062244,-0.0048495,-0.17993,-0.16158
7794.1,0.074355,-0.047879,-0.033337,0.057204,-0.27312,-0.26891
9604.7,0.10225,0.0458,0.01895,-0.14925,-0.14635,-0.14665
11136,0.082889,0.017543,0.013874,-0.0053785,-0.17744,-0.19252
7953.5,0.0083357,-0.009198,-0.038804,0.0079525,-0.25961,-0.30315
9788.2,0.013792,0.0033064,-0.053942,-0.19465,-0.17916,-0.18549
11328,0.076247,0.062568,0.044313,-0.028398,-0.094503,-0.19967
8113,0.058497,-0.046372,-0.024249,0.050623,-0.2465,-0.23346
9984.5,0.01587,0.059537,0.066141,-0.1093,-0.073103,-0.12337
11496,0.063366,0.053241,0.011585,0.05848,-0.20027,-0.25402
8272.4,0.061468,0.020438,0.01738,0.015087,-0.19062,-0.23216
10170,0.048951,0.085047,0.05723,-0.12706,-0.13765,-0.10258
11688,0.12723,0.11454,0.084976,0.0044559,-0.11549,-0.18227
8431.8,0.12264,-0.040948,-0.047588,0.028774,-0.20026,-0.21656
10248,0.056316,-0.0041289,0.0069134,-0.22843,-0.15814,-0.20548
11868,0.049037,0.09252,-0.02846,0.07829,-0.086066,-0.15457
8591.2,0.091233,0.097408,0.051578,0.11465,-0.17965,-0.15819
10557,0.037213,0.0096534,0.044816,-0.12274,-0.1367,-0.11394
12060,0.042623,0.0032639,0.0015839,0.0086397,-0.16017,-0.18911
9783.5,0.10547,0.047983,-0.054909,-0.060117,-0.2521,-0.25549
10635,0.12069,0.047227,0.069493,-0.11779,-0.24645,-0.17625
12228,0.091046,0.13584,0.12098,0.01373,-0.085877,-0.11183
9961.7,0.13782,0.020121,0.010993,0.14902,-0.19183,-0.20429
10949,0.027875,0.044326,0.074943,-0.098908,-0.18736,-0.15156
12408,-0.039955,-0.02355,-0.021576,-0.22121,-0.29562,-0.23066
10140,0.023761,-0.00962,-0.022174,-0.020635,-0.35411,-0.27133
11027,0.060482,0.011259,-0.0086128,-0.184,-0.33152,-0.17933
12576,0.058061,0.049819,0.064675,0.049241,-0.18164,-0.11833
10310,0.016861,-0.064457,-0.024665,-0.023846,-0.23567,-0.2387
11345,-0.029558,-0.044314,-0.021018,-0.1587,-0.20387,-0.18494
12768,0.0078684,-0.058989,-0.017644,-0.018026,-0.30463,-0.22704
10486,0.084809,-0.054848,-0.052695,-0.048579,-0.33187,-0.29587
11981,0.11244,0.11089,0.11042,-0.13656,-0.061034,-0.10949
12936,0.15394,0.11719,0.11073,0.1004,-0.12233,-0.13477
10664,0.044367,0.044316,0.027037,0.0036083,-0.21772,-0.22102
12184,0.083137,0.11104,0.057237,-0.14376,-0.07611,-0.093343
13128,0.10351,0.081796,0.099886,0.0050798,-0.24808,-0.21102
10835,0.030811,-0.05545,-0.018273,-0.0082131,-0.22049,-0.25154
12381,0.058489,0.044328,0.067265,-0.14734,-0.17582,-0.15777
13296,0.083934,0.018188,0.025493,-0.14387,-0.13835,-0.22005
11013,0.18808,0.057174,0.036369,0.11288,-0.14726,-0.17671
12464,0.039515,0.060929,0.056136,-0.21277,-0.075919,-0.079437
13476,-0.033747,-0.035752,-0.051838,-0.07537,-0.17064,-0.16668
11181,-0.024607,-0.062161,-0.053879,0.022513,-0.25683,-0.24807
12669,-0.025093,0.021968,0.0091333,-0.19738,-0.15604,-0.17108
13644,-0.075624,0.048248,0.038367,-0.065339,-0.14464,-0.17308
11359,0.13628,0.076067,0.014524,0.10565,-0.23037,-0.1542
12890,0.10132,0.12915,0.10238,-0.10852,-0.15784,-0.06031
13811,0.035896,0.075243,0.03121,-0.15399,-0.17258,-0.12968
11527,0.041088,-0.024771,-0.039753,-0.0085538,-0.20648,-0.21983
13076,0.011634,0.010341,-0.018959,-0.12142,-0.13118,-0.14133
13991,-0.039006,-0.025414,-0.043075,-0.18364,-0.20982,-0.17297
11705,0.03766,-0.0098681,0.010523,0.030964,-0.2179,-0.17199
13299,0.069475,0.031822,0.01166,-0.15377,-0.13919,-0.15761
14159,0.04196,-0.032493,-0.012131,0.057945,-0.15942,-0.21037
11876,0.078116,0.020171,0.035941,0.1281,-0.17389,-0.18117
13508,0.037719,0.011969,-0.12575,-0.12765,-0.37151,-0.26289
14327,0.069618,-0.0036491,-0.053362,0.016113,-0.20051,-0.33468
12051,0.02649,-0.024363,-0.069899,-0.010393,-0.24813,-0.23604
13593,0.049134,0.011189,-0.01834,-0.14716,-0.10153,-0.15548
14507,-0.040228,0.0070209,-0.12993,0.03074,-0.25745,-0.37334
12222,0.12783,0.059771,0.018892,0.10789,-0.1228,-0.16556
13924,-0.014184,-0.024268,0.022386,-0.22772,-0.20669,-0.14213
14675,-0.032391,0.0015109,-0.054913,0.030596,-0.27348,-0.19364
12390,-0.014933,-0.04043,-0.041247,0.00096034,-0.22669,-0.23936
14009,0.041985,0.013243,0.02369,-0.15249,-0.11487,-0.17182
14831,0.13461,0.031675,0.070743,0.00010268,-0.26408,-0.14878
12560,0.10639,0.011137,0.038596,0.064207,-0.26391,-0.20781
14093,0,0.037247,0.0071611,-0.20113,-0.20637,-0.24256
14998,0.17596,-0.0059587,0.070894,0.098447,-0.092284,-0.16119
12736,0.11284,0.029634,-0.027215,0.018295,-0.22281,-0.30914
14429,0.070996,0.038549,0.019178,-0.17061,-0.099182,-0.15144


==> plotdata/speedup_fixk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
161.59,-0.10489,-0.09837,-0.22391,-0.38641,-0.62391,-0.56848
197.99,0.043926,-0.044469,-0.26356,-0.27223,-0.41486,-0.46909
230.04,-0.09434,-0.17378,-0.44389,-0.46574,-0.47815,-0.6137
659.89,0.061761,0.085414,-0.067017,-0.049934,-0.11783,-0.1866
366.68,0.09298,0.040911,-0.078103,-0.17573,-0.15109,-0.3338
481.66,-0.037161,-0.06263,-0.17161,-0.34405,-0.30772,-0.40334
887.68,0.14866,0.12662,0.0077787,0.11798,-0.1223,-0.16768
641.3,0.11806,-0.0017361,0.0021701,-0.0034722,-0.082899,-0.15104
739.73,-0.029474,0.074105,-0.024,-0.14947,-0.072842,-0.26021
1095.3,0.17984,0.079062,0.0091225,0.059513,-0.11729,-0.17159
823.59,0.025266,0.13209,-0.037677,0.084663,0.070035,-0.11525
924.88,0.061102,0.079174,0.051635,-0.023236,-0.012048,-0.13812
1504.3,-0.0051323,0.082906,-0.086459,0.02803,-0.080142,-0.17923
1003.4,-0.030633,0.011286,-0.031036,-0.12173,-0.047965,-0.16929
1148.9,0.0028,-0.0532,-0.04,-0.0036,-0.102,-0.2048
1720.6,0.14948,0.17526,0.0021478,-0.016753,0.056271,-0.027062
1183,0.11226,0.14292,0.010363,0.14162,0.047064,-0.062176
1434,0.12126,0.064963,-0.049372,-0.083586,0.012126,-0.10741
1913.3,0.084612,0.027548,-0.084612,0.078709,-0.1098,-0.18615
1357.5,0.12039,0.11424,0.095782,0.063708,0.004833,0.027241
1647.2,0.029598,0.10698,0.060042,-0.037632,-0.017759,-0.19323
2129.4,0.048031,0.029134,-0.051181,-0.098819,0.015354,-0.23071
1524.7,0.010342,0.050915,-0.044551,-0.075179,-0.082737,-0.10819
1823.8,-0.028317,0.081715,-0.10235,-0.092638,0.010922,-0.13714
2313.3,0.15961,0.13167,0.096952,0.13506,0.1105,-0.096105
1691.8,0.084184,0.050595,0.021684,0.052296,-0.002551,-0.15519
1993.5,-0.032038,-0.01682,0.023228,-0.2487,-0.031237,-0.18422
2505.8,0.057036,0.10616,0.066611,-0.0083264,-0.033306,-0.041216
1858.7,0.052212,0.045835,-0.0099641,-0.059785,-0.10323,-0.043842
2179.9,-0.018891,0.027926,-0.043943,0.01232,-0.21561,-0.15852
2674.7,0.060203,0.061376,-0.0074277,-0.037529,-0.18061,-0.28655
2020.4,0.16764,0.13268,0.050202,0.1013,0.1013,-0.046168
2547.8,0.028338,0.15715,0.06784,0.049377,-0.15844,0.01331
2858.6,0.066926,-0.0027237,0.0089494,0.048249,-0.074319,-0.11829
2180,0.034893,0.084853,0.0095163,0.057891,-0.16852,-0.17764
2745.9,0.062072,0.020959,-0.14873,-0.03547,-0.09996,-0.21443
3027.3,0.064854,-0.050485,0.034175,-0.048932,-0.26214,-0.081553
2703.7,0.073735,-0.047031,0.043444,0.041849,-0.056995,-0.1387
2948.6,-0.037706,0.0023566,0.031029,-0.086017,-0.1143,-0.21563
3187.6,0.13961,0.1615,0.099959,0.12433,0.048327,0.0099133
2887.8,0.11322,0.12843,0.077736,0.10139,0.0063371,-0.049852
3155.8,0.064909,0.13469,0.057606,-0.05355,0.022718,-0.058824
3371.4,0.060054,0.048043,-0.0027121,0.092212,0.015498,-0.13677
3071.8,0.17817,0.20312,0.16125,0.21247,0.003118,-0.033853
3353.4,0.096137,0.15322,0.032618,-0.0017167,0.09485,-0.10987
3948.5,0.10501,0.06603,0.031424,0.0083532,0.042164,-0.095863
3249.6,0.11665,0.045967,0.12142,0.13226,-0.0030356,-0.10668
3569.3,0.025078,-0.01685,-0.041144,-0.085031,-0.016458,-0.13715
4127.6,0.2063,0.17436,0.11351,-0.033664,-0.066465,0.045317
3433.5,0.075561,0.067296,-0.0011806,-0.020858,-0.077922,-0.15978
3960.2,0.08107,0.11877,-0.032833,-0.036887,0.037292,0.0052696
4289.5,0.084552,0.052153,-0.047807,0.030423,-0.063611,-0.084552
3611.2,0.068592,0.065383,0.045728,0.038107,-0.063377,-0.11833
4198.3,0.082045,0.063813,0.026952,-0.043995,-0.0039635,-0.074514
4468.6,0.09061,0.13674,0.1182,0.14209,0.047776,-0.002883
3786.5,0.11739,0.15518,0.12228,0.084482,0.1076,0.03068
4353.2,0.021866,0.075361,0.055838,0.046076,-0.10816,-0.0246
4647.6,0.14403,0.14568,0.11029,0.046091,-0.0893,-0.0041152
3964.1,0.20374,0.06895,0.029804,0.24199,-0.018238,0.017794
4502.9,0.042628,0.066875,0.055534,-0.07235,-0.084474,-0.018381
4826.6,0.17979,0.1881,0.1343,0.1706,0.020997,0.057743
4133.1,0.087706,0.051292,0.034847,0.0074393,-0.0011746,-0.12647
4735,0.057932,0.040435,-0.043935,0.019051,-0.066485,-0.12675
4979.1,-0.00038956,0.077912,0.015193,0.006233,0.019868,-0.0023374
4310.5,0.093003,0.14548,0.11177,0.099403,-0.028157,-0.14889
4971,0.030835,0.076112,0.035909,-0.040593,-0.04918,-0.14403
6317.3,0.17003,0.1612,0.13889,0.087963,0.1452,-0.14815
4479.3,0.075099,0.066798,0,-0.050593,-0.09249,-0.12332
5050,0.063629,0.071485,0.033778,-0.093873,0.0090338,-0.094266
6504,0.14861,0.078041,0.14695,0.21544,0.012038,-0.090909
4654.5,0.044008,0.066798,0.050688,-0.040864,-0.19489,-0.21611
5291,0.042264,0.054672,0.031795,-0.091508,-0.049244,-0.14308
6723.1,0.12707,0.2048,0.18384,0.19214,-0.078603,0.10131
4823.2,0.056388,-0.033123,0.041798,0.051656,-0.07295,-0.17311
5535.6,0.091054,0.10656,0.09662,-0.0087475,0.012326,-0.052485
6909.7,0.059191,0.12338,0.13756,0.12172,0.056273,-0.039183
4991.9,0.072113,0.023343,0.091705,0.1684,0.075031,-0.0792
5956.6,0.025167,0.093197,0.070389,-0.0094377,0.032639,-0.020448
7096.3,0.14397,0.17976,0.10572,0.023858,0.071987,-0.041135
5167,0.090716,0.15247,0.14566,0.11031,-0.093697,-0.061329
6204.1,0.18356,0.14224,0.17964,0.047412,0.066986,0.095259
7282.9,0.1216,0.21906,0.17249,0.17206,0.10091,0.10694
5335.6,0.047828,0.084496,0.047429,0.015145,0.0083699,-0.10363
6376.5,0.064243,0.16653,0.15004,-0.01268,0.03973,0.069738
7490.8,0.13274,0.093648,0.12866,0.033795,0.010586,0.015472
5504.2,0.077434,0.072741,-0.076261,0.076652,-0.16621,-0.15722
6559.2,0.01859,0.021689,0.051123,-0.076685,0.012006,-0.066615
7677.3,0.14517,0.15803,0.13895,0.085856,-0.085027,-0.0012443
5672.8,0.011422,0.066168,0.056321,-0.037022,-0.068137,-0.099252
6716.9,-0.057409,0.057021,0.071761,-0.060512,-0.0069822,-0.017067
7863.8,0.10783,0.18957,0.22087,0.1113,0.11739,0.13087
5834.8,0.05036,0.14388,0.13881,0.20313,-0.0080406,-0.17816
6992.4,0.089353,0.14363,0.10063,-0.037996,0.13779,0.051775
8050.3,-0.034936,0.12043,0.1418,0.058364,-0.013152,-0.043568
6001.2,0.00078989,0.076619,0.029621,0.13349,-0.15324,-0.11019
7062.4,-0.030835,0.051913,0.035129,-0.064403,-0.060109,-0.059329
8225.6,-0.01685,0,0.069357,-0.0011755,-0.18339,-0.098354
6169.6,0.082376,0.10772,0.051881,0.063762,-0.086733,-0.1105
7342.6,0.061544,0.10427,0.062721,0.055272,0.036848,-0.079577
8412,0.045259,0.10691,0.083496,0.10886,-0.04643,-0.080765
6331.5,0.077074,-0.029886,-0.070783,0.10499,-0.1805,-0.12937
7412.9,0.02242,0.045226,0.054117,-0.068806,-0.010823,-0.048319
8598.4,0.15718,0.11378,0.17531,0.15339,0.10198,0.046355
6497.8,0.14274,0.0054257,-0.015442,0.10309,0.0079299,-0.070534
7679.9,-0.012554,0.0051,0.061985,0.025108,0.039623,0.032954
8773.7,0.1206,0.074539,0.053601,0.098827,0.045226,0.071608
6666.2,0.21956,0.22178,0.037333,0.21067,0.0026667,0
7862.4,0.033242,0.067657,0.047712,-0.023074,-0.0019554,-0.014079
8960.1,0.089082,0.10012,0.078439,0.071344,0.031533,-0.030745
6825.8,0.037975,0.087025,-0.072389,0.14161,-0.06606,-0.10403
8474.7,-0.018125,0.06777,0.040583,-0.011426,-0.0086682,0.040583
9983.5,0.026796,0.069903,0.074175,0.10835,-0.071068,-0.096311
6987.6,0.096252,0.095069,0.043787,0.060355,-0.086785,-0.14162
8650.8,0.075301,0.16824,0.18244,0.052926,0.08864,0.060241
10188,0.072289,0.075787,0.017101,0.15002,0.010882,-0.047804
7153.8,0.17534,0.040102,0.14718,0.18515,0.020904,-0.014505
8859.1,0.067776,0.11526,0.095373,0.049919,0.036932,0
10380,0.14678,0.158,0.13347,0.14179,0.069854,0.040748
7313.4,0.15759,0.21203,0.15891,0.27305,0.062335,0.0026339
9037.8,0.06541,0.055406,0.056945,0.011158,0.029627,0.021162
10572,-0.018576,0.070046,0.029799,0.14435,0.078173,0.050697
7472.9,0.18702,0.23893,0.18479,0.24698,0.071588,-0.024609
9229.5,0.18745,0.16337,0.18917,0.064058,0.16939,0.14918
10776,0.032984,0.02988,0.086147,0.066744,0.059371,0.0089251
7634.6,0.14236,0.049934,0.1809,0.17521,0.03986,-0.12177
9410.6,0.089688,0.11063,0.064401,0.0031608,0.011853,0.043461
10944,0.049231,0.084615,0.076923,0.025385,0.0011538,0.035385
7794.1,0.062377,0.085131,0.063947,0.13888,-0.077678,-0.09337
9604.7,0.042166,0.13311,0.14882,0.032658,0.12774,0.063249
11136,0.10447,0.10214,-0.018641,0.032621,-0.02835,0.021748
7953.5,0.087196,0.085232,0.039277,0.092302,-0.17636,-0.12922
9788.2,0.080141,0.062549,0.08405,0.036357,0.019547,0.04613
11328,0.15634,0.19127,0.15343,0.12682,0.12141,-0.035343
8113,0.11067,0.054458,0.048748,0.16908,0.12868,0.092227
9984.5,0.085125,0.1969,0.1595,0.080825,0.12984,0.024506
11496,0.03933,0.10864,0.090343,0.073209,0.029984,-0.0023364
8272.4,0.088048,-0.021912,0.059761,0.049004,0.046614,-0.092032
10170,0.2161,0.24672,0.19379,0.12292,0.14436,0.021435
11688,0.20563,0.15195,0.22165,0.090476,0.10563,0.15887
8431.8,0.081368,0.064465,-0.066431,0.073506,-0.1533,-0.08805
10248,0.087448,0.11799,0.17155,0.041004,0.11799,0.10418
11868,0.059613,0.11923,0.030794,0.10541,-0.045795,0.063956
8591.2,0.05456,0.079501,0.044817,0.047545,-0.068979,-0.10288
10557,0.06974,0.11466,0.026399,-0.0066982,0.0658,-0.020095
12060,0.1007,0.094457,0.072209,0.052693,-0.047229,-0.016784
9783.5,0.081592,-0.031927,0.059519,0.074497,-0.018526,-0.18053
10635,0.050505,-0.022145,0.066045,-0.004662,0.004662,0.015929
12228,0.050193,0.096911,0.077606,-0.026641,-0.049807,-0.067181
9961.7,0.21454,0.18695,0.14886,0.26926,-0.066988,0.011384
10949,0.033023,0.082362,0.040404,-0.018648,0.063326,0.026807
12408,0.039938,0.10857,0.096161,0.14696,-0.018612,-0.00038775
10140,0.050542,0.11352,0.081428,0.11793,-0.142,-0.15965
11027,0.030531,0.11856,0.07732,-0.00039651,0.089215,0.020619
12576,0.096611,0.057655,0.055707,0.06194,-0.084924,-0.034671
10310,0.027527,0.085726,0.067243,0.051514,-0.038537,-0.078254
11345,0.13696,0.19821,0.1208,0.13313,0.12378,0.047639
12768,0.092578,0.11093,0.0035914,0.13847,-0.0087789,0.053073
10486,-0.014561,-0.044077,-0.061787,0.044471,-0.045651,-0.069658
11981,0.041064,0.079781,0.049668,-0.026985,-0.022292,-0.0019554
12936,0.24637,0.26309,0.22393,0.22041,0.24461,0.038715
10664,0.042596,0.10032,0.083997,0.02707,-0.01672,-0.15725
12184,0.12621,0.14598,0.14724,0.019773,0.063525,0.068153
13128,0.061967,0.09605,0.042603,0.058869,-0.00077459,-0.095662
10835,0.035611,0.016977,0.1176,0.10228,0.005383,0.031884
12381,0.09049,0.1571,0.14956,0.05907,0.093004,0.091747
13296,0.10191,0.082847,0.033061,0.10385,0.01867,-0.0023337
11013,0.19693,0.20482,0.20877,0.16491,-0.074123,-0.0092105
12464,0.02806,0.079301,0.03538,0.028874,0.068727,0.10085


==> plotdata/speedup_rankk_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,0.023636,-0.24949,-0.29561,-0.49505,-0.61778,-0.57626
176.73,-0.055431,-0.33206,-0.34357,-0.55073,-0.64922,-0.62464
118.16,-0.11947,-0.44284,-0.43521,-0.61125,-0.71257,-0.70936
456.4,0.059847,-0.14938,-0.15772,-0.34231,-0.44299,-0.39748
300.45,0.16161,-0.10026,-0.12675,-0.25703,-0.44998,-0.47027
446.37,-0.035185,-0.081348,-0.091079,0.0011984,-0.36719,-0.30277
684.6,-0.012423,-0.054915,-0.06028,-0.096325,-0.29829,-0.33947
530.2,-0.047646,-0.064435,-0.11494,-0.067678,-0.32365,-0.30577
645.92,0.13025,0.069678,0.061196,0.0060363,-0.17328,-0.13275
912.8,0.07491,0.070557,0.063218,-0.074353,-0.1196,-0.16111
659.81,0.047717,-0.045555,-0.047621,-0.012782,-0.26093,-0.26026
840.22,0.020584,-0.0080814,-0.062607,-0.12621,-0.13021,-0.17066
1141,0.009852,0.016546,0.015461,-0.18346,-0.16489,-0.15655
777.63,-0.028396,-0.052379,-0.028347,-0.27263,-0.27327,-0.24198
1034.5,0.06312,0.093714,0.085465,0.010964,-0.023859,0.0058996
1369.2,0.11287,0.040471,0.10286,-0.090795,-0.017445,-0.080036
883.67,0.015461,-0.014888,-0.014411,-0.23449,-0.17389,-0.18529
1223.6,0.030936,0.08565,0.024219,0.10119,-0.075452,-0.042555
1597.4,-0.00024787,-0.0021317,0.069651,-0.10857,-0.23716,-0.0096173
989.71,0.039361,0.031921,0.012864,-0.16171,-0.14338,-0.18101
1407.4,0.1118,0.11611,0.11533,0.019317,0.020096,0.041853
1825.6,0.012876,0.010414,0.057041,-0.1156,-0.072,-0.039527
1369.7,0.12895,0.14558,0.13737,0.098504,0.0096778,0.014386
1591.2,0.13042,0.19423,0.18715,0.0063024,0.017293,0.058701
2053.8,0.079363,0.1123,0.13948,-0.21503,0.074476,0.060884
1487.5,0.1223,0.11517,0.1192,0.058331,-0.049407,-0.0095224
1769.7,0.0029573,0.098307,0.074076,-0.041402,-0.12478,0.02342
2282,0.036042,0.10021,0.10686,-0.014772,-0.078227,0.052693
1605.3,0.024237,0.071803,0.06813,-0.13535,-0.12333,-0.093845
1948.3,0.05384,0.12103,0.097874,-0.0063598,-0.0066997,0.059666
2510.2,0.12716,0.20345,0.26864,0.064636,0.12622,0.18908
1723.2,0.030848,0.094744,0.028026,-0.15988,0.013296,-0.035965
2126.8,0.07046,0.17473,0.12347,0.019155,0.027749,0.11488
2738.4,0.14643,0.23029,0.18392,0.054502,0.14471,0.066028
1826.3,0.16979,0.16347,0.17912,0.0068933,0.12538,-0.010262
2305.4,0.0032421,0.10252,0.063614,-0.038365,0.090976,0.062337
2966.6,0.007688,0.075983,0.083577,-0.16352,0.015895,0.031506
1944.1,-0.031482,0.02102,0.068868,-0.017373,-0.016461,0.0227
2478.7,0.06073,0.11889,0.1145,0.10947,0.11046,0.11963
3194.8,-0.026699,0.07263,0.09484,-0.12215,0.08468,0.068614
2047.2,-0.01156,0.051206,0.062479,-0.039694,0.032052,-0.00090757
2652,0.018653,0.11273,0.046107,-0.034102,-0.1233,0.039124
3423,0.068022,0.21167,0.21533,-0.10439,0.0090137,0.033854
2150.3,0.034304,0.14989,0.12882,0.0168,0.031035,0.081082
2825.3,0.11704,0.21907,0.18741,0.026698,-0.05588,0.19579
3651.2,0.0093192,0.14538,0.12066,-0.059251,0.16269,0.13366
2253.4,0.16763,0.17185,0.19147,0.083711,0.13572,0.15732
2998.5,0.10538,0.18186,0.16033,0.044014,0.079733,0.16522
3879.4,0.14784,0.2435,0.23041,-0.042354,0.13192,0.1981
2356.5,0.01988,0.054812,0.098968,-0.11694,0.029437,0.016009
3171.8,0.058952,0.20277,0.17187,0.0099781,0.19905,0.20425
4107.6,-0.016232,0.10102,0.05072,-0.14835,-0.061918,0.051473
2951.5,0.10809,0.15764,0.12693,0.032157,0.1216,0.13905
3339.9,0.058458,0.11123,0.082116,0.069695,0.068035,0.054476
4335.8,0.08222,0.25262,0.22916,-0.015671,0.13245,0.17609
3057.5,0.062509,0.11883,0.14203,-0.047992,0.11629,0.10202
3507.9,0.030081,0.12868,0.10637,-0.063396,-0.062237,0.13423
4564,-0.022165,0.0728,0.10118,-0.14937,0.093484,0.14679
3181.2,0.14844,0.19378,0.20179,0.054703,0.1271,0.20793
3676,0.054202,0.15687,0.075178,0.024112,0.055085,-0.0061259
4792.2,0.109,0.18045,0.20325,0.11104,0.062118,0.23672
3304.9,0.094647,0.11111,0.14219,0.042858,0.12174,0.14065
3844,0.019707,0.078781,0.13302,-0.094231,0.17976,0.052808
5020.4,-0.025299,0.036182,0.08678,-0.017479,0.012814,0.11288
3411,0.12215,0.14757,0.16525,0.046558,0.19005,0.21056
4012.1,0.067564,0.2073,0.21817,0.11626,0.1205,0.25266
5248.6,-0.028036,0.19666,0.17931,-0.052053,0.11769,0.18303
3517,0.07429,0.1693,0.14587,-0.058554,0.15923,0.10157
4180.1,0.06456,0.18204,0.17917,0.0029735,0.23879,0.22291
5476.8,-0.033145,0.10675,0.062681,-0.10456,0.051807,0.019279
3623.1,-0.024472,0.13802,0.11226,-0.028974,0.10569,0.092572
4348.2,0.062821,0.21941,0.15916,0.14888,0.23381,0.24897
5705,0.040783,0.057068,0.11103,-0.20597,0.083668,0.14097
3746.8,0.052427,0.099498,0.11296,-0.060722,0.10097,0.11851
4511,0.013052,0.13792,0.09663,-0.059658,0.12273,0.14257
5933.2,-0.009037,0.10882,0.10355,-0.10981,-0.021557,0.038878
3852.8,0.04844,0.21536,0.21276,0.053372,0.18883,0.19822
4679,0.038462,0.11538,0.12274,-0.018142,0.14011,0.14393
6161.4,0.082249,0.18155,0.17523,-0.04965,0.12516,0.2526
3958.8,0.040615,0.11755,0.12089,-0.063551,0.17503,0.094419
4841.8,0.044503,0.14311,0.13973,0.050048,0.17531,0.13872
6389.6,-0.069054,0.098094,0.10883,-0.06475,-0.031121,0.11205
4064.9,0.093725,0.17423,0.15373,-0.013567,0.21354,0.13567
5004.6,-0.012315,0.12717,0.10293,-0.0053668,0.14193,0.12209
6617.8,0.025772,0.099688,0.093411,-0.057727,-0.20641,0.1645
4170.9,0.012212,0.11541,0.074476,0.0072401,0.15228,0.12356
5167.4,-0.0061831,0.13612,0.12005,-0.063781,0.03239,0.156
6846,0.050082,0.16687,0.20655,0.096997,0.11262,0.27817
4277,-0.023865,0.11129,0.12336,0.042773,0.15473,0.14983
5330.2,0.041352,0.10417,0.05316,0.012429,0.098862,0.1394
7074.2,0.01695,0.17015,0.16597,0.074759,0.21742,0.15076
4365.3,-0.027631,0.097733,0.12856,-0.028156,0.12751,0.12641
5493,0.079078,0.094943,0.10378,0.068779,0.20575,0.17949
7302.4,-0.043568,0.12738,0.12584,-0.063788,0.19257,0.1762
4471.4,0.013357,0.099133,0.10411,-0.03576,0.16857,0.12983
5655.8,0.04059,0.13199,0.13102,-0.10011,0.17949,0.10639
7530.6,0.10829,0.26685,0.28485,0.030681,0.34797,0.30082
4577.4,0.11038,0.20807,0.17088,-0.030411,0.22216,0.1724
5818.6,0.08709,0.24468,0.19771,0.10645,0.30896,0.22772
7758.8,0.074336,0.15266,0.16173,-0.023267,0.19426,0.2124
4683.5,0.1281,0.1817,0.2364,0.10564,0.14994,0.22575
5981.3,0.051476,0.063715,0.13227,0.015842,0.15369,0.18932
7987,0.13842,0.31171,0.3034,0.14291,0.31044,0.37652
4771.8,0.014338,0.090055,0.13609,-0.0073847,0.14832,0.13901
6138.9,0.065626,0.1471,0.11747,-0.037824,0.17577,0.16768
8215.2,0.1109,0.20357,0.19911,0.12571,0.24612,0.18581
5690.8,0.1274,0.24244,0.22434,0.024353,0.28249,0.20536
6301.7,0.038074,0.14404,0.11479,0.023167,0.13226,0.14
8443.4,-0.014412,0.076436,0.10754,-0.037957,0.19587,0.18788
5793.9,0.038397,0.10987,0.13705,-0.077178,0.089641,0.12118
6459.2,0.14215,0.26794,0.25115,0.082663,0.34825,0.31059
8671.6,0.11639,0.095198,0.19087,0.12301,0.20758,0.25237
5917.7,0.030229,0.12488,0.13281,-0.070248,0.13672,0.12622
6622,0.075644,0.22054,0.1121,0.094707,0.24508,0.22161
8899.8,-0.082859,0.12002,0.1204,-0.05168,0.19201,0.17042
6020.7,0.14608,0.23661,0.23562,0.07123,0.18841,0.25287
6779.6,0.066243,0.15223,0.15163,0.039046,0.13804,0.21253
9128,0.065223,0.21979,0.20367,0.022938,0.28537,0.1169
6144.5,0.14257,0.25979,0.18528,0.040555,0.31905,0.23715
6937.1,0.07116,0.14054,0.1499,-0.0071358,0.23959,0.195
9356.2,-0.085862,0.11526,0.12924,-0.07619,0.046416,0.11995
6247.6,0.11047,0.20505,0.24674,0.080166,0.26781,0.25182
7099.9,0.075716,0.21698,0.20991,0.10266,0.22163,0.15468
9584.4,0.098056,0.2099,0.29178,0.066511,0.14926,0.33456
6350.6,0.023299,0.13601,0.10264,-0.015868,0.16271,0.086246
7257.4,0.12103,0.23047,0.23695,0.11998,0.21947,0.15042
9812.6,0.13162,0.28661,0.33347,0.071809,0.25311,0.38105
6474.4,0.10025,0.2482,0.21286,0.042343,0.27694,0.18748
7415,0.020219,0.14524,0.14476,0.025803,-0.076494,0.14187
10041,-0.0266,0.12041,0.080462,-0.081929,-0.024044,0.19278
6577.5,0.043522,0.096061,0.129,-0.017466,0.14775,0.13806
7572.5,0.12329,0.22306,0.18816,-0.020693,0.15251,0.097479
10269,0.083017,0.25055,0.25552,-0.023612,0.33292,0.29232
6680.6,0.064974,0.14662,0.1065,-0.024953,0.00082368,0.14923
7730.1,-0.0022403,0.15005,0.16035,0.04137,0.24006,0.22124
10497,0.0014286,0.21481,0.20174,-0.083984,0.29573,0.24369
6804.3,0.13765,0.21496,0.17898,-0.013566,0.14283,0.25859
7887.6,0.058473,0.16707,0.096038,-0.0021982,0.024034,0.19896
10725,0.13975,0.26489,0.2445,0.035151,0.16462,0.34872
6907.4,0.052386,0.085338,0.13575,0.0014431,0.15076,0.14027
8045.1,0.023684,0.13985,0.1707,0.12594,0.24618,0.19517
10954,0.025525,0.23269,0.22368,0.034537,0.32958,0.28072
7010.5,0.12132,0.19967,0.23832,0.071845,0.29914,0.27307
8202.7,0.0058967,0.12753,0.14337,0.089717,0.15063,0.17471
11182,-0.061295,0.1189,0.10331,-0.12126,-0.0061579,0.17526
7113.6,0.050673,0.10702,0.11604,-0.0013837,0.02171,0.16509
8355,0.050447,0.16648,0.17427,-0.027471,0.1406,0.14939
11410,0.1196,0.29239,0.2754,0.12205,0.33687,0.43176
7216.6,0.10438,0.21574,0.20132,-0.009466,0.27062,0.23989
8512.5,0.075143,0.16788,0.12962,-0.0031722,0.26364,0.19663
11638,-0.043326,0.11389,0.1282,-0.0048033,0.19761,0.16908
7319.7,0.019675,0.15148,0.1033,-0.062942,0.17278,0.12622
8670.1,0.034671,0.13989,0.15532,-0.029559,0.058202,0.096924
11866,0.13098,0.17015,0.22078,0.15212,0.33844,0.25408
7422.8,0.039176,0.15206,0.14382,0.050048,0.1102,0.17404
8822.4,0.029331,0.15478,0.1208,0.053961,0.26462,0.20693


==> plotdata/speedup_rankk_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
228.2,0.11427,-0.033135,0.0038233,-0.3424,-0.38403,-0.4554
176.73,-0.14005,-0.11455,-0.10004,-0.4237,-0.37819,-0.47391
118.16,-0.044321,-0.16343,-0.21409,-0.36763,-0.45192,-0.5829
456.4,0.048235,0.036863,0.028627,0.018431,-0.32902,-0.20353
300.45,0.072727,-0.0094862,-0.20593,-0.11423,-0.28933,-0.41937
446.37,0.078282,0.062224,0.055801,0.055801,-0.053392,-0.25974
684.6,0.1735,0.19292,0.16012,0.19637,0.063444,0.02158
530.2,0.13011,0.13389,-0.020632,0.085895,-0.17347,-0.076211
645.92,0.079064,0.11376,0.10569,0.094393,0.0068576,-0.048003
912.8,0.033747,0.099302,0.093483,0.070985,0.057409,0.030644
659.81,0.15984,0.20819,0.16725,0.16768,-0.053136,0.019164
840.22,0.056219,-0.006161,0.065075,-0.077012,0.060839,0.039661
1141,0.073053,0.24453,0.22835,0.068241,0.22135,0.13955
777.63,0.027832,-0.048216,-0.06076,-0.13603,-0.080753,-0.17405
1034.5,0.023895,0.10952,0.10753,0.01593,0.0681,0.012744
1369.2,0.11753,0.1309,0.10181,-0.018082,0.10888,0.021619
883.67,0.13518,0.14584,0.17953,0.01194,0.079318,0.049467
1223.6,0.053797,0.060127,0.11472,0.14873,0.094146,0.071994
1597.4,0.0775,0.20042,0.17333,0.1475,0.18292,0.18708
989.71,0.06717,0.11725,0.10731,-0.033784,-0.039348,-0.027822
1407.4,0.055186,0.10137,0.089628,0.049315,0.10411,0.095108
1825.6,0.20786,0.23886,0.24541,0.16594,0.19563,0.27729
1369.7,0.11205,0.11888,0.12249,0.081928,0.04257,0.095984
1591.2,0.18542,0.21014,0.17647,0.11466,0.25405,0.2289
2053.8,0.18479,0.24495,0.22131,0.008165,0.27073,0.27288
1487.5,0.20009,0.26811,0.25618,0.15592,0.12412,0.1197
1769.7,0.034362,0.11909,0.11168,0.029285,0.16009,0.11753
2282,-0.0031226,0.091725,0.12529,0.12178,0.1612,0.15379
1605.3,0.21292,0.27261,0.26592,0.090423,0.21559,0.18797
1948.3,0.056366,0.087505,0.1285,0.055183,0.18289,0.13599
2510.2,0.07526,0.22621,0.24351,0.10597,0.30709,0.2859
1723.2,0.080455,0.072606,0.053375,0.018446,0.13854,-0.0054945
2126.8,0.098328,0.12381,0.13615,0.037022,0.061704,0.15406
2738.4,0.15708,0.19167,0.17583,0.12417,0.26,0.2575
1826.3,0.055599,0.076351,0.11316,0.046985,0.06852,0.13547
2305.4,0.033667,0.15792,0.15391,0.01483,0.21884,0.12826
2966.6,-0.0031177,0.10483,0.10327,0.082229,0.19797,0.09509
1944.1,0.059866,0.099646,0.051989,0.063017,0.17172,0.094525
2478.7,0.0484,0.14364,0.10187,0.044887,0.11866,0.099141
3194.8,0.10283,0.16761,0.15304,0.12065,0.21822,0.20121
2047.2,0.057813,0.10781,0.064844,0.060156,0.058984,0.091406
2652,0.011458,0.14263,0.12011,0.082576,0.17542,0.18925
3423,0.18288,0.23501,0.27454,0.10078,0.27672,0.31277
2150.3,0.054212,0.12988,0.11115,0.072153,0.15913,0.10608
2825.3,0.093163,0.11475,0.15874,0.11955,0.22911,0.2563
3651.2,-0.01323,0.11089,0.13541,-0.020233,0.12529,0.18288
2253.4,0.12257,0.28009,0.26593,0.23894,0.26283,0.20575
2998.5,-0.017682,0.10491,0.12888,0.12102,0.2224,0.14971
3879.4,0.11072,0.15658,0.13721,-0.014235,0.25781,0.21827
2356.5,0.078346,0.072047,0.10197,0.010236,0.12008,0.067717
3171.8,0.19931,0.25303,0.2487,0.19584,0.33622,0.32452
4107.6,0.10708,0.22453,0.25086,0.13687,0.23446,0.28195
2951.5,0.094862,0.11225,0.10672,-0.016206,0.13518,0.095257
3339.9,0.12299,0.17685,0.14751,0.055064,0.15113,0.19293
4335.8,0.031262,0.11964,0.10382,0.08105,0.19413,0.18101
3057.5,0.17912,0.23023,0.20009,0.10266,0.28178,0.1481
3507.9,0.095238,0.1171,0.12256,0.09797,0.15886,0.21468
4564,0.0078247,0.1475,0.13615,0.12207,0.20305,0.20501
3181.2,0.037138,0.13135,0.1079,0.028929,0.13604,0.10321
3676,0.095778,0.14308,0.084441,0.048084,0.15129,0.19977
4792.2,-0.022868,0.12829,0.12481,0.0046512,0.22403,0.20388
3304.9,0.049228,0.2136,0.19399,0.045474,0.21569,0.22069
3844,0.078722,0.13406,0.11146,0.022214,0.18823,0.16056
5020.4,-0.0035019,0.14475,0.1249,-0.020623,0.24864,0.19494
3411,0.16512,0.27269,0.25675,0.15139,0.2656,0.29792
4012.1,0.15565,0.25245,0.23028,0.20171,0.29168,0.20725
5248.6,0.20345,0.25647,0.23879,0.24181,0.37672,0.33836
3517,0.17989,0.2202,0.1905,0.10734,0.31353,0.17268
4180.1,0.17441,0.24189,0.26249,0.2305,0.35276,0.3177
5476.8,-0.013566,0.087597,0.14729,0.079457,0.25078,0.18682
3623.1,0.21413,0.25362,0.26986,0.11496,0.32251,0.31505
4348.2,0.047397,0.13908,0.12082,0.022922,0.21251,0.18337
5705,0.144,0.23678,0.21285,0.10076,0.29765,0.2691
3746.8,0.23197,0.29198,0.2481,0.21899,0.37304,0.3614
4511,0.045132,0.21438,0.21438,0,0.33514,0.29419
5933.2,0.05184,0.13138,0.16423,0.075188,0.25485,0.1943
3852.8,0.00078003,0.1291,0.12637,-0.012871,0.16888,0.11739
4679,0.055922,0.12893,0.084272,0.0069903,0.21553,0.17631
6161.4,0.099025,0.10799,0.13489,0.031579,0.18246,0.20858
3958.8,0.071429,0.08509,0.12139,0.057377,0.21702,0.13154
4841.8,0.082975,0.1546,0.13855,0.04775,0.26458,0.18669
6389.6,0.046484,0.13828,0.12812,0.1543,0.23047,0.2332
4064.9,0.084285,0.13942,0.11225,-0.010634,0.18708,0.12091
5004.6,0.080986,0.14319,0.078638,0.11385,0.074726,0.18036
6617.8,0.036342,0.1567,0.12231,-0.016022,0.19343,0.13794
4170.9,0.081446,0.12515,0.10211,0.068335,0.17839,0.12872
5167.4,0.10781,0.14427,0.14625,0.040032,0.1526,0.23979
6846,0.20185,0.25242,0.28848,0.2577,0.34565,0.34565
4277,0.058892,0.12088,0.092987,0.043781,0.15924,0.1205
5330.2,0.064016,0.12127,0.13439,0.11571,0.2497,0.16223
7074.2,0.1349,0.18976,0.19382,0.049573,0.29988,0.29419
4365.3,0.22237,0.2931,0.25199,0.12821,0.39567,0.29752
5493,0.12691,0.16808,0.22623,0.11121,0.34465,0.2725
7302.4,0.01286,0.14108,0.12977,0.041699,0.26228,0.21395
4471.4,-0.051866,0.13792,0.12259,0.011002,0.23929,0.17525
5655.8,0.099922,0.14028,0.14498,0.10697,0.22923,0.19005
7530.6,0.067364,0.13473,0.13047,-0.0023229,0.24584,0.19938
4577.4,0.12365,0.20041,0.21992,0.10498,0.27718,0.21867
5818.6,-0.048375,0.13119,0.11107,0.10178,0.16641,0.23297
7758.8,0.043277,0.14683,0.14219,-0.0065688,0.19938,0.22372
4683.5,0.092541,0.13323,0.14479,0.088153,0.19266,0.22098
5981.3,-0.02151,0.1537,0.13531,0.14118,0.23387,0.14666
7987,0.23993,0.26795,0.28765,0.088879,0.40324,0.35814
4771.8,0.19602,0.21592,0.25487,0.14972,0.23583,0.29338
6138.9,0.023726,0.12991,0.1163,0.023337,0.22987,0.1548
8215.2,0.054609,0.15298,0.11774,0.00077459,0.24322,0.15724
5690.8,0.043411,0.12946,0.10698,0.050388,0.22481,0.1093
6301.7,0.043697,0.12916,0.12413,0.044084,0.24981,0.07734
8443.4,0.073831,0.14496,0.14264,0.024353,0.27406,0.22072
5793.9,0.060358,0.13084,0.13785,0.047897,-0.025312,0.16822
6459.2,0.15463,0.188,0.24123,0.078158,0.34939,0.3308
8671.6,0.14433,0.22953,0.21175,0.16088,0.23366,0.30066
5917.7,0.1354,0.15238,0.17971,0.065424,0.2646,0.25259
6622,0.078783,0.14314,0.11895,0.025351,0.17473,0.12246
8899.8,-0.022868,0.1531,0.12481,0.044186,0.24922,0.24302
6020.7,0.20921,0.29605,0.27939,0.21009,0.3443,0.31404
6779.6,0.0084,0.1696,0.1212,0.0456,0.2004,0.2416
9128,0.22489,0.28297,0.28253,0.16157,0.35764,0.37817
6144.5,0.03606,0.14192,0.10896,0.029857,0.17332,0.17138
6937.1,0.14447,0.20626,0.21628,0.12025,0.31942,0.30939
9356.2,0.15391,0.23338,0.21163,0.20577,0.36847,0.31535
6247.6,0.062476,0.13081,0.094494,-0.058571,0.22804,0.13081
7099.9,0.02331,0.13598,0.082751,0.13287,0.22261,0.24747
9584.4,0.20258,0.3163,0.29498,0.24878,0.35451,0.40649
6350.6,0.19264,0.28546,0.25131,0.095009,0.36821,0.331
7257.4,0.19784,0.27489,0.22857,0.21429,0.34805,0.31558
9812.6,0.033269,0.15164,0.13114,0.10329,0.2766,0.20309
6474.4,0.06954,0.17934,0.1342,0.11143,0.27491,0.20537
7415,0.08369,0.14208,0.11561,0.11133,0.18684,0.2246
10041,0.18724,0.23728,0.2256,0.061718,0.3799,0.32444
6577.5,0.032059,0.13828,0.10004,0.038239,0.19969,0.15682
7572.5,0.061386,0.13188,0.14693,0.055446,0.27248,0.19644
10269,0.022016,0.1572,0.13596,-0.019312,0.2696,0.17458
6680.6,0.006216,0.14957,0.12121,0.043901,0.22455,0.17055
7730.1,0.014358,0.14241,0.12107,0.011641,0.22934,0.11059
10497,0.16013,0.18096,0.19526,0.17116,0.33456,0.24265
6804.3,0.20239,0.27839,0.24481,0.18427,0.39593,0.33716
7887.6,0.14757,0.20198,0.18879,0.20157,0.338,0.20115
10725,0.20529,0.24499,0.25352,0.25822,0.32736,0.3184
6907.4,0.0265,0.1173,0.11496,0.050663,0.20733,0.11029
8045.1,0.087481,0.12714,0.12481,0.01633,0.27877,0.11353
10954,0.16108,0.18758,0.21201,0.12381,0.35031,0.30476
7010.5,0.1583,0.21929,0.2487,0.141,0.22145,0.34559
8202.7,0.11147,0.11946,0.1658,0.088694,0.29405,0.15781
11182,0.076062,0.12587,0.13436,0.066023,0.25174,0.18147
7113.6,0.039576,0.21134,0.16605,0.015096,0.30845,0.22358
8355,0.06147,0.17919,0.17437,0.13941,0.32141,0.18039
11410,0.1736,0.23749,0.23834,0.14628,0.31694,0.32072
7216.6,0.073112,0.16141,0.13704,0.037555,0.15222,0.12905
8512.5,0.048685,0.15273,0.14488,0.016883,0.2022,0.19395
11638,0.14945,0.19684,0.19603,0.052248,0.29445,0.23248
7319.7,-0.019335,0.12026,0.10944,-0.011214,0.2355,0.1454
8670.1,0.043529,0.11776,0.10416,0.090944,0.21648,0.11387
11866,0.13255,0.23681,0.22035,0.16716,0.38371,0.31026
7422.8,0.19904,0.28715,0.2648,0.18632,0.35949,0.2911
8822.4,0.074341,0.17066,0.15588,0.15108,0.30136,0.15148


==> plotdata/speedup_square_10core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,0.038324,-0.48208,-0.573,-0.68642,-0.85741,-0.85012
229.11,-0.032802,-0.42732,-0.54123,-0.65889,-0.85014,-0.85149
209.48,-0.054363,-0.47784,-0.58734,-0.71985,-0.86378,-0.8766
630.69,-0.014861,-0.29989,-0.19784,-0.47426,-0.57727,-0.58224
410.65,0.068686,-0.31361,-0.43228,-0.56278,-0.74156,-0.75369
523.68,-0.11393,-0.28806,-0.29728,-0.46307,-0.61933,-0.70949
876.08,-0.092432,-0.25501,-0.24602,-0.40095,-0.63131,-0.46102
722.97,-0.038684,-0.25226,-0.24249,-0.3204,-0.5685,-0.55009
789.02,0.036398,-0.11212,-0.17116,-0.078237,-0.49833,-0.4521
1107,0.022965,-0.26126,-0.18449,-0.34029,-0.44966,-0.39702
921.26,0.006748,-0.15277,-0.23418,-0.25011,-0.38318,-0.48694
1017.6,-0.11109,-0.21175,-0.18774,-0.3639,-0.43351,-0.45351
1465.8,-0.094785,-0.24666,-0.24525,-0.35057,-0.4191,-0.46122
1110.3,-0.22334,-0.094602,-0.15244,-0.33835,-0.35604,-0.45769
1206.2,-0.00026635,0.020243,-0.21841,-0.16312,-0.24499,-0.33715
1703.2,-0.095704,-0.41201,-0.18344,-0.30358,-0.34526,-0.47252
1289.8,-0.026757,-0.0095789,-0.12238,-0.25542,-0.31851,-0.33842
1534.6,-0.043769,-0.036155,-0.22827,-0.28012,-0.31021,-0.30705
1934.3,-0.17854,-0.14334,-0.13191,-0.24753,-0.51485,-0.38873
1468.9,-0.043146,-0.078886,-0.1593,-0.24663,-0.32581,-0.29679
1725.6,-0.11197,-0.043569,-0.14907,-0.1929,-0.28338,-0.32189
2164.8,-0.027857,-0.030652,-0.1082,-0.31982,-0.43033,-0.30204
1769.8,-0.076397,-0.038373,-0.14825,-0.40863,-0.39626,-0.41407
1951.1,0.22341,0.21523,-0.02627,-0.1404,-0.37383,-0.14771
2379.5,-0.086446,-0.082985,-0.097216,-0.244,-0.33083,-0.34189
1950.7,-0.092171,0.044848,-0.13678,-0.27773,-0.34835,-0.36
2147.8,-0.065758,-0.14849,-0.11243,-0.28661,-0.47178,-0.30521
2593.6,0.17228,0.21755,0.16896,-0.095712,-0.171,-0.10653
2126.2,-0.007617,-0.17789,-0.086221,-0.26623,-0.24475,-0.23359
2471.3,-0.011266,-0.042262,-0.0663,-0.11495,-0.2057,-0.12507
2807.3,-0.071165,0.14395,0.077975,-0.11018,-0.19028,-0.13798
2306.6,-0.068093,-0.10412,-0.1405,-0.16567,-0.15758,-0.27723
2675.9,-0.056537,-0.06026,-0.05887,-0.14435,-0.073563,-0.2118
3020.6,0.069484,0.059396,0.061352,-0.11395,-0.40084,-0.18122
2475.1,0.092666,0.056638,0.022698,-0.064722,-0.25337,-0.17505
2892.5,0.018073,-0.036822,0.011945,-0.17564,-0.53654,-0.094521
3228,0.10662,0.073266,0.051747,-0.16226,-0.071114,-0.094016
2912.7,-0.11865,0.013215,-0.049266,-0.18341,-0.18458,-0.20819
3101,-0.093041,-0.14206,-0.034435,-0.091267,-0.21256,-0.30929
3424.7,0.01068,-0.083886,-0.023383,-0.35568,-0.1577,-0.16777
3097.8,-0.12751,-0.15412,-0.070347,-0.26654,-0.090766,-0.18934
3312.5,-0.056158,-0.14112,-0.040253,-0.19179,-0.19559,-0.18724
3912,0.049499,0.23233,0.20621,0.025407,-0.21776,-0.15666
3278.5,0.026686,0.030491,0.048165,-0.34211,-0.25725,-0.18971
3526.8,-0.091076,-0.26627,-0.038717,-0.17971,-0.32065,-0.27788
4123.2,0.052059,0.07457,0.10272,-0.17519,-0.30851,-0.20559
3459.1,0.098647,0.093466,0.068143,-0.051914,-0.07713,-0.16933
3865.4,-0.078939,0.078176,0.0026202,-0.055548,-0.1353,-0.11796
4334.2,0.16978,0.20785,0.10852,-0.018926,-0.13445,0.030905
3638.1,0.13002,0.14149,0.029015,-0.052268,0.0061248,-0.091664
4084.3,0.055886,0.14545,0.090491,-0.049016,0.073963,0.0025825
4538.6,-0.060459,0.11332,0.12041,-0.20199,-0.3226,-0.072449
4057.8,-0.091295,-0.13737,0.014556,-0.073865,-0.26098,-0.11584
4313.8,0.062828,0.062024,0.025425,-0.089342,-0.19114,-0.11695
4749.1,0.13702,0.19429,0.19797,-0.031424,0.020155,0.032129
4239.6,0.047467,0.10146,0.09372,-0.21386,-0.1381,-0.011487
4488,0.025369,-0.16151,0.0089261,-0.1516,0.009114,-0.1376
4953.1,-0.052659,-0.013367,-0.02759,-0.14604,-0.42232,-0.13781
4429.6,0.013805,0.056497,0.027512,-0.13309,0.001916,-0.13746
4668.9,0.10858,0.17847,0.00025394,-0.02001,-0.30366,-0.083342
5156.9,-0.070706,0.050573,0.060067,-0.24948,-0.16221,-0.25124
4616.5,0.11256,0.1642,0.15303,-0.16219,0.11669,0.041898
4894.4,0.031446,0.048533,0.059637,-0.0028718,-0.010003,-0.18092
6136.2,0.0038212,0.10814,0.11669,-0.24298,-0.1827,0.010126
4793.6,-0.061491,0.11099,0.039689,-0.24427,-0.01194,-0.11443
5122.4,-0.05086,0.023407,0.020601,-0.063644,-0.13497,-0.25053
6355.4,0.028733,-0.002554,0.10437,-0.18561,0.068861,-0.055845
4975,0.051086,0.13598,0.15241,0.023456,-0.045539,0.10159
5255.9,0.15491,0.10933,0.17309,-0.017814,0.18564,-0.049614
6588.1,-0.047594,0.00095188,0.087811,-0.20361,-0.038313,-0.03046
5151.8,0.09168,0.10098,0.081116,-0.13025,-0.18065,0.016088
5707.1,0.075403,0.11328,0.11044,-0.09128,-0.023293,0.040514
6820.7,-0.098492,-0.0025533,0.070973,-0.15306,0.041988,-0.1436
5335.5,-0.0017322,0.07589,0.020506,-0.18099,-0.074766,-0.09176
5887.3,0.036011,0.13873,0.099828,0.027705,-0.16207,0.10403
7039.2,0.017443,0.099082,0.091682,-0.11566,-0.10634,0.078853
5507.7,0.0099729,0.17706,0.1307,-0.090107,-0.052721,0.045404
6132.3,0.031406,0.11249,0.12532,-0.092707,-0.14475,0.079169
7264.2,-0.081663,0.094516,0.050761,-0.029742,-0.026633,-0.044683
5684.3,0.030367,0.065467,0.04302,-0.18155,0.0254,-0.023197
6320.8,0.014894,0.10277,0.062928,-0.092955,0.053158,-0.062449
7482.4,0.067215,0.14761,0.054734,-0.080998,0.072528,0.070723
5859.3,-0.049296,-0.030734,0.048643,-0.17857,-0.12979,-0.026443
6504.3,0.033364,0.15301,0.0093087,-0.054872,0.072657,0.022782
7707.1,-0.031494,0.029322,0.10519,-0.1472,0.079277,0.04887
6035.8,0.2251,0.27087,0.24854,-0.037499,0.20282,0.18832
6741.4,-0.010409,0.12002,0.076942,-0.049695,0.0095937,-0.10913
7924.9,0.098903,0.29359,0.24614,0.020883,0.11633,0.086206
6206.2,0.038808,0.11161,0.068558,-0.11867,-0.00061978,-0.040906
6868.3,-0.048839,0.13048,0.064352,-0.061288,0.11525,0.048025
8135.2,-0.099209,0.055296,0.078586,-0.15384,0.072061,0.066298
6374,0.040746,0.11317,0.11462,-0.02551,0.057485,0.090062
7119.8,0.036369,0.18984,0.13887,0.033654,0.0031759,0.11689
8345.4,-0.034751,0.13522,0.025286,-0.1375,0.091972,0.013735
6544.3,0.047184,0.1444,0.17038,0.0074078,0.087337,0.16839
7246.6,-0.042903,0.15535,0.091901,0.00575,0.13603,0.070965
8569.6,0.053734,0.2455,0.19034,-0.058282,0.184,0.14237
6716.1,0.11186,0.19455,0.1685,-0.097145,0.00052005,0.14509
7490,-0.030011,0.082435,0.062823,-0.15836,0.028491,0.092312
8786.9,0.034888,0.2409,0.23067,-0.01776,-0.10308,0.048432
6890.8,-0.002132,-0.018539,0.0080645,-0.12347,0.0052373,-0.091259
7746.8,0.13708,0.13165,0.092612,0.045436,0.13928,0.080997
9560.3,-0.059174,0.10569,0.09634,-0.14687,0.10295,0.071641
7052.3,0.15353,0.20676,0.18379,0.084631,0.15775,0.15145
8153.8,0.032954,0.0088854,0.055461,-0.067178,-0.068496,0.082361
9783.1,0.1372,0.26624,0.26128,0.10622,0.075897,0.31426
7603.2,0.068508,0.11935,0.20469,0.021386,0.10462,0.13141
8411,0.01866,0.1327,0.051257,-0.1285,0.13109,0.10384
10006,0.15509,0.25645,0.22752,0.044826,0.1305,0.22307
7773.1,0.063583,0.19834,0.19686,0.013654,0.082943,0.098991
8541.2,-0.045759,0.14086,0.072526,-0.21216,-0.0041942,-0.0012724
10228,0.1983,0.27609,0.2637,-0.021581,0.29751,0.28898
7952.1,-0.018709,0.1025,0.055321,-0.090276,0.099228,0.029792
8801.4,0.040451,0.14053,0.11032,-0.10462,0.13301,0.066312
10443,0.14175,0.19158,0.26665,-0.04521,-0.0015034,0.30192
8121.9,0.071746,0.21342,0.18775,0.010206,0.21696,0.16598
8986.7,0.10467,0.16975,0.13062,0.063803,0.21608,0.062526
10665,0.0028627,0.18658,0.18281,0.012807,0.17598,0.11782
8300.8,0.15523,0.24285,0.19601,0.012746,0.25953,0.11451
9192.6,0.0544,0.11149,0.1803,0.0055313,0.2413,0.16203
10887,-0.068224,0.10993,0.10974,-0.032272,-0.16037,0.11866
8470.5,0.10511,0.25204,0.24255,-0.011497,0.21075,0.21803
9381.7,0.0086343,0.13465,0.095026,-0.034489,0.13426,0.029693
11109,0.20696,0.29888,0.29704,0.14882,0.16182,0.31281
8635.3,0.076362,0.11891,0.042162,-0.084612,0.12188,0.077226
9512.5,0.10777,0.12521,0.12466,0.039088,0.15065,0.10062
11323,0.16668,0.30266,0.27421,0.072962,0.071869,0.2055
8814.2,0.054615,0.10868,0.13495,-0.051686,0.17174,0.13262
9777.6,-0.038352,0.044122,0.082096,-0.11123,0.07486,0.11638
11545,0.16448,0.22906,0.23059,0.025751,0.25117,0.26864
8982.1,0.13317,0.20888,0.1673,0.02459,0.18686,0.14979
9896.2,0.061181,0.12786,0.1924,-0.042571,0.20465,0.15953
11751,-0.0044519,0.14053,0.14637,-0.053819,0.14904,0.11056
9146.8,0.18812,0.24078,0.15269,0.041448,0.083787,0.18581
10164,0.082117,0.13804,0.068308,0.039953,0.21991,0.17696
11965,0.0002569,0.099265,0.14124,-0.03129,-0.06443,0.18867
10046,0.098061,0.21526,0.1536,-0.045323,0.25041,0.11958
10295,0.009241,0.15618,0.1081,-0.079415,0.11123,0.021562
12186,0.039056,0.13893,0.0027383,-0.042083,-0.27143,0.18447
10221,-0.02103,0.11759,0.10059,-0.10714,0.1295,0.079801
10566,0.02985,0.1263,0.12754,-0.026613,-0.030279,0.15687
12400,0.05504,0.10613,0.18702,-0.038315,0.27991,0.0075009
10404,0.0057946,0.12359,0.12249,-0.10601,0.1405,0.13123
10685,0.096018,0.17393,0.090131,-0.020381,0.014049,0.19451


==> plotdata/speedup_square_1core.csv <==
dim,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,0.061468,-0.16619,-0.26295,-0.54183,-0.57257,-0.59989
229.11,-0.11374,-0.20169,-0.28015,-0.48973,-0.59031,-0.6793
209.48,-0.11082,-0.2768,-0.38554,-0.60406,-0.63424,-0.70395
630.69,0.053196,-0.10021,-0.11794,-0.30268,-0.31216,-0.31216
410.65,-0.020702,-0.023852,-0.16337,-0.24212,-0.31098,-0.39199
523.68,-0.043422,0.014763,-0.12679,-0.23274,-0.21016,-0.33
876.08,0.13498,0.052083,-0.012587,-0.078559,0.03776,-0.11198
722.97,0.0087604,-0.024529,-0.021901,-0.12527,-0.084538,-0.19141
789.02,0.090797,-0.041085,-0.027938,-0.15078,-0.15201,-0.22925
1107,0.0067837,-0.031125,-0.067039,-0.088188,-0.23105,-0.11053
921.26,0.07716,0.099647,0.10758,0.0074956,0.034832,-0.10802
1017.6,0.029808,0.015108,-0.098816,-0.20253,-0.075133,-0.18783
1465.8,0.15605,0.12569,0.073108,-0.061137,-0.072681,-0.19581
1110.3,0.16636,0.12466,0.10174,-0.0004583,0.085701,-0.0082493
1206.2,0.12372,0.22082,-0.10224,0.13305,-0.033613,-0.10411
1703.2,0.11106,0.090372,0.012669,-0.11106,0.087416,0.0092905
1289.8,0.036873,0.13461,-0.024878,-0.025766,0.047534,-0.079964
1534.6,0.11155,0.028331,0.1089,-0.078353,0.049579,-0.028331
1934.3,0.032398,0.02094,-0.030818,-0.043066,-0.11853,-0.052153
1468.9,0.055556,0.15842,0.06901,-0.065104,0.022569,-0.11936
1725.6,0.052504,-0.0096931,-0.050081,-0.10945,-0.16882,-0.088449
2164.8,0.15774,0.18817,0.16845,0.054865,-0.10373,-0.016288
1769.8,-0.034708,0.11842,-0.066558,-0.035525,-0.031441,-0.071049
1951.1,0.023819,0.089625,-0.0080743,-0.036738,0.063787,-0.19742
2379.5,0.036805,0.11629,0.018794,-0.032498,0.095145,-0.11981
1950.7,0.034154,0.051231,0.011914,-0.056791,-0.074265,-0.012708
2147.8,0.047695,0.097774,-0.044515,-0.062003,0.017091,-0.047297
2593.6,0.060732,0.17554,0.076123,0.055324,0.037438,-0.08777
2126.2,0.11314,0.12873,0.049889,-0.055679,0.043653,-0.054788
2471.3,0.10784,0.27639,0.14635,-0.010874,0.12279,-0.069325
2807.3,0.23387,0.23656,0.17428,0.19624,0.22312,0.060484
2306.6,0.019078,0.066375,-0.062798,-0.13196,0.08903,-0.19356
2675.9,0.13138,0.16539,0.12287,0.034014,0.088861,-0.083333
3020.6,0.096894,0.15072,0.13416,0.1089,0.1706,0.024431
2475.1,0.16584,0.21618,0.19146,-0.021124,0.089888,-0.0062921
2892.5,0.085258,0.1825,0.15941,0.078597,0.18739,-0.014654
3228,0.24189,0.257,0.22766,0.091596,0.25656,0.0084482
2912.7,0.0023529,0.064314,0.0090196,-0.033333,-0.03098,-0.075294
3101,0.024745,0.01846,0.076984,-0.00039277,0.073841,-0.017675
3424.7,0.091227,0.10404,0.072593,0.074534,0.044255,-0.01941
3097.8,0.15435,0.21064,0.17326,0.14072,0.13193,0.029024
3312.5,0.092839,0.16903,0.10866,-0.018734,0.094921,-0.054122
3912,0.12855,0.17696,0.15275,0.0601,0.16361,0.070534
3278.5,0.044895,0.10767,0.030989,0.013508,0.033373,-0.10489
3526.8,0.065457,0.10726,0.069401,-0.069006,-0.046136,-0.022082
4123.2,0.1682,0.25208,0.18654,0.040192,0.17606,0.10354
3459.1,0.093111,0.1858,0.087683,0.11524,0.16409,0.061378
3865.4,0.083201,0.15008,0.084395,0.059315,-0.0031847,0.042596
4334.2,0.065217,0.11801,0.058618,-0.024068,0.16964,0.03222
3638.1,0.079618,0.13455,0.0011943,0.0059713,0.051752,-0.093153
4084.3,0.18182,0.20069,0.20926,-0.004717,0.25086,0.036449
4538.6,0.056567,0.13367,0.061604,-0.020922,0.10345,-0.031383
4057.8,0.1245,0.27692,0.25122,0.092601,0.1728,0.13912
4313.8,0.18745,0.098813,0.072519,0.050042,0.2659,0.10729
4749.1,0.095714,0.20599,0.18477,0.095298,0.18976,0.10487
4239.6,0.061192,0.11173,0.10462,0.028425,0.092775,0.031583
4488,0.071458,0.1893,0.092771,0.11032,0.056415,0.15671
4953.1,0.10399,0.17427,0.057131,0.14632,0.074394,0.13564
4429.6,0.2046,0.24304,0.2015,0.21034,0.23685,0.088378
4668.9,0.13562,0.17539,0.080368,0.16995,0.2072,0.083298
5156.9,0.1186,0.19628,0.17149,0.12149,0.18926,0.079752
4616.5,-0.016503,0.1387,0.055796,0.030648,0.10098,0.016503
4894.4,0.078833,0.060702,0.091052,-0.015767,0.14308,0.076468
6136.2,-0.0094525,0.16148,0.10673,0.02245,0.15675,0.01733
4793.6,0.09171,0.071286,0.12695,-0.02523,0.19263,0.084902
5122.4,0.087809,0.14109,0.14109,-0.0034101,0.19565,0.19096
6355.4,0.12719,0.24298,0.23465,0.11447,0.39825,0.27763
4975,0.078094,0.096447,0.06599,0.047247,0.0027333,0.028504
5255.9,0.17118,0.2878,0.22306,0.15698,0.36142,0.17206
6588.1,0.16871,0.21438,0.22537,-0.0084567,0.29641,0.21268
5151.8,0.0071174,0.13128,0.074733,0.096085,0.10004,0.071965
5707.1,0.12922,0.18245,0.14669,0.095896,0.25315,0.1345
6820.7,0.051271,0.22759,0.19008,0.042935,0.19883,0.14714
5335.5,0.12569,0.22251,0.17452,0.098089,0.30106,0.083652
5887.3,0.14608,0.24702,0.19761,0.15971,0.31048,0.1563
7039.2,0.1766,0.25021,0.20936,0.15191,0.3217,0.14511
5507.7,0.17525,0.26596,0.20476,0.1114,0.34214,0.23778
6132.3,0.11652,0.26696,0.24652,0.073043,0.13783,0.061739
7264.2,0.11412,0.17058,0.10775,0.09503,0.24056,0.16581
5684.3,0.090695,0.095799,0.078524,0.045544,0.083628,0.071457
6320.8,0.019345,0.13383,0.10896,0.042242,0.17884,0.061982
7482.4,0.11546,0.11507,0.14207,-0.0043053,0.18669,0.11859
5859.3,0.088102,0.18732,0.13462,0.083985,0.16674,0.11651
6504.3,0.046482,0.18928,0.20394,0.054858,0.18844,0.22739
7707.1,-0.0023697,0.14889,0.13981,-0.017773,0.21485,0.15916
6035.8,0.098236,0.1652,0.11107,0.10585,0.20609,0.05012
6741.4,0.096178,0.14952,0.22428,0.1029,0.22722,0.01974
7924.9,0.17612,0.20429,0.21311,0.11896,0.33249,0.24968
6206.2,0.090083,0.14895,0.094429,0.12011,0.23627,0.11734
6868.3,0.14364,0.17808,0.19362,0.043259,0.20076,0.19866
8135.2,0.21441,0.27437,0.23512,0.043572,0.283,0.24288
6374,0.0069901,0.14967,0.14597,0.019326,0.20929,0.1102
7119.8,0.15189,0.11864,0.17365,0.0073892,0.2266,0.069787
8345.4,0.14725,0.20882,0.14351,0.099834,0.27454,0.27662
6544.3,0.029532,0.16899,0.13084,0.12797,0.19606,0.1411
7246.6,0.097959,0.18449,0.13388,0.12612,0.15469,0.2049
8569.6,0.20043,0.24602,0.25118,0.088602,0.35699,0.26022
6716.1,0.12717,0.21407,0.20008,0.12081,0.27257,0.17211
7490,0.14189,0.32185,0.29238,0.19583,0.37534,0.26927
8786.9,0.043189,0.21179,0.18023,0.14161,0.29859,0.25
6890.8,0.10522,0.11847,0.11406,0.0012048,0.22932,0.091968
7746.8,0.16046,0.22058,0.16215,0.15665,0.22947,0.28069
9560.3,-0.040698,0.1531,0.1124,0.049225,0.23643,0.17984
7052.3,0.13202,0.28947,0.24868,0.14298,0.30219,0.21798
8153.8,0.081103,0.14862,0.13384,0.020775,0.23931,0.18218
9783.1,0.0055162,0.11663,0.11387,0.038613,0.19701,0.1576
7603.2,0.002341,0.10222,0.10066,0.032384,0.135,0.14319
8411,0.048913,0.2153,0.17642,0.048913,0.26714,0.19941
10006,0.15025,0.22392,0.20488,0.18377,0.31126,0.23965
7773.1,0.063981,0.10979,0.12322,0.14731,0.20853,0.11414
8541.2,0.16344,0.28163,0.28032,0.10589,0.35764,0.14895
10228,0.1588,0.20852,0.20644,0.21479,0.31467,0.28667
7952.1,0.096267,0.15363,0.10255,0.054224,0.23026,0.0778
8801.4,0.21813,0.27814,0.22383,0.21069,0.3548,0.12615
10443,-0.024706,0.13843,0.13922,0.12549,0.18549,0.19922
8121.9,0.19915,0.2428,0.19915,0.19958,0.32669,0.21356
8986.7,0.21137,0.23134,0.24566,0.20269,0.34635,0.25087
10665,0.083922,0.15333,0.13725,0.035686,0.23765,0.21882
8300.8,0.076565,0.19078,0.18443,0.16794,0.27834,0.20981
9192.6,0.13851,0.28007,0.2436,0.12288,0.34043,0.18715
10887,0.085692,0.15006,0.12563,0.10973,0.22295,0.20124
8470.5,0.19956,0.24201,0.24376,0.095842,0.37287,0.25646
9381.7,0.075935,0.099299,0.11488,0.022196,0.14252,0.14564
11109,0.17291,0.22507,0.22297,0.21161,0.3231,0.26083
8635.3,-0.012916,0.14012,0.11546,0.058317,0.20783,0.1045
9512.5,0.01285,0.1067,0.12305,0.0046729,0.15304,0.13435
11323,0.058524,0.24258,0.23537,0.22265,0.34521,0.3151
8814.2,0.090191,0.19077,0.15129,0.14921,0.22153,0.15544
9777.6,-0.031579,0.14893,0.12164,-0.015595,0.17154,0.17505
11545,0.12361,0.1883,0.19613,0.14421,0.2843,0.18294
8982.1,0.045329,0.05203,0.12061,0.021285,0.21916,0.16555
9896.2,0.081188,0.16515,0.13465,0.056238,0.23921,0.15723
11751,0.012374,0.15197,0.11872,0,0.21694,0.18329
9146.8,0.18851,0.25997,0.22578,0.14117,0.36914,0.24682
10164,0.13121,0.17965,0.16996,0.15382,0.17077,0.22083
11965,0.12226,0.1808,0.17483,0.022302,0.2509,0.12903
10046,0.025651,0.13733,0.15509,0.042226,0.22889,0.1989
10295,0.15421,0.2405,0.23281,0.15506,0.34985,0.27809
12186,0.090164,0.067135,0.11046,0.12022,0.22521,0.20765
10221,0.069996,0.099096,0.1105,0.031066,0.22454,0.11443
10566,0.16022,0.23587,0.1802,0.1989,0.33914,0.32979


==> plotdata/square_10core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,64.45,66.92,33.38,27.52,20.21,9.19,9.66
229.11,66.46,64.28,38.06,30.49,22.67,9.96,9.87
209.48,64.75,61.23,33.81,26.72,18.14,8.82,7.99
630.69,156.79,154.46,109.77,125.77,82.43,66.28,65.5
410.65,129.43,138.32,88.84,73.48,56.59,33.45,31.88
523.68,159.48,141.31,113.54,112.07,85.63,60.71,46.33
876.08,193.44,175.56,144.11,145.85,115.88,71.32,104.26
722.97,165.7,159.29,123.9,125.52,112.61,71.5,74.55
789.02,170.89,177.11,151.73,141.64,157.52,85.73,93.63
1107,181.58,185.75,134.14,148.08,119.79,99.93,109.49
921.26,185.24,186.49,156.94,141.86,138.91,114.26,95.04
1017.6,189.94,168.84,149.72,154.28,120.82,107.6,103.8
1465.8,198.45,179.64,149.5,149.78,128.88,115.28,106.92
1110.3,194.5,151.06,176.1,164.85,128.69,125.25,105.48
1206.2,187.72,187.67,191.52,146.72,157.1,141.73,124.43
1703.2,203.44,183.97,119.62,166.12,141.68,133.2,107.31
1289.8,186.87,181.87,185.08,164,139.14,127.35,123.63
1534.6,193.06,184.61,186.08,148.99,138.98,133.17,133.78
1934.3,205.67,168.95,176.19,178.54,154.76,99.78,125.72
1468.9,202.57,193.83,186.59,170.3,152.61,136.57,142.45
1725.6,191.65,170.19,183.3,163.08,154.68,137.34,129.96
2164.8,207.49,201.71,201.13,185.04,141.13,118.2,144.82
1769.8,200.4,185.09,192.71,170.69,118.51,120.99,117.42
1951.1,173.58,212.36,210.94,169.02,149.21,108.69,147.94
2379.5,207.99,190.01,190.73,187.77,157.24,139.18,136.88
1950.7,206.03,187.04,215.27,177.85,148.81,134.26,131.86
2147.8,209.1,195.35,178.05,185.59,149.17,110.45,145.28
2593.6,171.87,201.48,209.26,200.91,155.42,142.48,153.56
2126.2,189.05,187.61,155.42,172.75,138.72,142.78,144.89
2471.3,192.61,190.44,184.47,179.84,170.47,152.99,168.52
2807.3,179.16,166.41,204.95,193.13,159.42,145.07,154.44
2306.6,201.49,187.77,180.51,173.18,168.11,169.74,145.63
2675.9,201.46,190.07,189.32,189.6,172.38,186.64,158.79
3020.6,194.29,207.79,205.83,206.21,172.15,116.41,159.08
2475.1,186.8,204.11,197.38,191.04,174.71,139.47,154.1
2892.5,192.55,196.03,185.46,194.85,158.73,89.24,174.35
3228,195.18,215.99,209.48,205.28,163.51,181.3,176.83
2912.7,205.82,181.4,208.54,195.68,168.07,167.83,162.97
3101,208.51,189.11,178.89,201.33,189.48,164.19,144.02
3424.7,212.55,214.82,194.72,207.58,136.95,179.03,176.89
3097.8,210.1,183.31,177.72,195.32,154.1,191.03,170.32
3312.5,213.15,201.18,183.07,204.57,172.27,171.46,173.24
3912,182.63,191.67,225.06,220.29,187.27,142.86,154.02
3278.5,199.73,205.06,205.82,209.35,131.4,148.35,161.84
3526.8,212.57,193.21,155.97,204.34,174.37,144.41,153.5
4123.2,200.35,210.78,215.29,220.93,165.25,138.54,159.16
3459.1,189.16,207.82,206.84,202.05,179.34,174.57,157.13
3865.4,209.91,193.34,226.32,210.46,198.25,181.51,185.15
4334.2,182.82,213.86,220.82,202.66,179.36,158.24,188.47
3638.1,192.66,217.71,219.92,198.25,182.59,193.84,175
4084.3,193.61,204.43,221.77,211.13,184.12,207.93,194.11
4538.6,196,184.15,218.21,219.6,156.41,132.77,181.8
4057.8,212.28,192.9,183.12,215.37,196.6,156.88,187.69
4313.8,211.21,224.48,224.31,216.58,192.34,170.84,186.51
4749.1,184.57,209.86,220.43,221.11,178.77,188.29,190.5
4239.6,197.61,206.99,217.66,216.13,155.35,170.32,195.34
4488,212.86,218.26,178.48,214.76,180.59,214.8,183.57
4953.1,210.22,199.15,207.41,204.42,179.52,121.44,181.25
4429.6,203.55,206.36,215.05,209.15,176.46,203.94,175.57
4668.9,196.9,218.28,232.04,196.95,192.96,137.11,180.49
5156.9,209.6,194.78,220.2,222.19,157.31,175.6,156.94
4616.5,188.79,210.04,219.79,217.68,158.17,210.82,196.7
4894.4,208.93,215.5,219.07,221.39,208.33,206.84,171.13
6136.2,209.36,210.16,232,233.79,158.49,171.11,211.48
4793.6,206.86,194.14,229.82,215.07,156.33,204.39,183.19
5122.4,217.46,206.4,222.55,221.94,203.62,188.11,162.98
6355.4,203.6,209.45,203.08,224.85,165.81,217.62,192.23
4975,189.29,198.96,215.03,218.14,193.73,180.67,208.52
5255.9,188.05,217.18,208.61,220.6,184.7,222.96,178.72
6588.1,210.11,200.11,210.31,228.56,167.33,202.06,203.71
5151.8,206.37,225.29,227.21,223.11,179.49,169.09,209.69
5707.1,200.92,216.07,223.68,223.11,182.58,196.24,209.06
6820.7,211.49,190.66,210.95,226.5,179.12,220.37,181.12
5335.5,213.6,213.23,229.81,217.98,174.94,197.63,194
5887.3,197.44,204.55,224.83,217.15,202.91,165.44,217.98
7039.2,208.11,211.74,228.73,227.19,184.04,185.98,224.52
5507.7,199.54,201.53,234.87,225.62,181.56,189.02,208.6
6132.3,198.69,204.93,221.04,223.59,180.27,169.93,214.42
7264.2,215.52,197.92,235.89,226.46,209.11,209.78,205.89
5684.3,213.39,219.87,227.36,222.57,174.65,218.81,208.44
6320.8,208.81,211.92,230.27,221.95,189.4,219.91,195.77
7482.4,199.51,212.92,228.96,210.43,183.35,213.98,213.62
5859.3,214.42,203.85,207.83,224.85,176.13,186.59,208.75
6504.3,204.11,210.92,235.34,206.01,192.91,218.94,208.76
7707.1,202.58,196.2,208.52,223.89,172.76,218.64,212.48
6035.8,181.34,222.16,230.46,226.41,174.54,218.12,215.49
6741.4,208.47,206.3,233.49,224.51,198.11,210.47,185.72
7924.9,179.57,197.33,232.29,223.77,183.32,200.46,195.05
6206.2,209.75,217.89,233.16,224.13,184.86,209.62,201.17
6868.3,208.85,198.65,236.1,222.29,196.05,232.92,218.88
8135.2,209.96,189.13,221.57,226.46,177.66,225.09,223.88
6374,199.53,207.66,222.11,222.4,194.44,211,217.5
7119.8,195.22,202.32,232.28,222.33,201.79,195.84,218.04
8345.4,206.04,198.88,233.9,211.25,177.71,224.99,208.87
6544.3,186.29,195.08,213.19,218.03,187.67,202.56,217.66
7246.6,203.48,194.75,235.09,222.18,204.65,231.16,217.92
8569.6,189.08,199.24,235.5,225.07,178.06,223.87,216
6716.1,192.29,213.8,229.7,224.69,173.61,192.39,220.19
7490,210.59,204.27,227.95,223.82,177.24,216.59,230.03
8786.9,189.75,196.37,235.46,233.52,186.38,170.19,198.94
6890.8,215.76,215.3,211.76,217.5,189.12,216.89,196.07
7746.8,195.44,222.23,221.17,213.54,204.32,222.66,211.27
9560.3,211.75,199.22,234.13,232.15,180.65,233.55,226.92
7052.3,192.01,221.49,231.71,227.3,208.26,222.3,221.09
8153.8,204.83,211.58,206.65,216.19,191.07,190.8,221.7
9783.1,183.67,208.87,232.57,231.66,203.18,197.61,241.39
7603.2,190.78,203.85,213.55,229.83,194.86,210.74,215.85
8411,211.68,215.63,239.77,222.53,184.48,239.43,233.66
10006,188.73,218,237.13,231.67,197.19,213.36,230.83
7773.1,196.28,208.76,235.21,234.92,198.96,212.56,215.71
8541.2,212.2,202.49,242.09,227.59,167.18,211.31,211.93
10228,183.96,220.44,234.75,232.47,179.99,238.69,237.12
7952.1,211.13,207.18,232.77,222.81,192.07,232.08,217.42
8801.4,204.94,213.23,233.74,227.55,183.5,232.2,218.53
10443,186.24,212.64,221.92,235.9,177.82,185.96,242.47
8121.9,197.92,212.12,240.16,235.08,199.94,240.86,230.77
8986.7,195.76,216.25,228.99,221.33,208.25,238.06,208
10665,199.11,199.68,236.26,235.51,201.66,234.15,222.57
8300.8,193,222.96,239.87,230.83,195.46,243.09,215.1
9192.6,197.06,207.78,219.03,232.59,198.15,244.61,228.99
10887,211.95,197.49,235.25,235.21,205.11,177.96,237.1
8470.5,189.61,209.54,237.4,235.6,187.43,229.57,230.95
9381.7,208.47,210.27,236.54,228.28,201.28,236.46,214.66
11109,183.85,221.9,238.8,238.46,211.21,213.6,241.36
8635.3,208.48,224.4,233.27,217.27,190.84,233.89,224.58
9512.5,200.06,221.62,225.11,225,207.88,230.2,220.19
11323,183.11,213.63,238.53,233.32,196.47,196.27,220.74
8814.2,201.41,212.41,223.3,228.59,191,236,228.12
9777.6,211.46,203.35,220.79,228.82,187.94,227.29,236.07
11545,189.51,220.68,232.92,233.21,194.39,237.11,240.42
8982.1,190.73,216.13,230.57,222.64,195.42,226.37,219.3
9896.2,199.9,212.13,225.46,238.36,191.39,240.81,231.79
11751,202.16,201.26,230.57,231.75,191.28,232.29,224.51
9146.8,190.84,226.74,236.79,219.98,198.75,206.83,226.3
10164,203.49,220.2,231.58,217.39,211.62,248.24,239.5
11965,194.63,194.68,213.95,222.12,188.54,182.09,231.35
10046,192.84,211.75,234.35,222.46,184.1,241.13,215.9
10295,207.77,209.69,240.22,230.23,191.27,230.88,212.25
12186,208.16,216.29,237.08,208.73,199.4,151.66,246.56
10221,210.65,206.22,235.42,231.84,188.08,237.93,227.46
10566,210.05,216.32,236.58,236.84,204.46,203.69,243
12400,197.31,208.17,218.25,234.21,189.75,252.54,198.79
10404,210.54,211.76,236.56,236.33,188.22,240.12,238.17
10685,202.15,221.56,237.31,220.37,198.03,204.99,241.47


==> plotdata/square_1core.csv <==
dim,tblis,tensor_1_abc,tensor_1_ab,tensor_1_naive,tensor_2_abc,tensor_2_ab,tensor_2_naive
225.73,17.57,18.65,14.65,12.95,8.05,7.51,7.03
229.11,18.99,16.83,15.16,13.67,9.69,7.78,6.09
209.48,19.22,17.09,13.9,11.81,7.61,7.03,5.69
630.69,24.25,25.54,21.82,21.39,16.91,16.68,16.68
410.65,22.22,21.76,21.69,18.59,16.84,15.31,13.51
523.68,23.03,22.03,23.37,20.11,17.67,18.19,15.43
876.08,23.04,26.15,24.24,22.75,21.23,23.91,20.46
722.97,22.83,23.03,22.27,22.33,19.97,20.9,18.46
789.02,24.34,26.55,23.34,23.66,20.67,20.64,18.76
1107,25.06,25.23,24.28,23.38,22.85,19.27,22.29
921.26,22.68,24.43,24.94,25.12,22.85,23.47,20.23
1017.6,24.49,25.22,24.86,22.07,19.53,22.65,19.89
1465.8,23.39,27.04,26.33,25.1,21.96,21.69,18.81
1110.3,21.82,25.45,24.54,24.04,21.81,23.69,21.64
1206.2,21.42,24.07,26.15,19.23,24.27,20.7,19.19
1703.2,23.68,26.31,25.82,23.98,21.05,25.75,23.9
1289.8,22.51,23.34,25.54,21.95,21.93,23.58,20.71
1534.6,22.59,25.11,23.23,25.05,20.82,23.71,21.95
1934.3,25.31,26.13,25.84,24.53,24.22,22.31,23.99
1468.9,23.04,24.32,26.69,24.63,21.54,23.56,20.29
1725.6,24.76,26.06,24.52,23.52,22.05,20.58,22.57
2164.8,23.33,27.01,27.72,27.26,24.61,20.91,22.95
1769.8,24.49,23.64,27.39,22.86,23.62,23.72,22.75
1951.1,24.77,25.36,26.99,24.57,23.86,26.35,19.88
2379.5,25.54,26.48,28.51,26.02,24.71,27.97,22.48
1950.7,25.18,26.04,26.47,25.48,23.75,23.31,24.86
2147.8,25.16,26.36,27.62,24.04,23.6,25.59,23.97
2593.6,24.04,25.5,28.26,25.87,25.37,24.94,21.93
2126.2,22.45,24.99,25.34,23.57,21.2,23.43,21.22
2471.3,22.07,24.45,28.17,25.3,21.83,24.78,20.54
2807.3,22.32,27.54,27.6,26.21,26.7,27.3,23.67
2306.6,25.16,25.64,26.83,23.58,21.84,27.4,20.29
2675.9,23.52,26.61,27.41,26.41,24.32,25.61,21.56
3020.6,24.15,26.49,27.79,27.39,26.78,28.27,24.74
2475.1,22.25,25.94,27.06,26.51,21.78,24.25,22.11
2892.5,22.52,24.44,26.63,26.11,24.29,26.74,22.19
3228,22.49,27.93,28.27,27.61,24.55,28.26,22.68
2912.7,25.5,25.56,27.14,25.73,24.65,24.71,23.58
3101,25.46,26.09,25.93,27.42,25.45,27.34,25.01
3424.7,25.76,28.11,28.44,27.63,27.68,26.9,25.26
3097.8,22.74,26.25,27.53,26.68,25.94,25.74,23.4
3312.5,24.02,26.25,28.08,26.63,23.57,26.3,22.72
3912,23.96,27.04,28.2,27.62,25.4,27.88,25.65
3278.5,25.17,26.3,27.88,25.95,25.51,26.01,22.53
3526.8,25.36,27.02,28.08,27.12,23.61,24.19,24.8
4123.2,22.89,26.74,28.66,27.16,23.81,26.92,25.26
3459.1,23.95,26.18,28.4,26.05,26.71,27.88,25.42
3865.4,25.12,27.21,28.89,27.24,26.61,25.04,26.19
4334.2,25.76,27.44,28.8,27.27,25.14,30.13,26.59
3638.1,25.12,27.12,28.5,25.15,25.27,26.42,22.78
4084.3,23.32,27.56,28,28.2,23.21,29.17,24.17
4538.6,25.81,27.27,29.26,27.4,25.27,28.48,25
4057.8,22.57,25.38,28.82,28.24,24.66,26.47,25.71
4313.8,23.58,28,25.91,25.29,24.76,29.85,26.11
4749.1,24.03,26.33,28.98,28.47,26.32,28.59,26.55
4239.6,25.33,26.88,28.16,27.98,26.05,27.68,26.13
4488,23.93,25.64,28.46,26.15,26.57,25.28,27.68
4953.1,24.33,26.86,28.57,25.72,27.89,26.14,27.63
4429.6,22.63,27.26,28.13,27.19,27.39,27.99,24.63
4668.9,23.89,27.13,28.08,25.81,27.95,28.84,25.88
5156.9,24.2,27.07,28.95,28.35,27.14,28.78,26.13
4616.5,25.45,25.03,28.98,26.87,26.23,28.02,25.87
4894.4,25.37,27.37,26.91,27.68,24.97,29,27.31
6136.2,25.39,25.15,29.49,28.1,25.96,29.37,25.83
4793.6,24.97,27.26,26.75,28.14,24.34,29.78,27.09
5122.4,23.46,25.52,26.77,26.77,23.38,28.05,27.94
6355.4,22.8,25.7,28.34,28.15,25.41,31.88,29.13
4975,25.61,27.61,28.08,27.3,26.82,25.68,26.34
5255.9,22.55,26.41,29.04,27.58,26.09,30.7,26.43
6588.1,23.65,27.64,28.72,28.98,23.45,30.66,28.68
5151.8,25.29,25.47,28.61,27.18,27.72,27.82,27.11
5707.1,24.61,27.79,29.1,28.22,26.97,30.84,27.92
6820.7,23.99,25.22,29.45,28.55,25.02,28.76,27.52
5335.5,23.55,26.51,28.79,27.66,25.86,30.64,25.52
5887.3,23.48,26.91,29.28,28.12,27.23,30.77,27.15
7039.2,23.5,27.65,29.38,28.42,27.07,31.06,26.91
5507.7,22.71,26.69,28.75,27.36,25.24,30.48,28.11
6132.3,23,25.68,29.14,28.67,24.68,26.17,24.42
7264.2,25.15,28.02,29.44,27.86,27.54,31.2,29.32
5684.3,25.47,27.78,27.91,27.47,26.63,27.6,27.29
6320.8,25.33,25.82,28.72,28.09,26.4,29.86,26.9
7482.4,25.55,28.5,28.49,29.18,25.44,30.32,28.58
5859.3,24.29,26.43,28.84,27.56,26.33,28.34,27.12
6504.3,23.88,24.99,28.4,28.75,25.19,28.38,29.31
7707.1,25.32,25.26,29.09,28.86,24.87,30.76,29.35
6035.8,24.94,27.39,29.06,27.71,27.58,30.08,26.19
6741.4,23.81,26.1,27.37,29.15,26.26,29.22,24.28
7924.9,23.79,27.98,28.65,28.86,26.62,31.7,29.73
6206.2,25.31,27.59,29.08,27.7,28.35,31.29,28.28
6868.3,23.81,27.23,28.05,28.42,24.84,28.59,28.54
8135.2,23.18,28.15,29.54,28.63,24.19,29.74,28.81
6374,24.32,24.49,27.96,27.87,24.79,29.41,27
7119.8,24.36,28.06,27.25,28.59,24.54,29.88,26.06
8345.4,24.04,27.58,29.06,27.49,26.44,30.64,30.69
6544.3,24.38,25.1,28.5,27.57,27.5,29.16,27.82
7246.6,24.5,26.9,29.02,27.78,27.59,28.29,29.52
8569.6,23.25,27.91,28.97,29.09,25.31,31.55,29.3
6716.1,23.59,26.59,28.64,28.31,26.44,30.02,27.65
7490,22.06,25.19,29.16,28.51,26.38,30.34,28
8786.9,24.08,25.12,29.18,28.42,27.49,31.27,30.1
6890.8,24.9,27.52,27.85,27.74,24.93,30.61,27.19
7746.8,23.62,27.41,28.83,27.45,27.32,29.04,30.25
9560.3,25.8,24.75,29.75,28.7,27.07,31.9,30.44
7052.3,22.8,25.81,29.4,28.47,26.06,29.69,27.77
8153.8,25.03,27.06,28.75,28.38,25.55,31.02,29.59
9783.1,25.38,25.52,28.34,28.27,26.36,30.38,29.38
7603.2,25.63,25.69,28.25,28.21,26.46,29.09,29.3
8411,23.92,25.09,29.07,28.14,25.09,30.31,28.69
10006,24.16,27.79,29.57,29.11,28.6,31.68,29.95
7773.1,25.32,26.94,28.1,28.44,29.05,30.6,28.21
8541.2,22.76,26.48,29.17,29.14,25.17,30.9,26.15
10228,23.93,27.73,28.92,28.87,29.07,31.46,30.79
7952.1,25.45,27.9,29.36,28.06,26.83,31.31,27.43
8801.4,22.83,27.81,29.18,27.94,27.64,30.93,25.71
10443,25.5,24.87,29.03,29.05,28.7,30.23,30.58
8121.9,23.6,28.3,29.33,28.3,28.31,31.31,28.64
8986.7,23.04,27.91,28.37,28.7,27.71,31.02,28.82
10665,25.5,27.64,29.41,29,26.41,31.56,31.08
8300.8,23.64,25.45,28.15,28,27.61,30.22,28.6
9192.6,23.03,26.22,29.48,28.64,25.86,30.87,27.34
10887,25.79,28,29.66,29.03,28.62,31.54,30.98
8470.5,22.85,27.41,28.38,28.42,25.04,31.37,28.71
9381.7,25.68,27.63,28.23,28.63,26.25,29.34,29.42
11109,23.77,27.88,29.12,29.07,28.8,31.45,29.97
8635.3,25.55,25.22,29.13,28.5,27.04,30.86,28.22
9512.5,25.68,26.01,28.42,28.84,25.8,29.61,29.13
11323,23.58,24.96,29.3,29.13,28.83,31.72,31.01
8814.2,24.06,26.23,28.65,27.7,27.65,29.39,27.8
9777.6,25.65,24.84,29.47,28.77,25.25,30.05,30.14
11545,24.27,27.27,28.84,29.03,27.77,31.17,28.71
8982.1,25.37,26.52,26.69,28.43,25.91,30.93,29.57
9896.2,25.25,27.3,29.42,28.65,26.67,31.29,29.22
11751,25.86,26.18,29.79,28.93,25.86,31.47,30.6
9146.8,22.81,27.11,28.74,27.96,26.03,31.23,28.44
10164,24.77,28.02,29.22,28.98,28.58,29,30.24
11965,25.11,28.18,29.65,29.5,25.67,31.41,28.35
10046,25.34,25.99,28.82,29.27,26.41,31.14,30.38
10295,23.41,27.02,29.04,28.86,27.04,31.6,29.92
12186,25.62,27.93,27.34,28.45,28.7,31.39,30.94
10221,25.43,27.21,27.95,28.24,26.22,31.14,28.34
10566,23.53,27.3,29.08,27.77,28.21,31.51,31.29


==> plotdata/square_1level_abc_1core.csv <==
dim,blis,mkl,222,232,234,243,252,322,323,324,332,333,336,342,343,353,363,422,423,424,432,433,442,522,633
240,23.83,24.295,24.62,23.03,21.81,22.66,21.23,23.12,23.1,20.83,24.07,22.64,10.44,21.63,21.7,18.83,10.82,18.43,19.16,16.03,17.33,17.47,15.6,21.32,10.8
480,22.68,24.746,25.08,23.79,23.83,24.36,23.49,23.73,24.8,23.29,24.66,23.67,15.59,24.09,25.01,23.82,15.46,23.88,23.31,21.77,23.49,23.65,23.8,22.46,16.06
720,26.16,24.762,28.9,27.31,28.31,28.23,26.55,25.88,27.64,27.37,28.81,27.55,21.39,27.84,29.49,27.06,22.19,26.89,27.19,24.44,25.2,25.92,26.36,26.7,20.75
960,24.51,26.285,29.12,27.78,28.34,28.58,28.21,27.88,29.6,28.54,28.35,28.13,20.03,28.06,29.57,29.18,23.96,28.36,28.86,27.16,27.91,28.61,28.05,26.85,20.42
1200,24.61,25.902,28.16,27.79,28.03,27.91,27.61,27.34,28.8,26.81,29.26,28.21,20.55,27.84,28.3,28.49,22.51,26.8,25.07,26.01,25.6,25.61,23.92,26.69,20.73
1440,24.41,26.07,28.78,28.04,28.11,28.18,27.1,27.53,29.13,27.72,29.6,28.29,18.92,28.34,28.38,27.84,21.94,27.93,27.81,26.49,28.61,28.25,27.22,27.08,20.41
1680,26.04,26.61,28.79,27.86,27.87,28.82,27.48,27.4,28.93,27.64,29.21,28.05,18.72,28.9,29.49,28.48,20.6,27.5,27.62,25.85,25.51,26.81,26.23,27.08,19.76
1920,26.12,26.28,29.05,28.03,28.24,28.72,27.76,27.71,28.74,27.68,29.18,28.46,18.56,28.66,29.38,28.55,20.92,26.96,28.45,26.56,28.81,28.55,27.81,27.24,19.68
2160,26.6,26.346,29.12,28.2,28.71,28.48,28.12,27.89,29.36,28.17,29.88,28.98,19.25,28.61,29.56,29.59,22.48,27.38,28.22,26.18,28.86,28.76,26.63,27.51,20.55
2400,26.02,26.478,29.3,27.92,28.68,28.55,28.33,27.93,29.67,28.56,29.54,28.77,18.25,28.9,29.65,29.77,22.73,28.52,28.86,27.32,29,28.76,27.2,27.76,19.48
2640,26.3,26.497,29.36,28.22,28.99,29.41,27.84,28.06,29.6,28.69,29.77,29.12,19.14,29.46,30.2,29.25,23.6,28.03,28.54,27.22,28.89,28.62,27.36,27.8,19.76
2880,26.76,26.875,29.34,28.38,29.09,29.37,28.06,28.1,29.8,28.74,29.94,29.25,19.58,29.26,30.25,29.47,23.43,28.71,29.19,27.65,29.59,29.45,28.25,27.93,20.76
3120,26.76,26.896,29.53,28.18,29.1,28.81,28.48,28.21,29.91,28.84,29.7,29.1,19.35,28.91,29.75,30.14,22.88,27.76,28.91,27.77,29.2,28.93,27.24,28.05,19.6
3360,26.8,26.551,29.62,28.38,29.37,29.21,28.49,28.27,29.93,28.88,30.12,29.28,19.89,29.43,30.23,30.25,23.75,28.72,29.36,28.17,29.64,29.52,27.68,28.13,20.52
3600,26.55,26.961,29.56,28.49,29.74,29.74,28.83,28.23,29.92,28.87,30.38,29.59,20.77,29.9,30.53,30.61,24.73,28.54,29.12,27.79,29.62,29.66,27.97,28.05,21.17
3840,26.46,26.641,29.43,28.49,29.4,29.27,28.47,28.09,29.67,28.57,29.97,29.26,20.55,29.21,30.22,30.07,24.29,28.55,29.18,27.8,29.77,29.57,28.15,27.81,21.24
4080,26.97,26.775,29.76,28.64,29.88,30.06,28.56,28.35,30.32,29.57,30.36,29.7,19.86,30.11,30.97,30.27,25.54,28.94,28.5,28.11,29.71,29.03,28.43,28.43,20.48
4320,26.32,27.058,29.78,28.76,30.11,29.58,28.7,28.47,30.29,29.44,30.42,29.78,21.19,29.64,30.56,30.62,25.56,29.05,29.64,28.65,30.1,29.98,28.19,28.34,21.11
4560,26.23,27.087,30,28.83,30.06,30.05,28.91,28.61,30.34,29.74,30.81,29.82,22.13,30.05,30.86,30.83,26.42,29.13,29.83,28.68,30.27,30.09,28.59,28.52,22.05
4800,26.89,26.887,29.87,28.39,29.85,30,28.9,28.47,30.41,29.47,30.45,29.52,20.71,29.83,30.79,30.82,24.97,29.01,29.73,28.75,30.19,29.92,28.93,28.44,20.99
5040,26.55,26.979,30.14,28.87,30.3,30.54,29.16,28.73,30.76,30,30.8,30.12,21.62,30.41,31.31,31.36,26.5,28.99,30.09,29.13,30.31,30.28,29.16,28.71,22.12
5280,26.56,26.757,29.99,28.87,30.51,29.78,28.81,28.49,30.64,29.67,30.61,29.87,22.51,29.91,30.86,30.78,26.47,29.28,30.02,28.97,30.56,30.31,28.45,28.53,22.55
5520,26.56,26.997,30.16,28.79,30.25,30.33,29.03,28.79,30.69,29.94,30.7,30.06,21.75,30.17,31.02,31.09,27.03,28.69,29.92,29.19,30.2,30.1,28.72,28.71,21.38
5760,26.5,26.681,29.98,28.8,30.38,30.03,28.91,28.6,30.43,29.45,30.57,29.82,21.78,29.75,30.96,30.86,26.31,29.26,30,29.04,30.55,30.29,28.96,28.42,21.24
6000,26.93,26.71,30.18,28.93,30.61,30.53,29.17,28.7,30.87,30.25,30.92,30.31,22.69,30.24,31.56,31.51,27.82,29.19,30.21,29.41,30.51,30.46,29.14,28.7,22.29
6240,26.89,26.707,30.08,28.73,30.37,29.9,29.1,28.69,30.79,29.99,30.51,30.09,21.92,29.66,31.14,31.39,26.43,29.21,30.14,29.37,30.51,30.23,28.78,28.65,21.75
6480,26.98,27.041,30.18,29.02,30.68,30.26,28.48,28.71,30.9,30.19,30.81,30.14,22.35,30.13,31.41,30.94,27.28,29.23,30.17,29.21,30.32,30.02,28.78,28.85,22.37
6720,26.91,26.728,30.01,28.98,30.54,30.11,28.91,28.6,30.54,29.86,30.6,29.93,22.07,29.85,31.24,31.12,26.74,29.12,29.95,29.21,30.62,30.53,28.86,28.57,22.13
6960,26.95,26.876,30.02,28.76,30.59,30.62,29,28.87,30.94,30.24,30.77,30.07,22.16,30.5,31.54,31.6,27.93,28.92,30.2,29.54,30.13,30.21,29.12,28.77,22.07
7200,26.7,26.967,30.03,28.98,30.78,29.81,29.12,28.21,30.71,29.89,30.68,30.11,22.42,29.73,31,31.55,27.64,29.22,30.11,29.02,30.53,30.39,28.44,28.63,22.02
7440,26.62,26.989,30.15,28.96,30.84,30.47,29.15,28.8,30.88,30.31,30.95,30.36,22.87,29.98,31.33,31.7,28.36,29.27,30.29,29.39,30.61,30.69,28.79,28.79,22.65
7680,26.64,26.908,28.99,28.32,29.95,29.13,28.25,27.9,29.4,28.6,29.21,29.06,19.65,28.21,29.73,29.73,24.36,28.25,29.15,28.37,29.28,29.39,27.59,27.39,20.96
7920,27.01,26.912,29.99,29.01,30.58,30.54,29.01,28.88,31.01,30.4,30.57,30.36,22.62,30.31,31.6,31.45,27.52,29.36,30.34,29.06,30.58,30.4,28.84,28.52,22.29
8160,27.01,26.837,30.06,28.9,30.91,30.38,28.92,28.81,30.91,30.3,30.7,30.27,22.57,30.08,29.65,31.46,27.56,29.17,30.37,29.67,30.54,30.44,28.51,28.72,22.24
8400,26.53,26.942,29.92,28.77,30.99,30.4,28.8,28.55,31.04,30.44,30.6,30.42,23.33,29.86,31.34,31.65,27.79,28.76,30.32,29.31,30.38,30.41,28.43,28.53,22.44
8640,26.82,27.033,29.9,28.77,30.71,30.12,27.65,28.56,30.95,29.71,30,30.17,21.74,29.39,31.1,31.45,27.36,29.02,30.37,27.22,30.14,29.58,28.55,28.46,20.85
8880,26.59,26.929,30,28.72,30.64,30.53,28.95,28.72,31.16,30.41,30.72,30.37,22.86,28.44,31.67,31.8,28.5,27.69,30.16,29.64,30.28,30.51,28.66,28.68,19.12
9120,26.94,27.025,28.9,28.87,31,30.28,28.79,28.66,31.02,30.15,30.62,30.4,22.97,30.1,31.53,31.41,28.38,29.16,30.4,29.67,30.5,30.48,28.81,28.53,22.87
9360,26.98,26.857,30.12,28.81,30.89,30.49,29.01,28.79,31.1,30.56,30.68,30.3,22.88,30.08,31.55,31.78,28.12,29.02,30.36,29.56,30.43,30.32,28.72,28.7,22.53
9600,26.66,26.868,29.87,28.64,30.83,30.09,28.92,28.53,30.71,29.96,30.35,30.07,22.34,29.6,31.07,31.18,26.67,29.28,30.38,29.7,30.5,30.46,28.66,28.47,21.65
9840,26.95,26.939,30.06,28.95,31.03,30.64,29.04,28.79,31.09,30.55,30.8,30.57,23.27,30.21,31.69,31.78,28.57,29.17,30.29,29.78,30.45,30.63,28.54,28.71,22.95
10080,26.66,27.021,30.03,28.89,31.03,30.38,28.97,28.81,31.15,30.46,30.68,30.38,22.41,30.2,31.53,31.69,28.3,29.31,30.37,29.91,30.36,30.64,29.02,28.78,22.38
10320,26.95,27.016,30.01,28.79,31.13,30.38,28.84,28.73,31.06,30.48,30.91,30.51,23.07,30.08,31.47,31.46,28.96,29.32,30.1,29.86,30.43,30.29,28.39,28.62,22.81
10560,26.72,27.029,30.05,28.9,30.97,30,28.78,28.76,30.79,30.28,30.62,30.28,22.12,29.83,31.2,31.17,27.96,29.29,30.16,29.7,30.59,30.43,28.88,28.65,22.4
10800,26.97,27.042,30.13,28.88,31.08,30.39,29.07,28.78,30.88,30.44,30.65,30.21,22.56,30.22,31.65,31.71,28.16,29.38,30.35,29.36,30.49,30.33,29.06,28.71,22.33
11040,26.94,26.822,30.06,28.9,31.19,30.13,28.97,28.83,30.47,30.41,30.77,30.21,22.56,30.26,31.5,31.66,27.99,29.28,30.42,29.87,30.7,30.54,29.29,28.79,22.67
11280,26.95,26.994,30.02,28.9,31.08,30.12,29.04,28.8,30.9,30.54,30.9,30.55,23.24,28.88,31.23,31.92,28.73,29.1,30.14,29.52,30.76,30.09,28.61,28.73,23.06
11520,26.47,26.979,28.57,28.64,30.61,27.48,28.81,28.33,30.26,29.48,30.13,28.29,21.56,29.36,30.29,30.47,27.21,28.89,29.87,29.19,30.19,30.28,28.35,28.19,21.17
11760,26.65,27.088,30.21,28.96,31.15,30.3,29.06,28.9,31,30.66,30.57,30.48,20.96,30.41,31.47,31.31,28.6,29.46,30.31,29.9,30.77,30.37,29.28,28.81,22.85
12000,26.97,26.874,29.91,28.88,31.1,30.22,29.01,28.84,30.34,30.5,29.54,30.38,22.56,30.11,31.43,31.48,28.46,29.37,30.13,29.85,30.71,30.49,29,28.79,22.71


==> plotdata/tempdata.csv <==
dim,blis_1_abc
240,23.83
480,22.68
561,33
600,30
720,26.16
960,24.51
1200,24.6
1440,24.4
1680,26.0
1920,26.1
2160,26.6
2400,26.0
2640,26.3
2880,26.7
3120,26.7
3360,26.8
3600,26.5
3840,26.4
4080,26.9
4320,26.3
4560,26.2
4800,26.8
5040,26.5
5280,26.5
5520,26.5
5760,26.5
6000,26.9
6240,26.8
6480,26.9
6720,26.9
6960,26.9
7200,26.7
7440,26.6
7680,26.6
7920,27.0
8160,27.0
8400,26.5
8640,26.8
8880,26.5
9120,26.9
9360,26.9
9600,26.6
9840,26.9


